Composition of Safety Constraints For Fixed-Wing Collision Avoidance Amidst Limited Communications

This paper considers how to ensure that a system of fixed wing Unmanned Aerial Vehicles (UAVs) can avoid collisions. To do so we develop a novel method for creating a barrier function, which is similar to a Lyapunov function and can be used to ensure that a system can stay safe for all future times. After introducing the general approach, it is shown how to ensure that collision avoidance for two vehicles can be guaranteed for all future times. The construction is then extended to the case of arbitrarily many vehicles by addressing how to satisfy multiple safety objectives simultaneously. We do this while ensuring output actuator commands are within specified limits. Because this formulation requires communication of control values and may therefore reduce throughput of other important messages, we then show how to reformulate the solution without this significant communication overhead while still ensuring safety is maintained and actuator limits are respected. We validate the theoretical developments of this paper in the simulator SCRIMMAGE with a simulation of 20 UAVs that maintain safe distances from each other even though their nominal paths would otherwise cause a collision.

==> imgs/sim/20_veh1_actuator2.csv <==
# t,$\gamma_{straight}$,$\gamma_{turn}$,$\gamma_{nav func}$
5.000000000000000104e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000021e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.499999999999999944e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000042e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.500000000000000139e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.000000000000000236e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.500000000000000333e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.000000000000000083e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.499999999999999833e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.999999999999999584e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.499999999999999334e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.999999999999999084e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.499999999999998834e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.999999999999999278e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.499999999999999722e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
8.000000000000000167e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
8.500000000000000611e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.000000000000001055e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.500000000000001499e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000194e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.050000000000000239e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.100000000000000283e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.150000000000000328e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.200000000000000372e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.250000000000000278e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.300000000000000322e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.350000000000000366e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.400000000000000411e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.450000000000000455e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.500000000000000500e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.550000000000000544e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.600000000000000588e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.650000000000000633e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.700000000000000677e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.750000000000000722e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.800000000000000766e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.850000000000000810e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.900000000000000855e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.950000000000000899e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000944e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.050000000000000988e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.100000000000001033e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.150000000000001077e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.200000000000001121e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.250000000000001166e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.300000000000001210e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.350000000000001255e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.400000000000001299e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.450000000000001343e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.500000000000001110e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.550000000000001155e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.600000000000001199e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.650000000000001243e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.700000000000001288e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.750000000000001332e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.800000000000001377e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.850000000000001421e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.900000000000001465e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.950000000000001510e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.000000000000001554e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.050000000000001599e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.100000000000001643e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.150000000000001688e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.200000000000001732e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.250000000000001776e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.300000000000001821e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.350000000000001865e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.400000000000001910e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.450000000000001954e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.500000000000001998e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.550000000000002043e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.600000000000002087e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.650000000000002132e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.700000000000002176e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.750000000000002220e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.800000000000002265e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.850000000000002309e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.900000000000002354e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.950000000000002398e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.000000000000002442e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.050000000000002487e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.100000000000002531e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.150000000000002576e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.200000000000002620e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.250000000000002665e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.300000000000002709e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.350000000000002753e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.400000000000002798e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.450000000000002842e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.500000000000002887e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.550000000000002931e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.600000000000002975e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.650000000000003020e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.700000000000003064e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.750000000000003109e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.800000000000003153e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.850000000000003197e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.900000000000003242e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.950000000000003286e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000003331e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.050000000000003375e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.100000000000003419e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.150000000000003464e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.200000000000003508e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.250000000000003553e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.300000000000003597e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.350000000000003642e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.400000000000003686e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.450000000000003730e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.500000000000003775e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.550000000000003819e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.600000000000003864e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.650000000000003908e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.700000000000003952e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.750000000000003997e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.800000000000004041e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.850000000000004086e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.900000000000004130e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.950000000000004174e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.000000000000004219e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.050000000000004263e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.100000000000004308e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.150000000000004352e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.200000000000004396e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.250000000000004441e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.300000000000004485e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.350000000000004530e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.400000000000004574e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.450000000000004619e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.500000000000004663e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.550000000000004707e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.600000000000004752e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.650000000000004796e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.700000000000004841e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.750000000000004885e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.800000000000004929e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.850000000000004974e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.900000000000005018e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.950000000000005063e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.000000000000005107e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.050000000000005151e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.100000000000005196e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.150000000000005240e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.200000000000005285e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.250000000000005329e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.300000000000005373e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.350000000000005418e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.400000000000005462e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.450000000000005507e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.500000000000005551e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.550000000000005596e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.600000000000005640e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.650000000000005684e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.700000000000005729e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.750000000000005773e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.800000000000005818e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.850000000000005862e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.900000000000005906e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.950000000000005951e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
8.000000000000005995e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
8.050000000000006040e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
8.100000000000006084e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
8.150000000000006128e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
8.200000000000006173e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
8.250000000000006217e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
8.300000000000006262e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
8.350000000000006306e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
8.400000000000006350e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
8.450000000000006395e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
8.500000000000006439e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
8.550000000000006484e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
8.600000000000006528e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
8.650000000000006573e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
8.700000000000006617e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
8.750000000000006661e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
8.800000000000006706e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
8.850000000000006750e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
8.900000000000006795e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
8.950000000000006839e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.000000000000006883e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.050000000000006928e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.100000000000006972e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.150000000000007017e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.200000000000007061e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.250000000000007105e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.300000000000007150e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.350000000000007194e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.400000000000007239e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.450000000000007283e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.500000000000007327e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.550000000000007372e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.600000000000007416e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.650000000000007461e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.700000000000007505e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.750000000000007550e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.800000000000007594e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.850000000000007638e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.900000000000007683e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.950000000000007727e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000666e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.005000000000000560e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.010000000000000453e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.015000000000000346e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.020000000000000240e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.025000000000000133e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.030000000000000027e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.034999999999999920e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.039999999999999813e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.044999999999999707e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.049999999999999600e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.054999999999999494e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.059999999999999387e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.064999999999999281e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.069999999999999174e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.074999999999999067e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.079999999999998961e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.084999999999998854e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.089999999999998748e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.094999999999998641e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.099999999999998535e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.104999999999998428e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.109999999999998321e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.114999999999998215e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.119999999999998108e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.124999999999998002e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.129999999999997895e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.134999999999997788e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.139999999999997682e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.144999999999997575e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.149999999999997469e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.154999999999997362e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.159999999999997256e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.164999999999997149e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.169999999999997042e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.174999999999996936e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.179999999999996829e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.184999999999996723e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.189999999999996616e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.194999999999996509e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.199999999999996403e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.204999999999996296e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.209999999999996190e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.214999999999996083e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.219999999999995977e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.224999999999995870e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.229999999999995763e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.234999999999995657e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.239999999999995550e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.244999999999995444e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.249999999999995337e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.254999999999995230e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.259999999999995124e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.264999999999995017e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.269999999999994911e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.274999999999994804e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.279999999999994698e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.284999999999994591e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.289999999999994484e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.294999999999994378e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.299999999999994271e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.304999999999994165e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.309999999999994058e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.314999999999993952e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.319999999999993845e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.324999999999993738e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.329999999999993632e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.334999999999993525e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.339999999999993419e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.344999999999993312e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.349999999999993205e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.354999999999993099e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.359999999999992992e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.364999999999992886e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.369999999999992779e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.374999999999992673e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.379999999999992566e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.384999999999992459e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.389999999999992353e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.394999999999992246e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.399999999999992140e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.404999999999992033e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.409999999999991926e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.414999999999991820e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.419999999999991713e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.424999999999991607e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.429999999999991500e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.434999999999991394e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.439999999999991287e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.444999999999991180e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.449999999999991074e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.454999999999990967e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.459999999999990861e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.464999999999990754e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.469999999999990647e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.474999999999990541e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.479999999999990434e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.484999999999990328e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.489999999999990221e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.494999999999990115e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.499999999999990008e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.504999999999989901e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.509999999999989795e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.514999999999989688e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.519999999999989582e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.524999999999989475e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.529999999999989369e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.534999999999989262e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.539999999999989155e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.544999999999989049e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.549999999999988942e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.554999999999988836e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.559999999999988729e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.564999999999988622e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.569999999999988516e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.574999999999988409e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.579999999999988303e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.584999999999988196e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.589999999999988090e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.594999999999987983e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.599999999999987876e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.604999999999987770e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.609999999999987663e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.614999999999987557e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.619999999999987450e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.624999999999987343e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.629999999999987237e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.634999999999987130e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.639999999999987024e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.644999999999986917e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.649999999999986811e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.654999999999986704e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.659999999999986597e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.664999999999986491e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.669999999999986384e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.674999999999986278e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.679999999999986171e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.684999999999986064e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.689999999999985958e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.694999999999985851e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.699999999999985745e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.704999999999985638e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.709999999999985532e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.714999999999985425e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.719999999999985318e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.724999999999985212e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.729999999999985105e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.734999999999984999e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.739999999999984892e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.744999999999984786e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.749999999999984679e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.754999999999984572e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.759999999999984466e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.764999999999984359e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.769999999999984253e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.774999999999984146e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.779999999999984039e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.784999999999983933e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.789999999999983826e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.794999999999983720e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.799999999999983613e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.804999999999983507e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.809999999999983400e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.814999999999983293e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.819999999999983187e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.824999999999983080e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.829999999999982974e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.834999999999982867e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.839999999999982760e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.844999999999982654e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.849999999999982547e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.854999999999982441e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.859999999999982334e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.864999999999982228e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.869999999999982121e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.874999999999982014e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.879999999999981908e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.884999999999981801e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.889999999999981695e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.894999999999981588e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.899999999999981481e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.904999999999981375e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.909999999999981268e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.914999999999981162e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.919999999999981055e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.924999999999980949e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.929999999999980842e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.934999999999980735e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.939999999999980629e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.944999999999980522e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.949999999999980416e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.954999999999980309e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.959999999999980203e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.964999999999980096e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.969999999999979989e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.974999999999979883e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.979999999999979776e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.984999999999979670e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.989999999999979563e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.994999999999979456e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.999999999999979350e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.004999999999979465e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.009999999999979359e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.014999999999979252e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.019999999999979146e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.024999999999979039e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.029999999999978932e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.034999999999978826e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.039999999999978719e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.044999999999978613e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.049999999999978506e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.054999999999978400e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.059999999999978293e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.064999999999978186e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.069999999999978080e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.074999999999977973e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.079999999999977867e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.084999999999977760e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.089999999999977653e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.094999999999977547e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.099999999999977440e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.104999999999977334e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.109999999999977227e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.114999999999977121e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.119999999999977014e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.124999999999976907e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.129999999999976801e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.134999999999976694e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.139999999999976588e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.144999999999976481e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.149999999999976374e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.154999999999976268e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.159999999999976161e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.164999999999976055e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.169999999999975948e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.174999999999975842e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.179999999999975735e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.184999999999975628e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.189999999999975522e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.194999999999975415e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.199999999999975309e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.204999999999975202e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.209999999999975095e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.214999999999974989e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.219999999999974882e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.224999999999974776e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.229999999999974669e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.234999999999974563e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.239999999999974456e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.244999999999974349e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.249999999999974243e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.254999999999974136e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.259999999999974030e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.264999999999973923e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.269999999999973817e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.274999999999973710e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.279999999999973603e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.284999999999973497e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.289999999999973390e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.294999999999973284e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.299999999999973177e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.304999999999973070e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.309999999999972964e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.314999999999972857e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.319999999999972751e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.324999999999972644e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.329999999999972538e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.334999999999972431e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.339999999999972324e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.344999999999972218e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.349999999999972111e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.354999999999972005e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.359999999999971898e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.364999999999971791e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.369999999999971685e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.374999999999971578e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.379999999999971472e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.384999999999971365e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.389999999999971259e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.394999999999971152e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.399999999999971045e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.404999999999970939e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.409999999999970832e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.414999999999970726e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.419999999999970619e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.424999999999970512e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.429999999999970406e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.434999999999970299e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.439999999999970193e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.444999999999970086e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.449999999999969980e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.454999999999969873e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.459999999999969766e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.464999999999969660e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.469999999999969553e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.474999999999969447e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.479999999999969340e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.484999999999969233e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.489999999999969127e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.494999999999969020e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.499999999999968914e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.504999999999968807e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.509999999999968701e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.514999999999968594e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.519999999999968487e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.524999999999968381e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.529999999999968274e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.534999999999968168e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.539999999999968061e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.544999999999967955e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.549999999999967848e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.554999999999967741e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.559999999999967635e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.564999999999967528e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.569999999999967422e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.574999999999967315e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.579999999999967208e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.584999999999967102e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.589999999999966995e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.594999999999966889e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.599999999999966782e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.604999999999966676e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.609999999999966569e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.614999999999966462e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.619999999999966356e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.624999999999966249e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.629999999999966143e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.634999999999966036e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.639999999999965929e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.644999999999965823e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.649999999999965716e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.654999999999965610e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.659999999999965503e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.664999999999965397e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.669999999999965290e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.674999999999965183e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.679999999999965077e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.684999999999964970e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.689999999999964864e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.694999999999964757e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.699999999999964650e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.704999999999964544e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.709999999999964437e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.714999999999964331e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.719999999999964224e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.724999999999964118e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.729999999999964011e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.734999999999963904e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.739999999999963798e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.744999999999963691e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.749999999999963585e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.754999999999963478e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.759999999999963372e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.764999999999963265e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.769999999999963158e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.774999999999963052e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.779999999999962945e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.784999999999962839e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.789999999999962732e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.794999999999962625e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.799999999999962519e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.804999999999962412e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.809999999999962306e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.814999999999962199e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.819999999999962093e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.824999999999961986e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.829999999999961879e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.834999999999961773e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.839999999999961666e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.844999999999961560e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.849999999999961453e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.854999999999961346e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.859999999999961240e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.864999999999961133e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.869999999999961027e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.874999999999960920e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.879999999999960814e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.884999999999960707e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.889999999999960600e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.894999999999960494e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.899999999999960387e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.904999999999960281e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.909999999999960174e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.914999999999960067e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.919999999999959961e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.924999999999959854e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.929999999999959748e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.934999999999959641e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.939999999999959535e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.944999999999959428e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.949999999999959321e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.954999999999959215e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.959999999999959108e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.964999999999959002e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.969999999999958895e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.974999999999958789e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.979999999999958682e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.984999999999958575e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.989999999999958469e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.994999999999958362e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.999999999999958256e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.004999999999958149e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.009999999999958042e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.014999999999957936e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.019999999999957829e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.024999999999957723e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.029999999999957616e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.034999999999957510e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.039999999999957403e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.044999999999957296e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.049999999999957190e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.054999999999957083e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.059999999999956977e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.064999999999956870e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.069999999999956763e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.074999999999956657e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.079999999999956550e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.084999999999956444e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.089999999999956337e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.094999999999956231e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.099999999999956124e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.104999999999956017e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.109999999999955911e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.114999999999955804e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.119999999999955698e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.124999999999955591e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.129999999999955484e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.134999999999955378e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.139999999999955271e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.144999999999955165e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.149999999999955058e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.154999999999954952e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.159999999999954845e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.164999999999954738e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.169999999999954632e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.174999999999954525e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.179999999999954419e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.184999999999954312e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.189999999999954206e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.194999999999954099e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.199999999999953992e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.204999999999953886e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.209999999999953779e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.214999999999953673e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.219999999999953566e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.224999999999953459e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.229999999999953353e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.234999999999953246e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.239999999999953140e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.244999999999953033e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.249999999999952927e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.254999999999952820e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.259999999999952713e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.264999999999952607e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.269999999999952500e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.274999999999952394e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.279999999999952287e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.284999999999952180e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.289999999999952074e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.294999999999951967e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.299999999999951861e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.304999999999951754e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.309999999999951648e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.314999999999951541e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.319999999999951434e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.324999999999951328e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.329999999999951221e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.334999999999951115e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.339999999999951008e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.344999999999950901e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.349999999999950795e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.354999999999950688e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.359999999999950582e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.364999999999950475e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.369999999999950369e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.374999999999950262e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.379999999999950155e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.384999999999950049e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.389999999999949942e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.394999999999949836e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.399999999999949729e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.404999999999949623e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.409999999999949516e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.414999999999949409e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.419999999999949303e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.424999999999949196e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.429999999999949090e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.434999999999948983e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.439999999999948876e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.444999999999948770e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.449999999999948663e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.454999999999948557e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.459999999999948450e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.464999999999948344e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.469999999999948237e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.474999999999948130e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.479999999999948024e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.484999999999947917e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.489999999999947811e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.494999999999947704e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.499999999999947597e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.504999999999947491e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.509999999999947384e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.514999999999947278e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.519999999999947171e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.524999999999947065e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.529999999999946958e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.534999999999946851e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.539999999999946745e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.544999999999946638e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.549999999999946532e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.554999999999946425e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.559999999999946318e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.564999999999946212e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.569999999999946105e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.574999999999945999e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.579999999999945892e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.584999999999945786e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.589999999999945679e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.594999999999945572e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.599999999999945466e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.604999999999945359e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.609999999999945253e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.614999999999945146e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.619999999999945040e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.624999999999944933e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.629999999999944826e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.634999999999944720e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.639999999999944613e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.644999999999944507e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.649999999999944400e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.654999999999944293e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.659999999999944187e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.664999999999944080e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.669999999999943974e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.674999999999943867e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.679999999999943761e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.684999999999943654e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.689999999999943547e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.694999999999943441e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.699999999999943334e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.704999999999943228e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.709999999999943121e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.714999999999943014e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.719999999999942908e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.724999999999942801e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.729999999999942695e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.734999999999942588e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.739999999999942482e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.744999999999942375e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.749999999999942268e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.754999999999942162e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.759999999999942055e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.764999999999941949e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.769999999999941842e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.774999999999941735e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.779999999999941629e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.784999999999941522e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.789999999999941416e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.794999999999941309e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.799999999999941203e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.804999999999941096e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.809999999999940989e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.814999999999940883e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.819999999999940776e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.824999999999940670e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.829999999999940563e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.834999999999940457e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.839999999999940350e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.844999999999940243e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.849999999999940137e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.854999999999940030e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.859999999999939924e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.864999999999939817e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.869999999999939710e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.874999999999939604e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.879999999999939497e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.884999999999939391e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.889999999999939284e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.894999999999939178e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.899999999999939071e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.904999999999938964e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.909999999999938858e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.914999999999938751e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.919999999999938645e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.924999999999938538e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.929999999999938431e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.934999999999938325e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.939999999999938218e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.944999999999938112e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.949999999999938005e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.954999999999937899e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.959999999999937792e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.964999999999937685e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.969999999999937579e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.974999999999937472e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.979999999999937366e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.984999999999937259e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.989999999999937152e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.994999999999937046e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.999999999999936939e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.004999999999936833e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.009999999999936726e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.014999999999936620e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.019999999999936513e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.024999999999936406e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.029999999999936300e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.034999999999936193e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.039999999999936087e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.044999999999935980e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.049999999999935874e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.054999999999935767e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.059999999999935660e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.064999999999935554e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.069999999999935447e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.074999999999935341e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.079999999999935234e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.084999999999935127e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.089999999999935021e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.094999999999934914e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.099999999999934808e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.104999999999934701e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.109999999999934595e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.114999999999934488e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.119999999999934381e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.124999999999934275e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.129999999999934168e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.134999999999934062e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.139999999999933955e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.144999999999933848e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.149999999999933742e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.154999999999933635e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.159999999999933529e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.164999999999933422e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.169999999999933316e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.174999999999933209e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.179999999999933102e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.184999999999932996e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.189999999999932889e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.194999999999932783e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.199999999999932676e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.204999999999932569e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.209999999999932463e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.214999999999932356e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.219999999999932250e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.224999999999932143e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.229999999999932037e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.234999999999931930e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.239999999999931823e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.244999999999931717e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.249999999999931610e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.254999999999931504e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.259999999999931397e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.264999999999931291e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.269999999999931184e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.274999999999931077e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.279999999999930971e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.284999999999930864e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.289999999999930758e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.294999999999930651e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.299999999999930544e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.304999999999930438e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.309999999999930331e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.314999999999930225e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.319999999999930118e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.324999999999930012e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.329999999999929905e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.334999999999929798e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.339999999999929692e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.344999999999929585e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.349999999999929479e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.354999999999929372e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.359999999999929265e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.364999999999929159e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.369999999999929052e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.374999999999928946e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.379999999999928839e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.384999999999928733e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.389999999999928626e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.394999999999928519e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.399999999999928413e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.404999999999928306e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.409999999999928200e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.414999999999928093e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.419999999999927986e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.424999999999927880e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.429999999999927773e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.434999999999927667e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.439999999999927560e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.444999999999927454e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.449999999999927347e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.454999999999927240e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.459999999999927134e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.464999999999927027e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.469999999999926921e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.474999999999926814e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.479999999999926708e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.484999999999926601e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.489999999999926494e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.494999999999926388e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.499999999999926281e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.504999999999926175e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.509999999999926068e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.514999999999925961e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.519999999999925855e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.524999999999925748e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.529999999999925642e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.534999999999925535e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.539999999999925429e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.544999999999925322e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.549999999999925215e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.554999999999925109e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.559999999999925002e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.564999999999924896e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.569999999999924789e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.574999999999924682e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.579999999999924576e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.584999999999924469e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.589999999999924363e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.594999999999924256e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.599999999999924150e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.604999999999924043e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.609999999999923936e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.614999999999923830e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.619999999999923723e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.624999999999923617e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.629999999999923510e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.634999999999923403e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.639999999999923297e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.644999999999923190e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.649999999999923084e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.654999999999922977e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.659999999999922871e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.664999999999922764e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.669999999999922657e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.674999999999922551e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.679999999999922444e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.684999999999922338e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.689999999999922231e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.694999999999922125e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.699999999999922018e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.704999999999921911e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.709999999999921805e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.714999999999921698e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.719999999999921592e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.724999999999921485e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.729999999999921378e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.734999999999921272e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.739999999999921165e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.744999999999921059e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.749999999999920952e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.754999999999920846e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.759999999999920739e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.764999999999920632e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.769999999999920526e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.774999999999920419e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.779999999999920313e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.784999999999920206e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.789999999999920099e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.794999999999919993e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.799999999999919886e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.804999999999919780e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.809999999999919673e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.814999999999919567e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.819999999999919460e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.824999999999919353e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.829999999999919247e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.834999999999919140e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.839999999999919034e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.844999999999918927e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.849999999999918820e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.854999999999918714e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.859999999999918607e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.864999999999918501e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.869999999999918394e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.874999999999918288e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.879999999999918181e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.884999999999918074e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.889999999999917968e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.894999999999917861e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.899999999999917755e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.904999999999917648e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.909999999999917542e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.914999999999917435e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.919999999999917328e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.924999999999917222e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.929999999999917115e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.934999999999917009e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.939999999999916902e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.944999999999916795e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.949999999999916689e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.954999999999916582e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.959999999999916476e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.964999999999916369e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.969999999999916263e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.974999999999916156e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.979999999999916049e+00,0.000000000000000000e+00,1.009239656370546391e-09,0.000000000000000000e+00
4.984999999999915943e+00,0.000000000000000000e+00,4.807520677824838923e-09,0.000000000000000000e+00
4.989999999999915836e+00,0.000000000000000000e+00,9.145754507937953515e-09,0.000000000000000000e+00
4.994999999999915730e+00,0.000000000000000000e+00,1.402655637817690386e-08,0.000000000000000000e+00
4.999999999999915623e+00,0.000000000000000000e+00,1.945142477433759800e-08,0.000000000000000000e+00
5.004999999999915516e+00,0.000000000000000000e+00,2.540709840414494785e-08,0.000000000000000000e+00
5.009999999999915410e+00,0.000000000000000000e+00,3.190618662336656642e-08,0.000000000000000000e+00
5.014999999999915303e+00,0.000000000000000000e+00,3.895507674884433693e-08,0.000000000000000000e+00
5.019999999999915197e+00,0.000000000000000000e+00,4.656361191011258040e-08,0.000000000000000000e+00
5.024999999999915090e+00,0.000000000000000000e+00,5.474138330115582117e-08,0.000000000000000000e+00
5.029999999999914984e+00,0.000000000000000000e+00,6.350976708842210629e-08,0.000000000000000000e+00
5.034999999999914877e+00,0.000000000000000000e+00,3.649185011716557351e-05,0.000000000000000000e+00
5.039999999999914770e+00,0.000000000000000000e+00,3.963461243359733236e-05,0.000000000000000000e+00
5.044999999999914664e+00,0.000000000000000000e+00,4.264653767829840078e-05,0.000000000000000000e+00
5.049999999999914557e+00,0.000000000000000000e+00,4.554439356069921727e-05,0.000000000000000000e+00
5.054999999999914451e+00,0.000000000000000000e+00,4.832352033861768415e-05,0.000000000000000000e+00
5.059999999999914344e+00,0.000000000000000000e+00,5.100025733358231266e-05,0.000000000000000000e+00
5.064999999999914237e+00,0.000000000000000000e+00,5.356775903126698813e-05,0.000000000000000000e+00
5.069999999999914131e+00,0.000000000000000000e+00,5.603721613035121132e-05,0.000000000000000000e+00
5.074999999999914024e+00,0.000000000000000000e+00,5.840998494926901867e-05,0.000000000000000000e+00
5.079999999999913918e+00,0.000000000000000000e+00,6.070473712527698902e-05,0.000000000000000000e+00
5.084999999999913811e+00,0.000000000000000000e+00,6.290684356168968179e-05,0.000000000000000000e+00
5.089999999999913705e+00,0.000000000000000000e+00,6.503278373113880806e-05,0.000000000000000000e+00
5.094999999999913598e+00,0.000000000000000000e+00,6.707664184647339691e-05,0.000000000000000000e+00
5.099999999999913491e+00,0.000000000000000000e+00,6.904235735889087237e-05,0.000000000000000000e+00
5.104999999999913385e+00,0.000000000000000000e+00,7.094114863741305744e-05,0.000000000000000000e+00
5.109999999999913278e+00,0.000000000000000000e+00,7.276794670623501504e-05,0.000000000000000000e+00
5.114999999999913172e+00,0.000000000000000000e+00,7.453766340790586142e-05,0.000000000000000000e+00
5.119999999999913065e+00,0.000000000000000000e+00,7.623688533813965300e-05,0.000000000000000000e+00
5.124999999999912959e+00,0.000000000000000000e+00,7.786614289366235967e-05,0.000000000000000000e+00
5.129999999999912852e+00,0.000000000000000000e+00,7.945206671853041042e-05,0.000000000000000000e+00
5.134999999999912745e+00,0.000000000000000000e+00,8.096808853218763155e-05,0.000000000000000000e+00
5.139999999999912639e+00,0.000000000000000000e+00,8.243494092612338345e-05,0.000000000000000000e+00
5.144999999999912532e+00,0.000000000000000000e+00,8.384603573219646792e-05,0.000000000000000000e+00
5.149999999999912426e+00,0.000000000000000000e+00,8.521240368941384355e-05,0.000000000000000000e+00
5.154999999999912319e+00,0.000000000000000000e+00,8.652648897040568759e-05,0.000000000000000000e+00
5.159999999999912212e+00,0.000000000000000000e+00,8.778350355809365672e-05,0.000000000000000000e+00
5.164999999999912106e+00,0.000000000000000000e+00,8.901240613410160382e-05,0.000000000000000000e+00
5.169999999999911999e+00,0.000000000000000000e+00,9.018228475133608822e-05,0.000000000000000000e+00
5.174999999999911893e+00,0.000000000000000000e+00,9.131084047983497199e-05,0.000000000000000000e+00
5.179999999999911786e+00,0.000000000000000000e+00,9.240466343986151109e-05,0.000000000000000000e+00
5.184999999999911680e+00,0.000000000000000000e+00,9.345511882067307355e-05,0.000000000000000000e+00
5.189999999999911573e+00,0.000000000000000000e+00,9.446334586963243388e-05,0.000000000000000000e+00
5.194999999999911466e+00,0.000000000000000000e+00,9.543314154841204915e-05,0.000000000000000000e+00
5.199999999999911360e+00,0.000000000000000000e+00,9.635789458293062698e-05,0.000000000000000000e+00
5.204999999999911253e+00,0.000000000000000000e+00,9.725969194118372417e-05,0.000000000000000000e+00
5.209999999999911147e+00,0.000000000000000000e+00,9.811806169396747833e-05,0.000000000000000000e+00
5.214999999999911040e+00,0.000000000000000000e+00,9.893732328445487521e-05,0.000000000000000000e+00
5.219999999999910933e+00,0.000000000000000000e+00,9.972563369299488603e-05,0.000000000000000000e+00
5.224999999999910827e+00,0.000000000000000000e+00,1.004655009718428748e-04,0.000000000000000000e+00
5.229999999999910720e+00,0.000000000000000000e+00,1.011952449257050659e-04,0.000000000000000000e+00
5.234999999999910614e+00,0.000000000000000000e+00,1.018781588046630937e-04,0.000000000000000000e+00
5.239999999999910507e+00,0.000000000000000000e+00,1.025337676566753575e-04,0.000000000000000000e+00
5.244999999999910401e+00,0.000000000000000000e+00,1.031545083048878000e-04,0.000000000000000000e+00
5.249999999999910294e+00,0.000000000000000000e+00,1.037525455810548266e-04,0.000000000000000000e+00
5.254999999999910187e+00,0.000000000000000000e+00,1.043030224644937330e-04,0.000000000000000000e+00
5.259999999999910081e+00,0.000000000000000000e+00,1.048633709396370816e-04,0.000000000000000000e+00
5.264999999999909974e+00,0.000000000000000000e+00,1.053543588376314378e-04,0.000000000000000000e+00
5.269999999999909868e+00,0.000000000000000000e+00,1.058199461886660169e-04,0.000000000000000000e+00
5.274999999999909761e+00,0.000000000000000000e+00,1.062626385568712863e-04,0.000000000000000000e+00
5.279999999999909654e+00,0.000000000000000000e+00,1.066778037667935283e-04,0.000000000000000000e+00
5.284999999999909548e+00,0.000000000000000000e+00,1.070718083603512097e-04,0.000000000000000000e+00
5.289999999999909441e+00,0.000000000000000000e+00,1.074305341647593606e-04,0.000000000000000000e+00
5.294999999999909335e+00,0.000000000000000000e+00,1.077691245566765550e-04,0.000000000000000000e+00
5.299999999999909228e+00,0.000000000000000000e+00,1.080732865770195409e-04,0.000000000000000000e+00
5.304999999999909122e+00,0.000000000000000000e+00,1.083584376983747453e-04,0.000000000000000000e+00
5.309999999999909015e+00,0.000000000000000000e+00,1.085949727057588322e-04,0.000000000000000000e+00
5.314999999999908908e+00,0.000000000000000000e+00,1.088160989040661263e-04,0.000000000000000000e+00
5.319999999999908802e+00,0.000000000000000000e+00,1.090104024663258520e-04,0.000000000000000000e+00
5.324999999999908695e+00,0.000000000000000000e+00,1.091719791195841185e-04,0.000000000000000000e+00
5.329999999999908589e+00,0.000000000000000000e+00,1.093167543946112820e-04,0.000000000000000000e+00
5.334999999999908482e+00,0.000000000000000000e+00,1.094388452449558598e-04,0.000000000000000000e+00
5.339999999999908376e+00,0.000000000000000000e+00,1.095140442391795622e-04,0.000000000000000000e+00
5.344999999999908269e+00,0.000000000000000000e+00,1.095735678505731253e-04,0.000000000000000000e+00
5.349999999999908162e+00,0.000000000000000000e+00,1.096174187732576119e-04,0.000000000000000000e+00
5.354999999999908056e+00,0.000000000000000000e+00,1.096152213478488905e-04,0.000000000000000000e+00
5.359999999999907949e+00,0.000000000000000000e+00,1.095858232301465969e-04,0.000000000000000000e+00
5.364999999999907843e+00,0.000000000000000000e+00,1.095323974321133365e-04,0.000000000000000000e+00
5.369999999999907736e+00,0.000000000000000000e+00,1.094588014253625776e-04,0.000000000000000000e+00
5.374999999999907629e+00,0.000000000000000000e+00,1.093461921128803250e-04,0.000000000000000000e+00
5.379999999999907523e+00,0.000000000000000000e+00,1.091978297036939248e-04,0.000000000000000000e+00
5.384999999999907416e+00,0.000000000000000000e+00,1.090522388212056894e-04,0.000000000000000000e+00
5.389999999999907310e+00,0.000000000000000000e+00,1.088395970271346046e-04,0.000000000000000000e+00
5.394999999999907203e+00,0.000000000000000000e+00,1.086304079390593044e-04,0.000000000000000000e+00
5.399999999999907097e+00,0.000000000000000000e+00,1.083705371535024581e-04,0.000000000000000000e+00
5.404999999999906990e+00,0.000000000000000000e+00,1.080728016055452253e-04,0.000000000000000000e+00
5.409999999999906883e+00,0.000000000000000000e+00,1.077505228371763480e-04,0.000000000000000000e+00
5.414999999999906777e+00,0.000000000000000000e+00,1.074067135138332167e-04,0.000000000000000000e+00
5.419999999999906670e+00,0.000000000000000000e+00,1.070518514842895867e-04,0.000000000000000000e+00
5.424999999999906564e+00,0.000000000000000000e+00,1.066245710999231449e-04,0.000000000000000000e+00
5.429999999999906457e+00,0.000000000000000000e+00,1.061863692235941116e-04,0.000000000000000000e+00
5.434999999999906350e+00,0.000000000000000000e+00,1.057049147182793821e-04,0.000000000000000000e+00
5.439999999999906244e+00,0.000000000000000000e+00,1.052006107943115814e-04,0.000000000000000000e+00
5.444999999999906137e+00,0.000000000000000000e+00,1.046433260166535818e-04,0.000000000000000000e+00
5.449999999999906031e+00,0.000000000000000000e+00,1.040698922349041195e-04,0.000000000000000000e+00
5.454999999999905924e+00,0.000000000000000000e+00,1.034536989697999000e-04,0.000000000000000000e+00
5.459999999999905818e+00,0.000000000000000000e+00,1.027824139421136247e-04,0.000000000000000000e+00
5.464999999999905711e+00,0.000000000000000000e+00,1.021086092451953551e-04,0.000000000000000000e+00
5.469999999999905604e+00,0.000000000000000000e+00,1.013631028040467273e-04,0.000000000000000000e+00
5.474999999999905498e+00,0.000000000000000000e+00,1.006155190191022441e-04,0.000000000000000000e+00
5.479999999999905391e+00,0.000000000000000000e+00,9.979666300665239172e-05,0.000000000000000000e+00
5.484999999999905285e+00,0.000000000000000000e+00,9.893604077429889773e-05,0.000000000000000000e+00
5.489999999999905178e+00,0.000000000000000000e+00,9.806135042037944906e-05,0.000000000000000000e+00
5.494999999999905071e+00,0.000000000000000000e+00,9.714508331077512744e-05,0.000000000000000000e+00
5.499999999999904965e+00,0.000000000000000000e+00,9.615850915447993999e-05,0.000000000000000000e+00
5.504999999999904858e+00,0.000000000000000000e+00,9.513098489742891799e-05,0.000000000000000000e+00
5.509999999999904752e+00,0.000000000000000000e+00,9.407285697868939054e-05,0.000000000000000000e+00
5.514999999999904645e+00,0.000000000000000000e+00,9.296814918213089037e-05,0.000000000000000000e+00
5.519999999999904539e+00,0.000000000000000000e+00,9.179964455422884447e-05,0.000000000000000000e+00
5.524999999999904432e+00,0.000000000000000000e+00,9.058462333408637214e-05,0.000000000000000000e+00
5.529999999999904325e+00,0.000000000000000000e+00,8.932332412316290507e-05,0.000000000000000000e+00
5.534999999999904219e+00,0.000000000000000000e+00,8.801578684654721811e-05,0.000000000000000000e+00
5.539999999999904112e+00,0.000000000000000000e+00,8.666849648960969668e-05,0.000000000000000000e+00
5.544999999999904006e+00,0.000000000000000000e+00,8.525217766690564524e-05,0.000000000000000000e+00
5.549999999999903899e+00,0.000000000000000000e+00,8.377339595813487717e-05,0.000000000000000000e+00
5.554999999999903793e+00,0.000000000000000000e+00,8.224929249126710544e-05,0.000000000000000000e+00
5.559999999999903686e+00,0.000000000000000000e+00,8.066293525157290417e-05,0.000000000000000000e+00
5.564999999999903579e+00,0.000000000000000000e+00,7.902546482537753934e-05,0.000000000000000000e+00
5.569999999999903473e+00,0.000000000000000000e+00,7.732166603605210309e-05,0.000000000000000000e+00
5.574999999999903366e+00,0.000000000000000000e+00,7.555466970273059699e-05,0.000000000000000000e+00
5.579999999999903260e+00,0.000000000000000000e+00,7.373260553009263894e-05,0.000000000000000000e+00
5.584999999999903153e+00,0.000000000000000000e+00,7.183256708435272852e-05,0.000000000000000000e+00
5.589999999999903046e+00,0.000000000000000000e+00,6.985906858604146500e-05,0.000000000000000000e+00
5.594999999999902940e+00,0.000000000000000000e+00,6.783145645604769108e-05,0.000000000000000000e+00
5.599999999999902833e+00,0.000000000000000000e+00,6.572008411411977733e-05,0.000000000000000000e+00
5.604999999999902727e+00,0.000000000000000000e+00,6.354237796297226284e-05,0.000000000000000000e+00
5.609999999999902620e+00,0.000000000000000000e+00,6.128804642523404556e-05,0.000000000000000000e+00
5.614999999999902514e+00,0.000000000000000000e+00,5.898503200577442631e-05,0.000000000000000000e+00
5.619999999999902407e+00,0.000000000000000000e+00,5.656516867055417911e-05,0.000000000000000000e+00
5.624999999999902300e+00,0.000000000000000000e+00,5.408646610598663563e-05,0.000000000000000000e+00
5.629999999999902194e+00,0.000000000000000000e+00,5.150253550864953867e-05,0.000000000000000000e+00
5.634999999999902087e+00,0.000000000000000000e+00,4.885431682146826088e-05,0.000000000000000000e+00
5.639999999999901981e+00,0.000000000000000000e+00,4.611369073284749643e-05,0.000000000000000000e+00
5.644999999999901874e+00,0.000000000000000000e+00,4.327522166662188134e-05,0.000000000000000000e+00
5.649999999999901767e+00,0.000000000000000000e+00,4.034999001590654444e-05,0.000000000000000000e+00
5.654999999999901661e+00,0.000000000000000000e+00,3.733365878296379843e-05,0.000000000000000000e+00
5.659999999999901554e+00,0.000000000000000000e+00,3.421427972994823814e-05,0.000000000000000000e+00
5.664999999999901448e+00,0.000000000000000000e+00,3.099215927320306968e-05,0.000000000000000000e+00
5.669999999999901341e+00,0.000000000000000000e+00,2.767404749174671045e-05,0.000000000000000000e+00
5.674999999999901235e+00,0.000000000000000000e+00,2.426021312078965704e-05,0.000000000000000000e+00
5.679999999999901128e+00,0.000000000000000000e+00,2.072793204345697393e-05,0.000000000000000000e+00
5.684999999999901021e+00,0.000000000000000000e+00,1.707755990153780483e-05,0.000000000000000000e+00
5.689999999999900915e+00,0.000000000000000000e+00,1.331581820830832892e-05,0.000000000000000000e+00
5.694999999999900808e+00,0.000000000000000000e+00,9.460080241402322933e-06,0.000000000000000000e+00
5.699999999999900702e+00,0.000000000000000000e+00,5.441509385506335933e-06,0.000000000000000000e+00
5.704999999999900595e+00,0.000000000000000000e+00,1.330056865853648589e-06,0.000000000000000000e+00
5.709999999999900488e+00,0.000000000000000000e+00,-2.896795129839412150e-06,0.000000000000000000e+00
5.714999999999900382e+00,0.000000000000000000e+00,-7.272825402040085503e-06,0.000000000000000000e+00
5.719999999999900275e+00,0.000000000000000000e+00,-1.178628111943522410e-05,0.000000000000000000e+00
5.724999999999900169e+00,0.000000000000000000e+00,-1.641334287246355882e-05,0.000000000000000000e+00
5.729999999999900062e+00,0.000000000000000000e+00,-2.120521487240324403e-05,0.000000000000000000e+00
5.734999999999899956e+00,0.000000000000000000e+00,-2.612104171878665157e-05,0.000000000000000000e+00
5.739999999999899849e+00,0.000000000000000000e+00,-3.120008977989969379e-05,0.000000000000000000e+00
5.744999999999899742e+00,0.000000000000000000e+00,-3.643056091562161674e-05,0.000000000000000000e+00
5.749999999999899636e+00,0.000000000000000000e+00,-4.182269368739576756e-05,0.000000000000000000e+00
5.754999999999899529e+00,0.000000000000000000e+00,-4.734197256482275705e-05,0.000000000000000000e+00
5.759999999999899423e+00,0.000000000000000000e+00,-5.304994637798042377e-05,0.000000000000000000e+00
5.764999999999899316e+00,0.000000000000000000e+00,-5.892345658394170730e-05,0.000000000000000000e+00
5.769999999999899210e+00,0.000000000000000000e+00,-6.496704578982980330e-05,0.000000000000000000e+00
5.774999999999899103e+00,0.000000000000000000e+00,-7.118572328085414453e-05,0.000000000000000000e+00
5.779999999999898996e+00,0.000000000000000000e+00,-7.760707337648504089e-05,0.000000000000000000e+00
5.784999999999898890e+00,0.000000000000000000e+00,-8.419015070601708849e-05,0.000000000000000000e+00
5.789999999999898783e+00,0.000000000000000000e+00,-9.097966413334486024e-05,0.000000000000000000e+00
5.794999999999898677e+00,0.000000000000000000e+00,-9.794616972117929036e-05,0.000000000000000000e+00
5.799999999999898570e+00,0.000000000000000000e+00,-1.051172448965308735e-04,0.000000000000000000e+00
5.804999999999898463e+00,0.000000000000000000e+00,-1.125028350405205235e-04,0.000000000000000000e+00
5.809999999999898357e+00,0.000000000000000000e+00,-1.201134093548932377e-04,0.000000000000000000e+00
5.814999999999898250e+00,0.000000000000000000e+00,-1.279308472223749142e-04,0.000000000000000000e+00
5.819999999999898144e+00,0.000000000000000000e+00,-1.359764675217300977e-04,0.000000000000000000e+00
5.824999999999898037e+00,0.000000000000000000e+00,-1.442320244165715994e-04,0.000000000000000000e+00
5.829999999999897931e+00,0.000000000000000000e+00,-1.527192641143145110e-04,0.000000000000000000e+00
5.834999999999897824e+00,0.000000000000000000e+00,-1.614872251240262533e-04,0.000000000000000000e+00
5.839999999999897717e+00,0.000000000000000000e+00,-1.704560285742161361e-04,0.000000000000000000e+00
5.844999999999897611e+00,0.000000000000000000e+00,-1.796972449721950468e-04,0.000000000000000000e+00
5.849999999999897504e+00,0.000000000000000000e+00,-1.891872283322206742e-04,0.000000000000000000e+00
5.854999999999897398e+00,0.000000000000000000e+00,-1.989688883938210424e-04,0.000000000000000000e+00
5.859999999999897291e+00,0.000000000000000000e+00,-2.090075806756160298e-04,0.000000000000000000e+00
5.864999999999897184e+00,0.000000000000000000e+00,-2.193127544172266232e-04,0.000000000000000000e+00
5.869999999999897078e+00,0.000000000000000000e+00,-2.299110667764578050e-04,0.000000000000000000e+00
5.874999999999896971e+00,0.000000000000000000e+00,-2.408001149973571756e-04,0.000000000000000000e+00
5.879999999999896865e+00,0.000000000000000000e+00,-2.520128413815734343e-04,0.000000000000000000e+00
5.884999999999896758e+00,0.000000000000000000e+00,-2.635126287366783152e-04,0.000000000000000000e+00
5.889999999999896652e+00,0.000000000000000000e+00,-2.753263008665697759e-04,0.000000000000000000e+00
5.894999999999896545e+00,0.000000000000000000e+00,-2.874852015206686719e-04,0.000000000000000000e+00
5.899999999999896438e+00,0.000000000000000000e+00,-2.999594072671792153e-04,0.000000000000000000e+00
5.904999999999896332e+00,0.000000000000000000e+00,-3.127697371545329580e-04,0.000000000000000000e+00
5.909999999999896225e+00,0.000000000000000000e+00,-3.259521483085026441e-04,0.000000000000000000e+00
5.914999999999896119e+00,0.000000000000000000e+00,-3.394550580741701015e-04,0.000000000000000000e+00
5.919999999999896012e+00,0.000000000000000000e+00,-3.533757499506665740e-04,0.000000000000000000e+00
5.924999999999895905e+00,0.000000000000000000e+00,-3.676343264442934015e-04,0.000000000000000000e+00
5.929999999999895799e+00,0.000000000000000000e+00,-3.822841363918058231e-04,0.000000000000000000e+00
5.934999999999895692e+00,0.000000000000000000e+00,-3.973275434850365422e-04,0.000000000000000000e+00
5.939999999999895586e+00,0.000000000000000000e+00,-4.127790298513490941e-04,0.000000000000000000e+00
5.944999999999895479e+00,0.000000000000000000e+00,-4.286524946892894929e-04,0.000000000000000000e+00
5.949999999999895373e+00,0.000000000000000000e+00,-4.449287424228061004e-04,0.000000000000000000e+00
5.954999999999895266e+00,0.000000000000000000e+00,-4.616484439128934730e-04,0.000000000000000000e+00
5.959999999999895159e+00,0.000000000000000000e+00,-4.788151610528604491e-04,0.000000000000000000e+00
5.964999999999895053e+00,0.000000000000000000e+00,-4.964527017780145891e-04,0.000000000000000000e+00
5.969999999999894946e+00,0.000000000000000000e+00,-5.145465685212044548e-04,0.000000000000000000e+00
5.974999999999894840e+00,0.000000000000000000e+00,-5.331166482580632603e-04,0.000000000000000000e+00
5.979999999999894733e+00,0.000000000000000000e+00,-5.521913339724456721e-04,0.000000000000000000e+00
5.984999999999894627e+00,0.000000000000000000e+00,-5.717406820840066238e-04,0.000000000000000000e+00
5.989999999999894520e+00,0.000000000000000000e+00,-5.918212471937422253e-04,0.000000000000000000e+00
5.994999999999894413e+00,0.000000000000000000e+00,-6.124289727496319688e-04,0.000000000000000000e+00
5.999999999999894307e+00,0.000000000000000000e+00,-6.335770265413151209e-04,0.000000000000000000e+00
6.004999999999894200e+00,0.000000000000000000e+00,-6.552665277093856809e-04,0.000000000000000000e+00
6.009999999999894094e+00,0.000000000000000000e+00,-6.775314184355569168e-04,0.000000000000000000e+00
6.014999999999893987e+00,0.000000000000000000e+00,-7.003958742443306068e-04,0.000000000000000000e+00
6.019999999999893880e+00,0.000000000000000000e+00,-7.238275620008498496e-04,0.000000000000000000e+00
6.024999999999893774e+00,0.000000000000000000e+00,-7.478929394660226637e-04,0.000000000000000000e+00
6.029999999999893667e+00,0.000000000000000000e+00,-7.725597075375772744e-04,0.000000000000000000e+00
6.034999999999893561e+00,0.000000000000000000e+00,-7.978791937433280575e-04,0.000000000000000000e+00
6.039999999999893454e+00,0.000000000000000000e+00,-8.238449453073806673e-04,0.000000000000000000e+00
6.044999999999893348e+00,0.000000000000000000e+00,-8.504848117949728075e-04,0.000000000000000000e+00
6.049999999999893241e+00,0.000000000000000000e+00,-8.778104300552368915e-04,0.000000000000000000e+00
6.054999999999893134e+00,0.000000000000000000e+00,-9.058422803990062245e-04,0.000000000000000000e+00
6.059999999999893028e+00,0.000000000000000000e+00,-9.345820305863991812e-04,0.000000000000000000e+00
6.064999999999892921e+00,0.000000000000000000e+00,-9.640828399959415138e-04,0.000000000000000000e+00
6.069999999999892815e+00,0.000000000000000000e+00,-9.943112103471729493e-04,0.000000000000000000e+00
6.074999999999892708e+00,0.000000000000000000e+00,-1.025342634272533851e-03,0.000000000000000000e+00
6.079999999999892601e+00,0.000000000000000000e+00,-1.057127564202036372e-03,0.000000000000000000e+00
6.084999999999892495e+00,0.000000000000000000e+00,-1.089761579340588161e-03,0.000000000000000000e+00
6.089999999999892388e+00,0.000000000000000000e+00,-1.123217601163153034e-03,0.000000000000000000e+00
6.094999999999892282e+00,0.000000000000000000e+00,-1.157519528036427383e-03,0.000000000000000000e+00
6.099999999999892175e+00,0.000000000000000000e+00,-1.192704562140389302e-03,0.000000000000000000e+00
6.104999999999892069e+00,0.000000000000000000e+00,-1.228770478599929342e-03,0.000000000000000000e+00
6.109999999999891962e+00,0.000000000000000000e+00,-1.265751683718484028e-03,0.000000000000000000e+00
6.114999999999891855e+00,0.000000000000000000e+00,-1.303680184940959235e-03,0.000000000000000000e+00
6.119999999999891749e+00,0.000000000000000000e+00,-1.342562353559036050e-03,0.000000000000000000e+00
6.124999999999891642e+00,0.000000000000000000e+00,-1.382443165424314998e-03,0.000000000000000000e+00
6.129999999999891536e+00,0.000000000000000000e+00,-1.423330657589088862e-03,0.000000000000000000e+00
6.134999999999891429e+00,0.000000000000000000e+00,-1.465248979825814826e-03,0.000000000000000000e+00
6.139999999999891322e+00,0.000000000000000000e+00,-1.508230849466473235e-03,0.000000000000000000e+00
6.144999999999891216e+00,0.000000000000000000e+00,-1.552303916876264685e-03,0.000000000000000000e+00
6.149999999999891109e+00,0.000000000000000000e+00,-1.597459872422003855e-03,0.000000000000000000e+00
6.154999999999891003e+00,0.000000000000000000e+00,-1.643789197810291468e-03,0.000000000000000000e+00
6.159999999999890896e+00,0.000000000000000000e+00,-1.691291292935353857e-03,0.000000000000000000e+00
6.164999999999890790e+00,0.000000000000000000e+00,-1.739968867417673436e-03,0.000000000000000000e+00
6.169999999999890683e+00,0.000000000000000000e+00,-1.789899342110851761e-03,0.000000000000000000e+00
6.174999999999890576e+00,0.000000000000000000e+00,-1.841085794548819434e-03,0.000000000000000000e+00
6.179999999999890470e+00,0.000000000000000000e+00,-1.893556892573139113e-03,0.000000000000000000e+00
6.184999999999890363e+00,0.000000000000000000e+00,-1.947373367869158819e-03,0.000000000000000000e+00
6.189999999999890257e+00,0.000000000000000000e+00,-2.002548610700613605e-03,0.000000000000000000e+00
6.194999999999890150e+00,0.000000000000000000e+00,-2.059134220481430647e-03,0.000000000000000000e+00
6.199999999999890044e+00,0.000000000000000000e+00,-2.117134503309293231e-03,0.000000000000000000e+00
6.204999999999889937e+00,0.000000000000000000e+00,-2.176601344841006241e-03,0.000000000000000000e+00
6.209999999999889830e+00,0.000000000000000000e+00,-2.237615792480671453e-03,0.000000000000000000e+00
6.214999999999889724e+00,0.000000000000000000e+00,-2.300150372281306848e-03,0.000000000000000000e+00
6.219999999999889617e+00,0.000000000000000000e+00,-2.364313129873201001e-03,0.000000000000000000e+00
6.224999999999889511e+00,0.000000000000000000e+00,-2.430090859590036938e-03,0.000000000000000000e+00
6.229999999999889404e+00,0.000000000000000000e+00,-2.497586508087534275e-03,0.000000000000000000e+00
6.234999999999889297e+00,0.000000000000000000e+00,-2.566790428473636997e-03,0.000000000000000000e+00
6.239999999999889191e+00,0.000000000000000000e+00,-2.637800029574192962e-03,0.000000000000000000e+00
6.244999999999889084e+00,0.000000000000000000e+00,-2.710643412486557057e-03,0.000000000000000000e+00
6.249999999999888978e+00,0.000000000000000000e+00,-2.785366901203428346e-03,0.000000000000000000e+00
6.254999999999888871e+00,0.000000000000000000e+00,-2.862050717212953621e-03,0.000000000000000000e+00
6.259999999999888765e+00,0.000000000000000000e+00,-2.940736685262121571e-03,0.000000000000000000e+00
6.264999999999888658e+00,0.000000000000000000e+00,-3.021518697820522233e-03,0.000000000000000000e+00
6.269999999999888551e+00,0.000000000000000000e+00,-3.104444740438602399e-03,0.000000000000000000e+00
6.274999999999888445e+00,0.000000000000000000e+00,-3.189569272174005293e-03,0.000000000000000000e+00
6.279999999999888338e+00,0.000000000000000000e+00,-3.276969264383737361e-03,0.000000000000000000e+00
6.284999999999888232e+00,0.000000000000000000e+00,-3.366731969469829045e-03,0.000000000000000000e+00
6.289999999999888125e+00,0.000000000000000000e+00,-3.458947725234061583e-03,0.000000000000000000e+00
6.294999999999888018e+00,0.000000000000000000e+00,-3.553671977322762215e-03,0.000000000000000000e+00
6.299999999999887912e+00,0.000000000000000000e+00,-3.650955241193922039e-03,0.000000000000000000e+00
6.304999999999887805e+00,0.000000000000000000e+00,-3.750806756658811320e-03,0.000000000000000000e+00
6.309999999999887699e+00,0.000000000000000000e+00,-3.853279817611460992e-03,0.000000000000000000e+00
6.314999999999887592e+00,0.000000000000000000e+00,-3.958415978584436425e-03,0.000000000000000000e+00
6.319999999999887486e+00,0.000000000000000000e+00,-4.066248882281134173e-03,0.000000000000000000e+00
6.324999999999887379e+00,0.000000000000000000e+00,-4.176800176207637501e-03,0.000000000000000000e+00
6.329999999999887272e+00,0.000000000000000000e+00,-4.290124714259204927e-03,0.000000000000000000e+00
6.334999999999887166e+00,0.000000000000000000e+00,-4.406258192269318225e-03,0.000000000000000000e+00
6.339999999999887059e+00,0.000000000000000000e+00,-4.525186978521006029e-03,0.000000000000000000e+00
6.344999999999886953e+00,0.000000000000000000e+00,-4.647012521341279019e-03,0.000000000000000000e+00
6.349999999999886846e+00,0.000000000000000000e+00,-4.771731552520821172e-03,0.000000000000000000e+00
6.354999999999886739e+00,0.000000000000000000e+00,-4.899377096754065596e-03,0.000000000000000000e+00
6.359999999999886633e+00,0.000000000000000000e+00,-5.030011641703523682e-03,0.000000000000000000e+00
6.364999999999886526e+00,0.000000000000000000e+00,-5.163622592376051514e-03,0.000000000000000000e+00
6.369999999999886420e+00,0.000000000000000000e+00,-5.300289772698824758e-03,0.000000000000000000e+00
6.374999999999886313e+00,0.000000000000000000e+00,-5.440043522621730056e-03,0.000000000000000000e+00
6.379999999999886207e+00,0.000000000000000000e+00,-5.582935704422298077e-03,0.000000000000000000e+00
6.384999999999886100e+00,0.000000000000000000e+00,-5.729061380870764317e-03,0.000000000000000000e+00
6.389999999999885993e+00,0.000000000000000000e+00,-5.878441205670694759e-03,0.000000000000000000e+00
6.394999999999885887e+00,0.000000000000000000e+00,-6.031124080836112664e-03,0.000000000000000000e+00
6.399999999999885780e+00,0.000000000000000000e+00,-6.187166025975204646e-03,0.000000000000000000e+00
6.404999999999885674e+00,0.000000000000000000e+00,-6.346573843538678462e-03,0.000000000000000000e+00
6.409999999999885567e+00,0.000000000000000000e+00,-6.509448410568334682e-03,0.000000000000000000e+00
6.414999999999885461e+00,0.000000000000000000e+00,-6.675823344387758762e-03,0.000000000000000000e+00
6.419999999999885354e+00,0.000000000000000000e+00,-6.845724877502932376e-03,0.000000000000000000e+00
6.424999999999885247e+00,0.000000000000000000e+00,-7.019221648019878176e-03,0.000000000000000000e+00
6.429999999999885141e+00,0.000000000000000000e+00,-7.196326688281157180e-03,0.000000000000000000e+00
6.434999999999885034e+00,0.000000000000000000e+00,-7.377130490690640002e-03,0.000000000000000000e+00
6.439999999999884928e+00,0.000000000000000000e+00,-7.561683556631387283e-03,0.000000000000000000e+00
6.444999999999884821e+00,0.000000000000000000e+00,-7.750007110918883182e-03,0.000000000000000000e+00
6.449999999999884714e+00,0.000000000000000000e+00,-7.942167297072911386e-03,0.000000000000000000e+00
6.454999999999884608e+00,0.000000000000000000e+00,-8.138206395516826147e-03,0.000000000000000000e+00
6.459999999999884501e+00,0.000000000000000000e+00,-8.338213446702540110e-03,0.000000000000000000e+00
6.464999999999884395e+00,0.000000000000000000e+00,-8.542208004908111163e-03,0.000000000000000000e+00
6.469999999999884288e+00,0.000000000000000000e+00,-8.750240006046506452e-03,0.000000000000000000e+00
6.474999999999884182e+00,0.000000000000000000e+00,-8.962408781089409998e-03,0.000000000000000000e+00
6.479999999999884075e+00,0.000000000000000000e+00,-9.178721969480245144e-03,0.000000000000000000e+00
6.484999999999883968e+00,0.000000000000000000e+00,-9.399262105375784729e-03,0.000000000000000000e+00
6.489999999999883862e+00,0.000000000000000000e+00,-9.624104870745126689e-03,0.000000000000000000e+00
6.494999999999883755e+00,0.000000000000000000e+00,-9.853270477850112688e-03,0.000000000000000000e+00
6.499999999999883649e+00,0.000000000000000000e+00,-1.008686584245315279e-02,0.000000000000000000e+00
6.504999999999883542e+00,0.000000000000000000e+00,-1.032490547808572433e-02,0.000000000000000000e+00
6.509999999999883435e+00,0.000000000000000000e+00,-1.056749308897295299e-02,0.000000000000000000e+00
6.514999999999883329e+00,0.000000000000000000e+00,-1.081467134268787079e-02,0.000000000000000000e+00
6.519999999999883222e+00,0.000000000000000000e+00,-1.106653737315795721e-02,0.000000000000000000e+00
6.524999999999883116e+00,0.000000000000000000e+00,-1.132311999741110291e-02,0.000000000000000000e+00
6.529999999999883009e+00,0.000000000000000000e+00,-1.158453788944305979e-02,0.000000000000000000e+00
6.534999999999882903e+00,0.000000000000000000e+00,-1.185080856963545079e-02,0.000000000000000000e+00
6.539999999999882796e+00,0.000000000000000000e+00,-1.212202749598709738e-02,0.000000000000000000e+00
6.544999999999882689e+00,0.000000000000000000e+00,-1.239828067683013992e-02,0.000000000000000000e+00
6.549999999999882583e+00,0.000000000000000000e+00,-1.267962439689310217e-02,0.000000000000000000e+00
6.554999999999882476e+00,0.000000000000000000e+00,-1.296617346534878999e-02,0.000000000000000000e+00
6.559999999999882370e+00,0.000000000000000000e+00,-1.325795351154645044e-02,0.000000000000000000e+00
6.564999999999882263e+00,0.000000000000000000e+00,-1.355511316335807417e-02,0.000000000000000000e+00
6.569999999999882156e+00,0.000000000000000000e+00,-1.385766630409220219e-02,0.000000000000000000e+00
6.574999999999882050e+00,0.000000000000000000e+00,-1.416573067357855022e-02,0.000000000000000000e+00
6.579999999999881943e+00,0.000000000000000000e+00,-1.447941597190782227e-02,0.000000000000000000e+00
6.584999999999881837e+00,0.000000000000000000e+00,-1.479878130089624759e-02,0.000000000000000000e+00
6.589999999999881730e+00,0.000000000000000000e+00,-1.512393804964808595e-02,0.000000000000000000e+00
6.594999999999881624e+00,0.000000000000000000e+00,-1.545497539108192306e-02,0.000000000000000000e+00
6.599999999999881517e+00,0.000000000000000000e+00,-1.579199159925473439e-02,0.000000000000000000e+00
6.604999999999881410e+00,0.000000000000000000e+00,-1.613508552690461756e-02,0.000000000000000000e+00
6.609999999999881304e+00,0.000000000000000000e+00,-1.648435828389950911e-02,0.000000000000000000e+00
6.614999999999881197e+00,0.000000000000000000e+00,-1.683991941995227268e-02,0.000000000000000000e+00
6.619999999999881091e+00,0.000000000000000000e+00,-1.720187801738640165e-02,0.000000000000000000e+00
6.624999999999880984e+00,0.000000000000000000e+00,-1.757036255864060162e-02,0.000000000000000000e+00
6.629999999999880878e+00,0.000000000000000000e+00,-1.794546118853509314e-02,0.000000000000000000e+00
6.634999999999880771e+00,0.000000000000000000e+00,-1.832731679327872024e-02,0.000000000000000000e+00
6.639999999999880664e+00,0.000000000000000000e+00,-1.871602547821073215e-02,0.000000000000000000e+00
6.644999999999880558e+00,0.000000000000000000e+00,-1.911174326487504252e-02,0.000000000000000000e+00
6.649999999999880451e+00,0.000000000000000000e+00,-1.951457763473997062e-02,0.000000000000000000e+00
6.654999999999880345e+00,0.000000000000000000e+00,-1.992469607756970282e-02,0.000000000000000000e+00
6.659999999999880238e+00,0.000000000000000000e+00,-2.034219537128834424e-02,0.000000000000000000e+00
6.664999999999880131e+00,0.000000000000000000e+00,-2.076724038810648029e-02,0.000000000000000000e+00
6.669999999999880025e+00,0.000000000000000000e+00,-2.119998156343204376e-02,0.000000000000000000e+00
6.674999999999879918e+00,0.000000000000000000e+00,-2.164056796916779060e-02,0.000000000000000000e+00
6.679999999999879812e+00,0.000000000000000000e+00,-2.208915569692485731e-02,0.000000000000000000e+00
6.684999999999879705e+00,0.000000000000000000e+00,-2.254592025998025315e-02,0.000000000000000000e+00
6.689999999999879599e+00,0.000000000000000000e+00,-2.301101409932273731e-02,0.000000000000000000e+00
6.694999999999879492e+00,0.000000000000000000e+00,-2.348461974284793766e-02,0.000000000000000000e+00
6.699999999999879385e+00,0.000000000000000000e+00,-2.396693408663287672e-02,0.000000000000000000e+00
6.704999999999879279e+00,0.000000000000000000e+00,-2.445812444340924804e-02,0.000000000000000000e+00
6.709999999999879172e+00,0.000000000000000000e+00,-2.495839560396700962e-02,0.000000000000000000e+00
6.714999999999879066e+00,0.000000000000000000e+00,-2.546795800900331780e-02,0.000000000000000000e+00
6.719999999999878959e+00,0.000000000000000000e+00,-2.598701708878264904e-02,0.000000000000000000e+00
6.724999999999878852e+00,0.000000000000000000e+00,-2.651580025138561281e-02,0.000000000000000000e+00
6.729999999999878746e+00,0.000000000000000000e+00,-2.705452913269374218e-02,0.000000000000000000e+00
6.734999999999878639e+00,0.000000000000000000e+00,-2.760343083586565271e-02,0.000000000000000000e+00
6.739999999999878533e+00,0.000000000000000000e+00,-2.816277798641934893e-02,0.000000000000000000e+00
6.744999999999878426e+00,0.000000000000000000e+00,-2.873281409724160601e-02,0.000000000000000000e+00
6.749999999999878320e+00,0.000000000000000000e+00,-2.931382196272970878e-02,0.000000000000000000e+00
6.754999999999878213e+00,0.000000000000000000e+00,-2.990607291961389427e-02,0.000000000000000000e+00
6.759999999999878106e+00,0.000000000000000000e+00,-3.050987121252659792e-02,0.000000000000000000e+00
6.764999999999878000e+00,0.000000000000000000e+00,-3.112549653389892410e-02,0.000000000000000000e+00
6.769999999999877893e+00,0.000000000000000000e+00,-3.175330491939144101e-02,0.000000000000000000e+00
6.774999999999877787e+00,0.000000000000000000e+00,-3.239360753844922752e-02,0.000000000000000000e+00
6.779999999999877680e+00,0.000000000000000000e+00,-3.304679747190571171e-02,0.000000000000000000e+00
6.784999999999877573e+00,0.000000000000000000e+00,-3.371318943309565414e-02,0.000000000000000000e+00
6.789999999999877467e+00,0.000000000000000000e+00,-3.439320500634922978e-02,0.000000000000000000e+00
6.794999999999877360e+00,0.000000000000000000e+00,-3.508726432630291520e-02,0.000000000000000000e+00
6.799999999999877254e+00,0.000000000000000000e+00,-3.579578322073164592e-02,0.000000000000000000e+00
6.804999999999877147e+00,0.000000000000000000e+00,-3.651919680190011258e-02,0.000000000000000000e+00
6.809999999999877041e+00,0.000000000000000000e+00,-3.725800455603234251e-02,0.000000000000000000e+00
6.814999999999876934e+00,0.000000000000000000e+00,-3.801270734746987900e-02,0.000000000000000000e+00
6.819999999999876827e+00,0.000000000000000000e+00,-3.878382243423846021e-02,0.000000000000000000e+00
6.824999999999876721e+00,0.000000000000000000e+00,-3.957191829258447507e-02,0.000000000000000000e+00
6.829999999999876614e+00,0.000000000000000000e+00,-4.037759651190491600e-02,0.000000000000000000e+00
6.834999999999876508e+00,0.000000000000000000e+00,-4.120147756448300919e-02,0.000000000000000000e+00
6.839999999999876401e+00,0.000000000000000000e+00,-4.204421270961760521e-02,0.000000000000000000e+00
6.844999999999876295e+00,0.000000000000000000e+00,-4.290654184007333671e-02,0.000000000000000000e+00
6.849999999999876188e+00,0.000000000000000000e+00,-4.378918557705514109e-02,0.000000000000000000e+00
6.854999999999876081e+00,0.000000000000000000e+00,-4.469297209423503392e-02,0.000000000000000000e+00
6.859999999999875975e+00,0.000000000000000000e+00,-4.561873341989607089e-02,0.000000000000000000e+00
6.864999999999875868e+00,0.000000000000000000e+00,-4.656738174453409207e-02,0.000000000000000000e+00
6.869999999999875762e+00,0.000000000000000000e+00,-4.753990591529059367e-02,0.000000000000000000e+00
6.874999999999875655e+00,0.000000000000000000e+00,-4.853733982203918551e-02,0.000000000000000000e+00
6.879999999999875548e+00,0.000000000000000000e+00,-4.956080167802173059e-02,0.000000000000000000e+00
6.884999999999875442e+00,0.000000000000000000e+00,-5.061150002476456911e-02,0.000000000000000000e+00
6.889999999999875335e+00,0.000000000000000000e+00,-5.169071586063337526e-02,0.000000000000000000e+00
6.894999999999875229e+00,0.000000000000000000e+00,-5.279984792749996964e-02,0.000000000000000000e+00
6.899999999999875122e+00,0.000000000000000000e+00,-5.394041349876056018e-02,0.000000000000000000e+00
6.904999999999875016e+00,0.000000000000000000e+00,-5.511404789463163895e-02,0.000000000000000000e+00
6.909999999999874909e+00,0.000000000000000000e+00,-5.632253133584241150e-02,0.000000000000000000e+00
6.914999999999874802e+00,0.000000000000000000e+00,-5.756778779141600438e-02,0.000000000000000000e+00
6.919999999999874696e+00,0.000000000000000000e+00,-5.885192040893695575e-02,0.000000000000000000e+00
6.924999999999874589e+00,0.000000000000000000e+00,-6.017724125372927307e-02,0.000000000000000000e+00
6.929999999999874483e+00,0.000000000000000000e+00,-6.154626998636466423e-02,0.000000000000000000e+00
6.934999999999874376e+00,0.000000000000000000e+00,-6.296180391501270124e-02,0.000000000000000000e+00
6.939999999999874269e+00,0.000000000000000000e+00,-6.442689453467800864e-02,0.000000000000000000e+00
6.944999999999874163e+00,0.000000000000000000e+00,-6.594496143179599812e-02,0.000000000000000000e+00
6.949999999999874056e+00,0.000000000000000000e+00,-6.751978940319465494e-02,0.000000000000000000e+00
6.954999999999873950e+00,0.000000000000000000e+00,-6.915558397579499306e-02,0.000000000000000000e+00
6.959999999999873843e+00,0.000000000000000000e+00,-7.085704587961637324e-02,0.000000000000000000e+00
6.964999999999873737e+00,0.000000000000000000e+00,-7.262952021483667919e-02,0.000000000000000000e+00
6.969999999999873630e+00,0.000000000000000000e+00,-7.447896269654569190e-02,0.000000000000000000e+00
6.974999999999873523e+00,0.000000000000000000e+00,-7.641216642019156569e-02,0.000000000000000000e+00
6.979999999999873417e+00,0.000000000000000000e+00,-7.843683236638127054e-02,0.000000000000000000e+00
6.984999999999873310e+00,0.000000000000000000e+00,-8.056173736100563643e-02,0.000000000000000000e+00
6.989999999999873204e+00,0.000000000000000000e+00,-8.279683995822680054e-02,0.000000000000000000e+00
6.994999999999873097e+00,0.000000000000000000e+00,-8.515347628019129256e-02,0.000000000000000000e+00
6.999999999999872990e+00,0.000000000000000000e+00,-8.534911671387528098e-02,0.000000000000000000e+00
7.004999999999872884e+00,0.000000000000000000e+00,-8.554396572432462764e-02,0.000000000000000000e+00
7.009999999999872777e+00,0.000000000000000000e+00,-8.573970382417463176e-02,0.000000000000000000e+00
7.014999999999872671e+00,0.000000000000000000e+00,-8.593623548737829021e-02,0.000000000000000000e+00
7.019999999999872564e+00,0.000000000000000000e+00,-8.613348392083444716e-02,0.000000000000000000e+00
7.024999999999872458e+00,0.000000000000000000e+00,-8.633138721699175344e-02,0.000000000000000000e+00
7.029999999999872351e+00,0.000000000000000000e+00,-8.652986825822021888e-02,0.000000000000000000e+00
7.034999999999872244e+00,0.000000000000000000e+00,-8.672888686149396453e-02,0.000000000000000000e+00
7.039999999999872138e+00,0.000000000000000000e+00,-8.692835476493564195e-02,0.000000000000000000e+00
7.044999999999872031e+00,0.000000000000000000e+00,-8.712822035498238304e-02,0.000000000000000000e+00
7.049999999999871925e+00,0.000000000000000000e+00,-8.732845479969572611e-02,0.000000000000000000e+00
7.054999999999871818e+00,0.000000000000000000e+00,-8.752898325733013407e-02,0.000000000000000000e+00
7.059999999999871712e+00,0.000000000000000000e+00,-8.772977455496827615e-02,0.000000000000000000e+00
7.064999999999871605e+00,0.000000000000000000e+00,-8.793078012697548573e-02,0.000000000000000000e+00
7.069999999999871498e+00,0.000000000000000000e+00,-8.813197400684344429e-02,0.000000000000000000e+00
7.074999999999871392e+00,0.000000000000000000e+00,-8.833329423217897713e-02,0.000000000000000000e+00
7.079999999999871285e+00,0.000000000000000000e+00,-8.853470962521550747e-02,0.000000000000000000e+00
7.084999999999871179e+00,0.000000000000000000e+00,-8.873619094525857232e-02,0.000000000000000000e+00
7.089999999999871072e+00,0.000000000000000000e+00,-8.893772177538869506e-02,0.000000000000000000e+00
7.094999999999870965e+00,0.000000000000000000e+00,-8.913923744090482271e-02,0.000000000000000000e+00
7.099999999999870859e+00,0.000000000000000000e+00,-8.934072288582646515e-02,0.000000000000000000e+00
7.104999999999870752e+00,0.000000000000000000e+00,-8.954215512319214920e-02,0.000000000000000000e+00
7.109999999999870646e+00,0.000000000000000000e+00,-8.974350095045455222e-02,0.000000000000000000e+00
7.114999999999870539e+00,0.000000000000000000e+00,-8.994472822974607096e-02,0.000000000000000000e+00
7.119999999999870433e+00,0.000000000000000000e+00,-9.014581277931239811e-02,0.000000000000000000e+00
7.124999999999870326e+00,0.000000000000000000e+00,-9.034672106581938256e-02,0.000000000000000000e+00
7.129999999999870219e+00,0.000000000000000000e+00,-9.054743577540690092e-02,0.000000000000000000e+00
7.134999999999870113e+00,0.000000000000000000e+00,-9.074793028816126317e-02,0.000000000000000000e+00
7.139999999999870006e+00,0.000000000000000000e+00,-9.094809562912713197e-02,0.000000000000000000e+00
7.144999999999869900e+00,0.000000000000000000e+00,-9.114784538149398041e-02,0.000000000000000000e+00
7.149999999999869793e+00,0.000000000000000000e+00,-9.134710547119868906e-02,0.000000000000000000e+00
7.154999999999869686e+00,0.000000000000000000e+00,-9.154582161811974927e-02,0.000000000000000000e+00
7.159999999999869580e+00,0.000000000000000000e+00,-9.174394894611805074e-02,0.000000000000000000e+00
7.164999999999869473e+00,0.000000000000000000e+00,-9.194146035816293250e-02,0.000000000000000000e+00
7.169999999999869367e+00,0.000000000000000000e+00,-9.213830847130764778e-02,0.000000000000000000e+00
7.174999999999869260e+00,0.000000000000000000e+00,-9.233448991858045352e-02,0.000000000000000000e+00
7.179999999999869154e+00,0.000000000000000000e+00,-9.235384072251508203e-02,0.000000000000000000e+00
7.184999999999869047e+00,0.000000000000000000e+00,-9.223218947490050001e-02,0.000000000000000000e+00
7.189999999999868940e+00,0.000000000000000000e+00,-9.222757120256931673e-02,0.000000000000000000e+00
7.194999999999868834e+00,0.000000000000000000e+00,-9.248386674374010907e-02,0.000000000000000000e+00
7.199999999999868727e+00,0.000000000000000000e+00,-9.273662181247364911e-02,0.000000000000000000e+00
7.204999999999868621e+00,0.000000000000000000e+00,-9.298578656506306661e-02,0.000000000000000000e+00
7.209999999999868514e+00,0.000000000000000000e+00,-9.323134707619729067e-02,0.000000000000000000e+00
7.214999999999868407e+00,0.000000000000000000e+00,-9.347323702691823222e-02,0.000000000000000000e+00
7.219999999999868301e+00,0.000000000000000000e+00,-9.371143383545493810e-02,0.000000000000000000e+00
7.224999999999868194e+00,0.000000000000000000e+00,-9.394588139353129974e-02,0.000000000000000000e+00
7.229999999999868088e+00,0.000000000000000000e+00,-9.417656753111137979e-02,0.000000000000000000e+00
7.234999999999867981e+00,0.000000000000000000e+00,-9.440341914783394184e-02,0.000000000000000000e+00
7.239999999999867875e+00,0.000000000000000000e+00,-9.462644255350624589e-02,0.000000000000000000e+00
7.244999999999867768e+00,0.000000000000000000e+00,-9.484559169141325297e-02,0.000000000000000000e+00
7.249999999999867661e+00,0.000000000000000000e+00,-9.506081353894668684e-02,0.000000000000000000e+00
7.254999999999867555e+00,0.000000000000000000e+00,-9.527208028663307349e-02,0.000000000000000000e+00
7.259999999999867448e+00,0.000000000000000000e+00,-9.547938230963738671e-02,0.000000000000000000e+00
7.264999999999867342e+00,0.000000000000000000e+00,-9.568266693335533701e-02,0.000000000000000000e+00
7.269999999999867235e+00,0.000000000000000000e+00,-9.588189922386820829e-02,0.000000000000000000e+00
7.274999999999867129e+00,0.000000000000000000e+00,-9.607706201428468928e-02,0.000000000000000000e+00
7.279999999999867022e+00,0.000000000000000000e+00,-9.626812071342256971e-02,0.000000000000000000e+00
7.284999999999866915e+00,0.000000000000000000e+00,-9.645503349353666545e-02,0.000000000000000000e+00
7.289999999999866809e+00,0.000000000000000000e+00,-9.663778422905010268e-02,0.000000000000000000e+00
7.294999999999866702e+00,0.000000000000000000e+00,-9.681634832394084289e-02,0.000000000000000000e+00
7.299999999999866596e+00,0.000000000000000000e+00,-9.699077653251704512e-02,0.000000000000000000e+00
7.304999999999866489e+00,0.000000000000000000e+00,-9.716163164716189182e-02,0.000000000000000000e+00
7.309999999999866382e+00,0.000000000000000000e+00,-9.732943482363562437e-02,0.000000000000000000e+00
7.314999999999866276e+00,0.000000000000000000e+00,-9.749424980449729328e-02,0.000000000000000000e+00
7.319999999999866169e+00,0.000000000000000000e+00,-9.765606882046909409e-02,0.000000000000000000e+00
7.324999999999866063e+00,0.000000000000000000e+00,-9.781482735216548430e-02,0.000000000000000000e+00
7.329999999999865956e+00,0.000000000000000000e+00,-9.797051849161762804e-02,0.000000000000000000e+00
7.334999999999865850e+00,0.000000000000000000e+00,-9.812309504263976023e-02,0.000000000000000000e+00
7.339999999999865743e+00,0.000000000000000000e+00,-9.827254211044075816e-02,0.000000000000000000e+00
7.344999999999865636e+00,0.000000000000000000e+00,-9.841880465242133780e-02,0.000000000000000000e+00
7.349999999999865530e+00,0.000000000000000000e+00,-9.856187689454976031e-02,0.000000000000000000e+00
7.354999999999865423e+00,0.000000000000000000e+00,-9.870172064619660290e-02,0.000000000000000000e+00
7.359999999999865317e+00,0.000000000000000000e+00,-9.883828994879374774e-02,0.000000000000000000e+00
7.364999999999865210e+00,0.000000000000000000e+00,-9.897157196625774866e-02,0.000000000000000000e+00
7.369999999999865103e+00,0.000000000000000000e+00,-9.910153688472195244e-02,0.000000000000000000e+00
7.374999999999864997e+00,0.000000000000000000e+00,-9.922814039510009787e-02,0.000000000000000000e+00
7.379999999999864890e+00,0.000000000000000000e+00,-9.935136174649492058e-02,0.000000000000000000e+00
7.384999999999864784e+00,0.000000000000000000e+00,-9.947116508825268322e-02,0.000000000000000000e+00
7.389999999999864677e+00,0.000000000000000000e+00,-9.958753005075354769e-02,0.000000000000000000e+00
7.394999999999864571e+00,0.000000000000000000e+00,-9.970041327671151643e-02,0.000000000000000000e+00
7.399999999999864464e+00,0.000000000000000000e+00,-9.980979526897479359e-02,0.000000000000000000e+00
7.404999999999864357e+00,0.000000000000000000e+00,-9.991563356256499828e-02,0.000000000000000000e+00
7.409999999999864251e+00,0.000000000000000000e+00,-1.000179168781125394e-01,0.000000000000000000e+00
7.414999999999864144e+00,0.000000000000000000e+00,-1.001166035042926339e-01,0.000000000000000000e+00
7.419999999999864038e+00,0.000000000000000000e+00,-1.002116513877631121e-01,0.000000000000000000e+00
7.424999999999863931e+00,0.000000000000000000e+00,-1.003030583865002073e-01,0.000000000000000000e+00
7.429999999999863824e+00,0.000000000000000000e+00,-1.003907831352138375e-01,0.000000000000000000e+00
7.434999999999863718e+00,0.000000000000000000e+00,-1.004747852603419395e-01,0.000000000000000000e+00
7.439999999999863611e+00,0.000000000000000000e+00,-1.005550551909721035e-01,0.000000000000000000e+00
7.444999999999863505e+00,0.000000000000000000e+00,-1.006315459255630040e-01,0.000000000000000000e+00
7.449999999999863398e+00,0.000000000000000000e+00,-1.007042398138180139e-01,0.000000000000000000e+00
7.454999999999863292e+00,0.000000000000000000e+00,-1.007730912319783900e-01,0.000000000000000000e+00
7.459999999999863185e+00,0.000000000000000000e+00,-1.008380990206050876e-01,0.000000000000000000e+00
7.464999999999863078e+00,0.000000000000000000e+00,-1.008992168009150286e-01,0.000000000000000000e+00
7.469999999999862972e+00,0.000000000000000000e+00,-1.009564070036834543e-01,0.000000000000000000e+00
7.474999999999862865e+00,0.000000000000000000e+00,-1.010096545242660515e-01,0.000000000000000000e+00
7.479999999999862759e+00,0.000000000000000000e+00,-1.010589296292071226e-01,0.000000000000000000e+00
7.484999999999862652e+00,0.000000000000000000e+00,-1.011041958408799846e-01,0.000000000000000000e+00
7.489999999999862546e+00,0.000000000000000000e+00,-1.011454384648268479e-01,0.000000000000000000e+00
7.494999999999862439e+00,0.000000000000000000e+00,-1.011826213845704314e-01,0.000000000000000000e+00
7.499999999999862332e+00,0.000000000000000000e+00,-1.012157093685223108e-01,0.000000000000000000e+00
7.504999999999862226e+00,0.000000000000000000e+00,-1.012446888784419435e-01,0.000000000000000000e+00
7.509999999999862119e+00,0.000000000000000000e+00,-1.012695178423054232e-01,0.000000000000000000e+00
7.514999999999862013e+00,0.000000000000000000e+00,-1.016564986845405055e-01,0.000000000000000000e+00
7.519999999999861906e+00,0.000000000000000000e+00,-1.021121107042828879e-01,0.000000000000000000e+00
7.524999999999861799e+00,0.000000000000000000e+00,-1.025859977371874898e-01,0.000000000000000000e+00
7.529999999999861693e+00,0.000000000000000000e+00,-1.030776482865389254e-01,0.000000000000000000e+00
7.534999999999861586e+00,0.000000000000000000e+00,-1.035866123258835370e-01,0.000000000000000000e+00
7.539999999999861480e+00,0.000000000000000000e+00,-1.041124455395018300e-01,0.000000000000000000e+00
7.544999999999861373e+00,0.000000000000000000e+00,-1.046194286263599088e-01,0.000000000000000000e+00
7.549999999999861267e+00,0.000000000000000000e+00,-1.049786967455267478e-01,0.000000000000000000e+00
7.554999999999861160e+00,0.000000000000000000e+00,-1.053443974534653826e-01,0.000000000000000000e+00
7.559999999999861053e+00,0.000000000000000000e+00,-1.057166604765807788e-01,0.000000000000000000e+00
7.564999999999860947e+00,0.000000000000000000e+00,-1.060956614006182408e-01,0.000000000000000000e+00
7.569999999999860840e+00,0.000000000000000000e+00,-1.064815560316800941e-01,0.000000000000000000e+00
7.574999999999860734e+00,0.000000000000000000e+00,-1.068745037713929869e-01,0.000000000000000000e+00
7.579999999999860627e+00,0.000000000000000000e+00,-1.072746802809622091e-01,0.000000000000000000e+00
7.584999999999860520e+00,0.000000000000000000e+00,-1.076822426886229200e-01,0.000000000000000000e+00
7.589999999999860414e+00,0.000000000000000000e+00,-1.080973726758999581e-01,0.000000000000000000e+00
7.594999999999860307e+00,0.000000000000000000e+00,-1.085202540035077878e-01,0.000000000000000000e+00
7.599999999999860201e+00,0.000000000000000000e+00,-1.089510460113982809e-01,0.000000000000000000e+00
7.604999999999860094e+00,0.000000000000000000e+00,-1.093899527362358209e-01,0.000000000000000000e+00
7.609999999999859988e+00,0.000000000000000000e+00,-1.098371533743899703e-01,0.000000000000000000e+00
7.614999999999859881e+00,0.000000000000000000e+00,-1.102928374106188353e-01,0.000000000000000000e+00
7.619999999999859774e+00,0.000000000000000000e+00,-1.107572114916865330e-01,0.000000000000000000e+00
7.624999999999859668e+00,0.000000000000000000e+00,-1.112304580633658585e-01,0.000000000000000000e+00
7.629999999999859561e+00,0.000000000000000000e+00,-1.117127837256351452e-01,0.000000000000000000e+00
7.634999999999859455e+00,0.000000000000000000e+00,-1.122043981230460841e-01,0.000000000000000000e+00
7.639999999999859348e+00,0.000000000000000000e+00,-1.127055154420614630e-01,0.000000000000000000e+00
7.644999999999859241e+00,0.000000000000000000e+00,-1.132163459490579949e-01,0.000000000000000000e+00
7.649999999999859135e+00,0.000000000000000000e+00,-1.137371183899730104e-01,0.000000000000000000e+00
7.654999999999859028e+00,0.000000000000000000e+00,-1.142680436928504017e-01,0.000000000000000000e+00
7.659999999999858922e+00,0.000000000000000000e+00,-1.148093592264873147e-01,0.000000000000000000e+00
7.664999999999858815e+00,0.000000000000000000e+00,-1.153612909952293902e-01,0.000000000000000000e+00
7.669999999999858709e+00,0.000000000000000000e+00,-1.159240905521505965e-01,0.000000000000000000e+00
7.674999999999858602e+00,0.000000000000000000e+00,-1.164979937045384495e-01,0.000000000000000000e+00
7.679999999999858495e+00,0.000000000000000000e+00,-1.170832550498061703e-01,0.000000000000000000e+00
7.684999999999858389e+00,0.000000000000000000e+00,-1.176801183642912085e-01,0.000000000000000000e+00
7.689999999999858282e+00,0.000000000000000000e+00,-1.182888612769742026e-01,0.000000000000000000e+00
7.694999999999858176e+00,0.000000000000000000e+00,-1.189097316511401325e-01,0.000000000000000000e+00
7.699999999999858069e+00,0.000000000000000000e+00,-1.195430099281585418e-01,0.000000000000000000e+00
7.704999999999857963e+00,0.000000000000000000e+00,-1.201889814776263971e-01,0.000000000000000000e+00
7.709999999999857856e+00,0.000000000000000000e+00,-1.208479104240213903e-01,0.000000000000000000e+00
7.714999999999857749e+00,0.000000000000000000e+00,-1.215201067548778435e-01,0.000000000000000000e+00
7.719999999999857643e+00,0.000000000000000000e+00,-1.222058521737242748e-01,0.000000000000000000e+00
7.724999999999857536e+00,0.000000000000000000e+00,-1.229054567504193202e-01,0.000000000000000000e+00
7.729999999999857430e+00,0.000000000000000000e+00,-1.236192325797227931e-01,0.000000000000000000e+00
7.734999999999857323e+00,0.000000000000000000e+00,-1.243475022660880808e-01,0.000000000000000000e+00
7.739999999999857216e+00,0.000000000000000000e+00,-1.250905783929879556e-01,0.000000000000000000e+00
7.744999999999857110e+00,0.000000000000000000e+00,-1.258488027755945982e-01,0.000000000000000000e+00
7.749999999999857003e+00,0.000000000000000000e+00,-1.266225153370515721e-01,0.000000000000000000e+00
7.754999999999856897e+00,0.000000000000000000e+00,-1.274120584129632416e-01,0.000000000000000000e+00
7.759999999999856790e+00,0.000000000000000000e+00,-1.282177928502705455e-01,0.000000000000000000e+00
7.764999999999856684e+00,0.000000000000000000e+00,-1.290400760914283962e-01,0.000000000000000000e+00
7.769999999999856577e+00,0.000000000000000000e+00,-1.298792983049232297e-01,0.000000000000000000e+00
7.774999999999856470e+00,0.000000000000000000e+00,-1.307358390114540803e-01,0.000000000000000000e+00
7.779999999999856364e+00,0.000000000000000000e+00,-1.316100786820467439e-01,0.000000000000000000e+00
7.784999999999856257e+00,0.000000000000000000e+00,-1.325024259137716487e-01,0.000000000000000000e+00
7.789999999999856151e+00,0.000000000000000000e+00,-1.334132990742315228e-01,0.000000000000000000e+00
7.794999999999856044e+00,0.000000000000000000e+00,-1.343431130292157827e-01,0.000000000000000000e+00
7.799999999999855937e+00,0.000000000000000000e+00,-1.352923020165825718e-01,0.000000000000000000e+00
7.804999999999855831e+00,0.000000000000000000e+00,-1.362613149067093132e-01,0.000000000000000000e+00
7.809999999999855724e+00,0.000000000000000000e+00,-1.372506010600012261e-01,0.000000000000000000e+00
7.814999999999855618e+00,0.000000000000000000e+00,-1.382606258666557730e-01,0.000000000000000000e+00
7.819999999999855511e+00,0.000000000000000000e+00,-1.392918754023361461e-01,0.000000000000000000e+00
7.824999999999855405e+00,0.000000000000000000e+00,-1.403448315739489471e-01,0.000000000000000000e+00
7.829999999999855298e+00,0.000000000000000000e+00,-1.414200127177671074e-01,0.000000000000000000e+00
7.834999999999855191e+00,0.000000000000000000e+00,-1.425179204460082227e-01,0.000000000000000000e+00
7.839999999999855085e+00,0.000000000000000000e+00,-1.436390971483622880e-01,0.000000000000000000e+00
7.844999999999854978e+00,0.000000000000000000e+00,-1.447840809146670737e-01,0.000000000000000000e+00
7.849999999999854872e+00,0.000000000000000000e+00,-1.459534340909526828e-01,0.000000000000000000e+00
7.854999999999854765e+00,0.000000000000000000e+00,-1.471477299616961165e-01,0.000000000000000000e+00
7.859999999999854658e+00,0.000000000000000000e+00,-1.483675621150264412e-01,0.000000000000000000e+00
7.864999999999854552e+00,0.000000000000000000e+00,-1.496135333506881659e-01,0.000000000000000000e+00
7.869999999999854445e+00,0.000000000000000000e+00,-1.508862677616955028e-01,0.000000000000000000e+00
7.874999999999854339e+00,0.000000000000000000e+00,-1.521864039932227519e-01,0.000000000000000000e+00
7.879999999999854232e+00,0.000000000000000000e+00,-1.535146047869684893e-01,0.000000000000000000e+00
7.884999999999854126e+00,0.000000000000000000e+00,-1.548715426489827851e-01,0.000000000000000000e+00
7.889999999999854019e+00,0.000000000000000000e+00,-1.562579199679510478e-01,0.000000000000000000e+00
7.894999999999853912e+00,0.000000000000000000e+00,-1.576744357504656635e-01,0.000000000000000000e+00
7.899999999999853806e+00,0.000000000000000000e+00,-1.591218389532912669e-01,0.000000000000000000e+00
7.904999999999853699e+00,0.000000000000000000e+00,-1.606008840995307163e-01,0.000000000000000000e+00
7.909999999999853593e+00,0.000000000000000000e+00,-1.621123450683528977e-01,0.000000000000000000e+00
7.914999999999853486e+00,0.000000000000000000e+00,-1.636570320667028178e-01,0.000000000000000000e+00
7.919999999999853380e+00,0.000000000000000000e+00,-1.652357590903107132e-01,0.000000000000000000e+00
7.924999999999853273e+00,0.000000000000000000e+00,-1.668493863671459410e-01,0.000000000000000000e+00
7.929999999999853166e+00,0.000000000000000000e+00,-1.684987734077501298e-01,0.000000000000000000e+00
7.934999999999853060e+00,0.000000000000000000e+00,-1.701848346468032014e-01,0.000000000000000000e+00
7.939999999999852953e+00,0.000000000000000000e+00,-1.719084903294244293e-01,0.000000000000000000e+00
7.944999999999852847e+00,0.000000000000000000e+00,-1.736706886714918241e-01,0.000000000000000000e+00
7.949999999999852740e+00,0.000000000000000000e+00,-1.754724317043509785e-01,0.000000000000000000e+00
7.954999999999852633e+00,0.000000000000000000e+00,-1.773147155367073013e-01,0.000000000000000000e+00
7.959999999999852527e+00,0.000000000000000000e+00,-1.791985951458479054e-01,0.000000000000000000e+00
7.964999999999852420e+00,0.000000000000000000e+00,-1.811251543558033972e-01,0.000000000000000000e+00
7.969999999999852314e+00,0.000000000000000000e+00,-1.830954885840788970e-01,0.000000000000000000e+00
7.974999999999852207e+00,0.000000000000000000e+00,-1.851107462598611253e-01,0.000000000000000000e+00
7.979999999999852101e+00,0.000000000000000000e+00,-1.871721288245773163e-01,0.000000000000000000e+00
7.984999999999851994e+00,0.000000000000000000e+00,-1.892808367394564761e-01,0.000000000000000000e+00
7.989999999999851887e+00,0.000000000000000000e+00,-1.914381304477033030e-01,0.000000000000000000e+00
7.994999999999851781e+00,0.000000000000000000e+00,-1.936453188060704433e-01,0.000000000000000000e+00
7.999999999999851674e+00,0.000000000000000000e+00,-1.959037442383784466e-01,0.000000000000000000e+00
8.004999999999851568e+00,0.000000000000000000e+00,-1.982147837603632501e-01,0.000000000000000000e+00
8.009999999999852349e+00,0.000000000000000000e+00,-2.005629071435298949e-01,0.000000000000000000e+00
8.014999999999853131e+00,0.000000000000000000e+00,-2.029453032131199597e-01,0.000000000000000000e+00
8.019999999999853912e+00,0.000000000000000000e+00,-2.053624280560733262e-01,0.000000000000000000e+00
8.024999999999854694e+00,0.000000000000000000e+00,-2.078148858217193085e-01,0.000000000000000000e+00
8.029999999999855476e+00,0.000000000000000000e+00,-2.103033529918163225e-01,0.000000000000000000e+00
8.034999999999856257e+00,0.000000000000000000e+00,-2.128286742549078403e-01,0.000000000000000000e+00
8.039999999999857039e+00,0.000000000000000000e+00,-2.153918163275240494e-01,0.000000000000000000e+00
8.044999999999857820e+00,0.000000000000000000e+00,-2.179948313971784013e-01,0.000000000000000000e+00
8.049999999999858602e+00,0.000000000000000000e+00,-2.206650350684471185e-01,0.000000000000000000e+00
8.054999999999859384e+00,0.000000000000000000e+00,-2.234045574615128316e-01,0.000000000000000000e+00
8.059999999999860165e+00,0.000000000000000000e+00,-2.262156110416039811e-01,0.000000000000000000e+00
8.064999999999860947e+00,0.000000000000000000e+00,-2.291004734587424596e-01,0.000000000000000000e+00
8.069999999999861728e+00,0.000000000000000000e+00,-2.320615258366482414e-01,0.000000000000000000e+00
8.074999999999862510e+00,0.000000000000000000e+00,-2.351012279209163391e-01,0.000000000000000000e+00
8.079999999999863292e+00,0.000000000000000000e+00,-2.382221549669177596e-01,0.000000000000000000e+00
8.084999999999864073e+00,0.000000000000000000e+00,-2.414269460488243924e-01,0.000000000000000000e+00
8.089999999999864855e+00,0.000000000000000000e+00,-2.447183772290507930e-01,0.000000000000000000e+00
8.094999999999865636e+00,0.000000000000000000e+00,-2.480993188133457095e-01,0.000000000000000000e+00
8.099999999999866418e+00,0.000000000000000000e+00,-2.515727707613046316e-01,0.000000000000000000e+00
8.104999999999867200e+00,0.000000000000000000e+00,-2.551418150470318169e-01,0.000000000000000000e+00
8.109999999999867981e+00,0.000000000000000000e+00,-2.588096980361391242e-01,0.000000000000000000e+00
8.114999999999868763e+00,0.000000000000000000e+00,-2.625797923043525772e-01,0.000000000000000000e+00
8.119999999999869544e+00,0.000000000000000000e+00,-2.664555775661148207e-01,0.000000000000000000e+00
8.124999999999870326e+00,0.000000000000000000e+00,-2.704407352228447858e-01,0.000000000000000000e+00
8.129999999999871108e+00,0.000000000000000000e+00,-2.745390385658667554e-01,0.000000000000000000e+00
8.134999999999871889e+00,0.000000000000000000e+00,-2.787544583971723333e-01,0.000000000000000000e+00
8.139999999999872671e+00,0.000000000000000000e+00,-2.830911123334334811e-01,0.000000000000000000e+00
8.144999999999873452e+00,0.000000000000000000e+00,-2.875533228643083472e-01,0.000000000000000000e+00
8.149999999999874234e+00,0.000000000000000000e+00,-2.921455709045875371e-01,0.000000000000000000e+00
8.154999999999875016e+00,0.000000000000000000e+00,-2.968725523290037804e-01,0.000000000000000000e+00
8.159999999999875797e+00,0.000000000000000000e+00,-3.017391424875599526e-01,0.000000000000000000e+00
8.164999999999876579e+00,0.000000000000000000e+00,-3.067504572052363043e-01,0.000000000000000000e+00
8.169999999999877360e+00,0.000000000000000000e+00,-3.119118363963997442e-01,0.000000000000000000e+00
8.174999999999878142e+00,0.000000000000000000e+00,-3.172288435511486093e-01,0.000000000000000000e+00
8.179999999999878924e+00,0.000000000000000000e+00,-3.227073093917334767e-01,0.000000000000000000e+00
8.184999999999879705e+00,0.000000000000000000e+00,-3.283533177840611827e-01,0.000000000000000000e+00
8.189999999999880487e+00,0.000000000000000000e+00,-3.341732545324387904e-01,0.000000000000000000e+00
8.194999999999881268e+00,0.000000000000000000e+00,-3.401737690067668241e-01,0.000000000000000000e+00
8.199999999999882050e+00,0.000000000000000000e+00,-3.463618324024241857e-01,0.000000000000000000e+00
8.204999999999882832e+00,0.000000000000000000e+00,-3.527447613360307765e-01,0.000000000000000000e+00
8.209999999999883613e+00,0.000000000000000000e+00,-3.593301853535030843e-01,0.000000000000000000e+00
8.214999999999884395e+00,0.000000000000000000e+00,-3.661261146009290313e-01,0.000000000000000000e+00
8.219999999999885176e+00,0.000000000000000000e+00,-3.731409507243028112e-01,0.000000000000000000e+00
8.224999999999885958e+00,1.076908155004768601e-09,-3.803834918360518014e-01,0.000000000000000000e+00
8.229999999999886739e+00,3.179315172439219895e-09,-3.878629536657352550e-01,0.000000000000000000e+00
8.234999999999887521e+00,5.444560234794979953e-09,-3.955890077149746276e-01,0.000000000000000000e+00
8.239999999999888303e+00,7.868182100255310809e-09,-4.035718077534307113e-01,0.000000000000000000e+00
8.244999999999889084e+00,1.044554097296396626e-08,-4.118220136785616381e-01,0.000000000000000000e+00
8.249999999999889866e+00,1.317195999962043750e-08,-4.203508027307175099e-01,0.000000000000000000e+00
8.254999999999890647e+00,1.604257374825462152e-08,-4.291699034050698303e-01,0.000000000000000000e+00
8.259999999999891429e+00,1.905256493283365118e-08,-4.382916632143829538e-01,0.000000000000000000e+00
8.264999999999892211e+00,2.219701312686778521e-08,-4.477290265846831652e-01,0.000000000000000000e+00
8.269999999999892992e+00,2.547084156052594462e-08,-4.574956118384596038e-01,0.000000000000000000e+00
8.274999999999893774e+00,2.886928325026041673e-08,-4.676057284246992740e-01,0.000000000000000000e+00
8.279999999999894555e+00,3.238709434395728373e-08,-4.780744249590346828e-01,0.000000000000000000e+00
8.284999999999895337e+00,3.601939834449237693e-08,-4.889175039482749896e-01,0.000000000000000000e+00
8.289999999999896119e+00,3.976139931144551720e-08,-5.001516275814540391e-01,0.000000000000000000e+00
8.294999999999896900e+00,4.360800126121073288e-08,-5.117942543641574860e-01,0.000000000000000000e+00
8.299999999999897682e+00,4.755429502450354640e-08,-5.238637904369478626e-01,0.000000000000000000e+00
8.304999999999898463e+00,5.159541860346268810e-08,-5.363795985586923276e-01,0.000000000000000000e+00
8.309999999999899245e+00,5.572707266758489779e-08,-5.493620679132431572e-01,0.000000000000000000e+00
8.314999999999900027e+00,5.994354820096362128e-08,-5.628325697446519005e-01,0.000000000000000000e+00
8.319999999999900808e+00,6.424122734501912681e-08,-5.768136809901286410e-01,0.000000000000000000e+00
8.324999999999901590e+00,6.861502383146641401e-08,-5.913290700875375450e-01,0.000000000000000000e+00
8.329999999999902371e+00,7.306076977740197256e-08,-6.064036778934380756e-01,0.000000000000000000e+00
8.334999999999903153e+00,7.757377146576664260e-08,-6.220636994746642223e-01,0.000000000000000000e+00
8.339999999999903935e+00,8.215008926678451098e-08,-6.383367004142316281e-01,0.000000000000000000e+00
8.344999999999904716e+00,8.678518788767158557e-08,-6.552516172480861156e-01,0.000000000000000000e+00
8.349999999999905498e+00,9.147537357813318621e-08,-6.728388431799825486e-01,0.000000000000000000e+00
8.354999999999906279e+00,9.621671126171089755e-08,-6.911302718652083676e-01,0.000000000000000000e+00
8.359999999999907061e+00,1.010053761597827972e-07,-7.101593617567970584e-01,0.000000000000000000e+00
8.364999999999907843e+00,1.058367103610063589e-07,-7.299612000219751762e-01,0.000000000000000000e+00
8.369999999999908624e+00,1.107089598607609417e-07,-7.505724394297387247e-01,0.000000000000000000e+00
8.374999999999909406e+00,1.156172199627909936e-07,-7.720314437067040680e-01,0.000000000000000000e+00
8.379999999999910187e+00,1.205585888118428597e-07,-7.943782583949876575e-01,0.000000000000000000e+00
8.384999999999910969e+00,1.255298067758174321e-07,-8.176546139577607342e-01,0.000000000000000000e+00
8.389999999999911751e+00,1.305277268920561642e-07,-8.419038508077237859e-01,0.000000000000000000e+00
8.394999999999912532e+00,1.355493158244832323e-07,-8.671709325776854049e-01,0.000000000000000000e+00
8.399999999999913314e+00,1.405910289707792070e-07,-8.935023729904917333e-01,0.000000000000000000e+00
8.404999999999914095e+00,1.456506352387857458e-07,-9.209460698826650304e-01,0.000000000000000000e+00
8.409999999999914877e+00,1.886501798875603232e-07,-9.495511964469700583e-01,0.000000000000000000e+00
8.414999999999915659e+00,2.806835889991513709e-07,-9.793678937761931547e-01,0.000000000000000000e+00
8.419999999999916440e+00,3.711343758627116896e-07,-1.010447076815411904e+00,0.000000000000000000e+00
8.424999999999917222e+00,4.600315116488210958e-07,-1.005047048396827014e+00,0.000000000000000000e+00
8.429999999999918003e+00,5.474123016484929625e-07,-8.865837041020235842e-01,0.000000000000000000e+00
8.434999999999918785e+00,6.333054635393574977e-07,-7.716609104130781605e-01,0.000000000000000000e+00
8.439999999999919567e+00,7.177444750226420383e-07,-6.597611940626193494e-01,0.000000000000000000e+00
8.444999999999920348e+00,8.007547241571323449e-07,-5.504265800605940839e-01,0.000000000000000000e+00
8.449999999999921130e+00,8.823697134818210837e-07,-4.432465438993857809e-01,0.000000000000000000e+00
8.454999999999921911e+00,9.626163272158175797e-07,-3.378495148143622617e-01,0.000000000000000000e+00
8.459999999999922693e+00,1.041520099689866897e-06,-2.338945699720245686e-01,0.000000000000000000e+00
8.464999999999923475e+00,1.119109593367771514e-06,-1.477983646250801697e-01,0.000000000000000000e+00
8.469999999999924256e+00,1.195410909342706034e-06,-1.474141158927569362e-01,0.000000000000000000e+00
8.474999999999925038e+00,1.270451731904466946e-06,-1.470177878652609293e-01,0.000000000000000000e+00
8.479999999999925819e+00,1.344249862922323389e-06,-1.466093477150924862e-01,0.000000000000000000e+00
8.484999999999926601e+00,1.416833829827488438e-06,-1.461887557913416069e-01,0.000000000000000000e+00
8.489999999999927383e+00,1.488233741633304403e-06,-1.457559804087286137e-01,0.000000000000000000e+00
8.494999999999928164e+00,1.558456893703799887e-06,-1.453109867547450196e-01,0.000000000000000000e+00
8.499999999999928946e+00,1.627538034155753678e-06,-1.448537529622045683e-01,0.000000000000000000e+00
8.504999999999929727e+00,1.695495604565342661e-06,-1.443842301921004212e-01,0.000000000000000000e+00
8.509999999999930509e+00,1.762347858318739994e-06,-1.439024032332111569e-01,0.000000000000000000e+00
8.514999999999931291e+00,1.828118275803992692e-06,-1.434082334411966309e-01,0.000000000000000000e+00
8.519999999999932072e+00,1.892828234030715574e-06,-1.429016935128512023e-01,0.000000000000000000e+00
8.524999999999932854e+00,1.956496382261545597e-06,-1.423827470733437517e-01,0.000000000000000000e+00
8.529999999999933635e+00,2.019138653403492401e-06,-1.418513891376328995e-01,0.000000000000000000e+00
8.534999999999934417e+00,2.080781714099088030e-06,-1.413075611067992898e-01,0.000000000000000000e+00
8.539999999999935199e+00,2.141439375538270961e-06,-1.407512689344248558e-01,0.000000000000000000e+00
8.544999999999935980e+00,2.201124387300369779e-06,-1.401824567457439497e-01,0.000000000000000000e+00
8.549999999999936762e+00,2.259867585645321580e-06,-1.396011179114307055e-01,0.000000000000000000e+00
8.554999999999937543e+00,2.317667193965116708e-06,-1.390072266432700876e-01,0.000000000000000000e+00
8.559999999999938325e+00,2.374555588329759600e-06,-1.384007628140532242e-01,0.000000000000000000e+00
8.564999999999939106e+00,2.430541874311040583e-06,-1.377816898569376447e-01,0.000000000000000000e+00
8.569999999999939888e+00,2.485641795740575373e-06,-1.372967867440602896e-01,0.000000000000000000e+00
8.574999999999940670e+00,2.539874718737658978e-06,-1.366536619767324268e-01,0.000000000000000000e+00
8.579999999999941451e+00,2.593255994387787402e-06,-1.361585194874869453e-01,0.000000000000000000e+00
8.584999999999942233e+00,2.645798392408520845e-06,-1.354913273207690727e-01,0.000000000000000000e+00
8.589999999999943014e+00,2.697512271097669409e-06,-1.348114536238735617e-01,0.000000000000000000e+00
8.594999999999943796e+00,2.748411558033400222e-06,-1.343022259264629314e-01,0.000000000000000000e+00
8.599999999999944578e+00,2.798524793108376189e-06,-1.335982563701170467e-01,0.000000000000000000e+00
8.604999999999945359e+00,2.847857516477299599e-06,-1.330787666989068918e-01,0.000000000000000000e+00
8.609999999999946141e+00,2.896411992926116397e-06,-1.323507024195442472e-01,0.000000000000000000e+00
8.614999999999946922e+00,2.944213686774952139e-06,-1.316098860990080333e-01,0.000000000000000000e+00
8.619999999999947704e+00,2.991269316679038075e-06,-1.308563082786409204e-01,0.000000000000000000e+00
8.624999999999948486e+00,3.037592817456719774e-06,-1.300899510620518451e-01,0.000000000000000000e+00
8.629999999999949267e+00,3.083203502230746782e-06,-1.293108098685590290e-01,0.000000000000000000e+00
8.634999999999950049e+00,3.128097016108482832e-06,-1.285188573569606973e-01,0.000000000000000000e+00
8.639999999999950830e+00,3.172305683128870629e-06,-1.277140914413578410e-01,0.000000000000000000e+00
8.644999999999951612e+00,3.215815261282751424e-06,-1.268964994027526605e-01,0.000000000000000000e+00
8.649999999999952394e+00,3.258662485020867080e-06,-1.260660696372320200e-01,0.000000000000000000e+00
8.654999999999953175e+00,3.300833513423259964e-06,-1.252227949648817285e-01,0.000000000000000000e+00
8.659999999999953957e+00,3.342362262247596703e-06,-1.243666566128154571e-01,0.000000000000000000e+00
8.664999999999954738e+00,3.383243358047595639e-06,-1.234976562729941940e-01,0.000000000000000000e+00
8.669999999999955520e+00,3.423496170668523083e-06,-1.226157850498708485e-01,0.000000000000000000e+00
8.674999999999956302e+00,3.463124539067088085e-06,-1.217210331813107782e-01,0.000000000000000000e+00
8.679999999999957083e+00,3.502147728744842466e-06,-1.208134021490645804e-01,0.000000000000000000e+00
8.684999999999957865e+00,3.540557267737930577e-06,-1.198928733438097277e-01,0.000000000000000000e+00
8.689999999999958646e+00,3.578371860513880388e-06,-1.189594530806186851e-01,0.000000000000000000e+00
8.694999999999959428e+00,3.615604203934664703e-06,-1.180131331728991040e-01,0.000000000000000000e+00
8.699999999999960210e+00,3.652268166354922572e-06,-1.170539108413665846e-01,0.000000000000000000e+00
8.704999999999960991e+00,3.688367611584524786e-06,-1.160817835691727862e-01,0.000000000000000000e+00
8.709999999999961773e+00,3.723888342283420079e-06,-1.150967518125348976e-01,0.000000000000000000e+00
8.714999999999962554e+00,3.758875095182799975e-06,-1.140988167558275451e-01,0.000000000000000000e+00
8.719999999999963336e+00,3.793309208939302903e-06,-1.130879771711102572e-01,0.000000000000000000e+00
8.724999999999964118e+00,3.827206463214460918e-06,-1.120642268190512880e-01,0.000000000000000000e+00
8.729999999999964899e+00,3.860584802332078069e-06,-1.110275769798219903e-01,0.000000000000000000e+00
8.734999999999965681e+00,3.893446878107718739e-06,-1.099780249805823312e-01,0.000000000000000000e+00
8.739999999999966462e+00,3.925795940136608472e-06,-1.089155669018273681e-01,0.000000000000000000e+00
8.744999999999967244e+00,3.957633208480147607e-06,-1.078402196090399723e-01,0.000000000000000000e+00
8.749999999999968026e+00,3.988991607556472687e-06,-1.067519801381670574e-01,0.000000000000000000e+00
8.754999999999968807e+00,4.019838374592495847e-06,-1.056508961790559031e-01,0.000000000000000000e+00
8.759999999999969589e+00,4.050208991785980395e-06,-1.045369950018175814e-01,0.000000000000000000e+00
8.764999999999970370e+00,4.080106531072480809e-06,-1.034102880067504782e-01,0.000000000000000000e+00
8.769999999999971152e+00,4.109521768223677237e-06,-1.022708126538843937e-01,0.000000000000000000e+00
8.774999999999971934e+00,4.138481343063961190e-06,-1.011185813668109557e-01,0.000000000000000000e+00
8.779999999999972715e+00,4.166986364541038230e-06,-9.995362893266447613e-02,0.000000000000000000e+00
8.784999999999973497e+00,4.195043043955427790e-06,-9.877597417120929923e-02,0.000000000000000000e+00
8.789999999999974278e+00,4.222647349865424304e-06,-9.758564502369036775e-02,0.000000000000000000e+00
8.794999999999975060e+00,4.249815205740438454e-06,-9.638267402454424315e-02,0.000000000000000000e+00
8.799999999999975842e+00,4.276531977169375148e-06,-9.516708269851749391e-02,0.000000000000000000e+00
8.804999999999976623e+00,4.302849506689098070e-06,-9.393890491974625501e-02,0.000000000000000000e+00
8.809999999999977405e+00,4.328737358133548237e-06,-9.269817496316540284e-02,0.000000000000000000e+00
8.814999999999978186e+00,4.354195448879605776e-06,-9.144492044233458461e-02,0.000000000000000000e+00
8.819999999999978968e+00,4.379250153222005285e-06,-9.017916770745597332e-02,0.000000000000000000e+00
8.824999999999979750e+00,4.403906759295854998e-06,-8.890095980316096991e-02,0.000000000000000000e+00
8.829999999999980531e+00,4.428149018486712485e-06,-8.761032463737174203e-02,0.000000000000000000e+00
8.834999999999981313e+00,4.451992605225923239e-06,-8.630729782920626425e-02,0.000000000000000000e+00
8.839999999999982094e+00,4.475452821884920340e-06,-8.499191793494283165e-02,0.000000000000000000e+00
8.844999999999982876e+00,4.498518571521483380e-06,-8.366422275897184013e-02,0.000000000000000000e+00
8.849999999999983658e+00,4.521216098838225250e-06,-8.232424558415103732e-02,0.000000000000000000e+00
8.854999999999984439e+00,4.543528252762421331e-06,-8.097202931525850078e-02,0.000000000000000000e+00
8.859999999999985221e+00,4.565465007644787279e-06,-7.960760682107992370e-02,0.000000000000000000e+00
8.864999999999986002e+00,4.587036131851684183e-06,-7.823102333499928895e-02,0.000000000000000000e+00
8.869999999999986784e+00,4.608234978118138038e-06,-7.684232122799813935e-02,0.000000000000000000e+00
8.874999999999987566e+00,4.629082171352283634e-06,-7.544153893731903038e-02,0.000000000000000000e+00
8.879999999999988347e+00,4.649570905070596111e-06,-7.402872222625113408e-02,0.000000000000000000e+00
8.884999999999989129e+00,4.669710730212832392e-06,-7.260391057554171912e-02,0.000000000000000000e+00
8.889999999999989910e+00,4.689499963729828710e-06,-7.116715130624788610e-02,0.000000000000000000e+00
8.894999999999990692e+00,4.708948101067166990e-06,-6.971849266504673293e-02,0.000000000000000000e+00
8.899999999999991473e+00,4.728058957752194667e-06,-6.825797708644852635e-02,0.000000000000000000e+00
8.904999999999992255e+00,4.746824984389618233e-06,-6.678564825931047888e-02,0.000000000000000000e+00
8.909999999999993037e+00,4.765266881288500655e-06,-6.530155745435106684e-02,0.000000000000000000e+00
8.914999999999993818e+00,4.783370773519439125e-06,-6.380575276499096671e-02,0.000000000000000000e+00
8.919999999999994600e+00,4.801157629518853646e-06,-6.229828059434010246e-02,0.000000000000000000e+00
8.924999999999995381e+00,4.818607699545754331e-06,-6.077919518072441574e-02,0.000000000000000000e+00
8.929999999999996163e+00,4.835759021724668702e-06,-5.924854491994682726e-02,0.000000000000000000e+00
8.934999999999996945e+00,4.852574542377589613e-06,-5.770637767437913207e-02,0.000000000000000000e+00
8.939999999999997726e+00,4.869097482361868221e-06,-5.615274993289599836e-02,0.000000000000000000e+00
8.944999999999998508e+00,4.885290798966977387e-06,-5.458770934093602756e-02,0.000000000000000000e+00
8.949999999999999289e+00,4.901186729409991272e-06,-5.301130929143700599e-02,0.000000000000000000e+00
8.955000000000000071e+00,4.916787793996353167e-06,-5.142360573986168998e-02,0.000000000000000000e+00
8.960000000000000853e+00,4.932076974652958513e-06,-4.982465216306342093e-02,0.000000000000000000e+00
8.965000000000001634e+00,4.947077097795995681e-06,-4.821450161681512664e-02,0.000000000000000000e+00
8.970000000000002416e+00,4.961782691577684595e-06,-4.659320867247095793e-02,0.000000000000000000e+00
8.975000000000003197e+00,4.976196537361764736e-06,-4.496082934789282642e-02,0.000000000000000000e+00
8.980000000000003979e+00,4.990317847782891741e-06,-4.331742039482760348e-02,0.000000000000000000e+00
8.985000000000004761e+00,5.004155495825935376e-06,-4.166303553780602992e-02,0.000000000000000000e+00
8.990000000000005542e+00,5.017697455730078897e-06,-3.999772974233231637e-02,0.000000000000000000e+00
8.995000000000006324e+00,5.030972736586676171e-06,-3.832156655474693724e-02,0.000000000000000000e+00
9.000000000000007105e+00,5.043962849711456564e-06,-3.663459543166507765e-02,0.000000000000000000e+00
9.005000000000007887e+00,5.056682076175777972e-06,-3.493687884037197794e-02,0.000000000000000000e+00
9.010000000000008669e+00,5.069124522451599961e-06,-3.322847027020784522e-02,0.000000000000000000e+00
9.015000000000009450e+00,5.081294344120052285e-06,-3.150942950429429235e-02,0.000000000000000000e+00
9.020000000000010232e+00,5.093213196127312239e-06,-2.977981428703363465e-02,0.000000000000000000e+00
9.025000000000011013e+00,5.104837106592729464e-06,-2.803967933176209487e-02,0.000000000000000000e+00
9.030000000000011795e+00,5.116210736874679482e-06,-2.628908698375456016e-02,0.000000000000000000e+00
9.035000000000012577e+00,5.127324205209739384e-06,-2.452809267105094185e-02,0.000000000000000000e+00
9.040000000000013358e+00,5.138164767994099871e-06,-2.277374941715624643e-02,0.000000000000000000e+00
9.045000000000014140e+00,5.148752007958278673e-06,-2.103405837492990441e-02,0.000000000000000000e+00
9.050000000000014921e+00,5.159097279755092024e-06,-2.037148305878785232e-02,0.000000000000000000e+00
9.055000000000015703e+00,5.169168912508868895e-06,-1.864636437667849603e-02,0.000000000000000000e+00
9.060000000000016485e+00,5.179002419029892931e-06,-1.798073181578344407e-02,0.000000000000000000e+00
9.065000000000017266e+00,5.188572634053724982e-06,-1.627052894016804696e-02,0.000000000000000000e+00
9.070000000000018048e+00,5.197908427582765444e-06,-1.560126915929775648e-02,0.000000000000000000e+00
9.075000000000018829e+00,5.206977754246826945e-06,-1.390629148933308565e-02,0.000000000000000000e+00
9.080000000000019611e+00,5.215813432016508373e-06,-1.222631807216094380e-02,0.000000000000000000e+00
9.085000000000020393e+00,5.224410429125718260e-06,-1.156857461406354121e-02,0.000000000000000000e+00
9.090000000000021174e+00,5.232758137325012661e-06,-9.904050878135029282e-03,0.000000000000000000e+00
9.095000000000021956e+00,5.240864938407470022e-06,-9.241158268949228524e-03,0.000000000000000000e+00
9.100000000000022737e+00,5.248743974755939521e-06,-7.592322824489678226e-03,0.000000000000000000e+00
9.105000000000023519e+00,5.256372949577483559e-06,-5.958571769160552270e-03,0.000000000000000000e+00
9.110000000000024301e+00,5.263774467447733280e-06,-5.304923771274008652e-03,0.000000000000000000e+00
9.115000000000025082e+00,5.270940423666553520e-06,-3.686965494914731974e-03,0.000000000000000000e+00
9.120000000000025864e+00,5.277869498969534244e-06,-2.084072283585845092e-03,0.000000000000000000e+00
9.125000000000026645e+00,5.284575388975649245e-06,-4.962248308587586089e-04,0.000000000000000000e+00
9.130000000000027427e+00,5.291047132400630609e-06,1.496177911439234046e-04,0.000000000000000000e+00
9.135000000000028209e+00,5.297292194254345717e-06,1.721585102365494205e-03,0.000000000000000000e+00
9.140000000000028990e+00,5.303305691950174567e-06,3.278594166602146701e-03,0.000000000000000000e+00
9.145000000000029772e+00,5.309097718320201431e-06,3.919085078800939835e-03,0.000000000000000000e+00
9.150000000000030553e+00,5.314666790164078897e-06,5.460270748306224851e-03,0.000000000000000000e+00
9.155000000000031335e+00,5.320011423346528303e-06,6.986645361999398868e-03,0.000000000000000000e+00
9.160000000000032117e+00,5.325131938737476516e-06,7.623458938478338068e-03,0.000000000000000000e+00
9.165000000000032898e+00,5.330032948886307625e-06,9.134116599584598400e-03,0.000000000000000000e+00
9.170000000000033680e+00,5.334712882022154856e-06,1.063015205817785004e-02,0.000000000000000000e+00
9.175000000000034461e+00,5.339168420189776736e-06,1.126498115281411583e-02,0.000000000000000000e+00
9.180000000000035243e+00,5.343417322389873489e-06,1.274545233218431911e-02,0.000000000000000000e+00
9.185000000000036025e+00,5.347447346172326574e-06,1.421153387986956451e-02,0.000000000000000000e+00
9.190000000000036806e+00,5.351247990286637139e-06,1.484483989256375758e-02,0.000000000000000000e+00
9.195000000000037588e+00,5.354859020975205304e-06,1.629556913391239439e-02,0.000000000000000000e+00
9.200000000000038369e+00,5.358233691442057316e-06,1.773217724483616697e-02,0.000000000000000000e+00
9.205000000000039151e+00,5.361405531898323206e-06,1.915477327239218513e-02,0.000000000000000000e+00
9.210000000000039933e+00,5.364363024020379148e-06,1.977983618877689545e-02,0.000000000000000000e+00
9.215000000000040714e+00,5.367111475641630897e-06,2.118756151487410921e-02,0.000000000000000000e+00
9.220000000000041496e+00,5.369649817365512492e-06,2.258159054879296801e-02,0.000000000000000000e+00
9.225000000000042277e+00,5.371979753667579822e-06,2.396205649827482659e-02,0.000000000000000000e+00
9.230000000000043059e+00,5.374099427136250828e-06,2.458117642157866753e-02,0.000000000000000000e+00
9.235000000000043840e+00,5.376011199660347240e-06,2.594331286350215829e-02,0.000000000000000000e+00
9.240000000000044622e+00,5.377714129247295603e-06,2.729171743532394362e-02,0.000000000000000000e+00
9.245000000000045404e+00,5.379211498150887152e-06,2.862640649475034840e-02,0.000000000000000000e+00
9.250000000000046185e+00,5.380506525703140939e-06,2.924229099043761104e-02,0.000000000000000000e+00
9.255000000000046967e+00,5.381591083972828577e-06,3.055639730484574490e-02,0.000000000000000000e+00
9.260000000000047748e+00,5.382475524250312922e-06,3.185705962328898300e-02,0.000000000000000000e+00
9.265000000000048530e+00,5.383153253919665301e-06,3.314432060484087672e-02,0.000000000000000000e+00
9.270000000000049312e+00,5.383625834893002182e-06,3.375877284664399042e-02,0.000000000000000000e+00
9.275000000000050093e+00,5.383898934360656438e-06,3.502565636186415199e-02,0.000000000000000000e+00
9.280000000000050875e+00,5.383981732743696459e-06,3.627945636106874594e-02,0.000000000000000000e+00
9.285000000000051656e+00,5.383846055201630166e-06,3.597995363213843389e-02,0.000000000000000000e+00
9.290000000000052438e+00,5.383509779978997506e-06,3.664511318726269840e-02,0.000000000000000000e+00
9.295000000000053220e+00,5.382984545929540005e-06,3.795146173010528756e-02,0.000000000000000000e+00
9.300000000000054001e+00,5.382250873249293761e-06,3.863558099610151647e-02,0.000000000000000000e+00
9.305000000000054783e+00,5.381320362635864673e-06,3.967038465884303866e-02,0.000000000000000000e+00
9.310000000000055564e+00,5.380188326985544823e-06,3.965054946651361961e-02,0.000000000000000000e+00
9.315000000000056346e+00,5.378862677785139721e-06,3.963072419178036154e-02,0.000000000000000000e+00
9.320000000000057128e+00,5.377336188242268089e-06,3.961090882968448801e-02,0.000000000000000000e+00
9.325000000000057909e+00,5.375603089882117392e-06,3.959110337526963036e-02,0.000000000000000000e+00
9.330000000000058691e+00,5.373683374286807835e-06,3.957130782358199428e-02,0.000000000000000000e+00
9.335000000000059472e+00,5.371557624028921062e-06,3.955152216967020712e-02,0.000000000000000000e+00
9.340000000000060254e+00,5.369243244065617886e-06,3.953174640858538730e-02,0.000000000000000000e+00
9.345000000000061036e+00,5.366728288007641850e-06,3.951198053538108185e-02,0.000000000000000000e+00
9.350000000000061817e+00,5.364020146191400474e-06,3.949222454511339825e-02,0.000000000000000000e+00
9.355000000000062599e+00,5.361111836953664612e-06,3.947247843284085178e-02,0.000000000000000000e+00
9.360000000000063380e+00,5.358007122565212793e-06,3.945274219362442797e-02,0.000000000000000000e+00
9.365000000000064162e+00,5.354706156649623073e-06,3.943301582252761034e-02,0.000000000000000000e+00
9.370000000000064944e+00,5.351217542191818241e-06,3.941329931461633879e-02,0.000000000000000000e+00
9.375000000000065725e+00,5.347524440237366348e-06,3.939359266495903733e-02,0.000000000000000000e+00
9.380000000000066507e+00,5.343635437986275504e-06,3.937389586862655166e-02,0.000000000000000000e+00
9.385000000000067288e+00,5.339549484207486451e-06,3.935420892069223242e-02,0.000000000000000000e+00
9.390000000000068070e+00,5.335271329811931107e-06,3.933453181623188660e-02,0.000000000000000000e+00
9.395000000000068852e+00,5.330805846264509848e-06,3.931486455032376370e-02,0.000000000000000000e+00
9.400000000000069633e+00,5.326136256501772091e-06,3.929520711804859734e-02,0.000000000000000000e+00
9.405000000000070415e+00,5.321275790793994962e-06,3.927555951448957750e-02,0.000000000000000000e+00
9.410000000000071196e+00,5.316191440478616280e-06,3.925592173473233665e-02,0.000000000000000000e+00
9.415000000000071978e+00,5.310835908963195324e-06,3.923629377386497752e-02,0.000000000000000000e+00
9.420000000000072760e+00,5.305209615437796056e-06,3.921667562697803838e-02,0.000000000000000000e+00
9.425000000000073541e+00,5.299328360342862618e-06,3.919706728916455551e-02,0.000000000000000000e+00
9.430000000000074323e+00,5.293174666945818795e-06,3.917746875551997299e-02,0.000000000000000000e+00
9.435000000000075104e+00,5.286774727041709014e-06,3.915788002114221206e-02,0.000000000000000000e+00
9.440000000000075886e+00,5.280110991237094916e-06,3.913830108113164341e-02,0.000000000000000000e+00
9.445000000000076668e+00,5.273189471252179706e-06,3.911873193059108716e-02,0.000000000000000000e+00
9.450000000000077449e+00,5.266025471527679319e-06,3.909917256462578511e-02,0.000000000000000000e+00
9.455000000000078231e+00,5.258599059918459860e-06,3.907962297834347704e-02,0.000000000000000000e+00
9.460000000000079012e+00,5.250942871497130591e-06,3.906008316685431053e-02,0.000000000000000000e+00
9.465000000000079794e+00,5.243029927747517017e-06,3.904055312527088262e-02,0.000000000000000000e+00
9.470000000000080576e+00,5.234883318166441445e-06,3.902103284870825362e-02,0.000000000000000000e+00
9.475000000000081357e+00,5.226488872309141755e-06,3.900152233228389165e-02,0.000000000000000000e+00
9.480000000000082139e+00,5.217856737912066153e-06,3.898202157111773508e-02,0.000000000000000000e+00
9.485000000000082920e+00,5.208992327228443333e-06,3.896253056033219253e-02,0.000000000000000000e+00
9.490000000000083702e+00,5.199896355038200744e-06,3.894304929505203183e-02,0.000000000000000000e+00
9.495000000000084484e+00,5.190566085969272947e-06,3.892357777040450495e-02,0.000000000000000000e+00
9.500000000000085265e+00,5.180999897451594744e-06,3.890411598151929939e-02,0.000000000000000000e+00
9.505000000000086047e+00,5.171214392136828265e-06,3.888466392352854517e-02,0.000000000000000000e+00
9.510000000000086828e+00,5.161192986368262391e-06,3.886522159156678008e-02,0.000000000000000000e+00
9.515000000000087610e+00,5.150947631897958030e-06,3.884578898077100523e-02,0.000000000000000000e+00
9.520000000000088392e+00,5.140169562428061495e-06,3.882636608628062952e-02,0.000000000000000000e+00
9.525000000000089173e+00,5.128795162041415623e-06,3.880695290323748353e-02,0.000000000000000000e+00
9.530000000000089955e+00,5.116834071817495536e-06,3.878754942678586115e-02,0.000000000000000000e+00
9.535000000000090736e+00,5.104302392821154166e-06,3.876815565207247100e-02,0.000000000000000000e+00
9.540000000000091518e+00,5.091197001551244895e-06,3.874877157424643642e-02,0.000000000000000000e+00
9.545000000000092300e+00,5.077521465452584449e-06,3.872939718845930246e-02,0.000000000000000000e+00
9.550000000000093081e+00,5.063306821408401538e-06,3.871003248986507744e-02,0.000000000000000000e+00
9.555000000000093863e+00,5.048534056055640648e-06,3.869067747362014975e-02,0.000000000000000000e+00
9.560000000000094644e+00,5.033234903647254744e-06,3.867133213488335025e-02,0.000000000000000000e+00
9.565000000000095426e+00,5.017392419558257549e-06,3.865199646881590373e-02,0.000000000000000000e+00
9.570000000000096207e+00,5.001032397911672310e-06,3.863267047058149134e-02,0.000000000000000000e+00
9.575000000000096989e+00,4.984143284028047116e-06,3.861335413534619510e-02,0.000000000000000000e+00
9.580000000000097771e+00,4.966745027653298925e-06,3.859404745827852562e-02,0.000000000000000000e+00
9.585000000000098552e+00,4.948845459214181385e-06,3.857475043454938052e-02,0.000000000000000000e+00
9.590000000000099334e+00,4.930448852112415691e-06,3.855546305933210682e-02,0.000000000000000000e+00
9.595000000000100115e+00,4.911558557442582367e-06,3.853618532780244549e-02,0.000000000000000000e+00
9.600000000000100897e+00,4.892180943933883837e-06,3.851691723513855220e-02,0.000000000000000000e+00
9.605000000000101679e+00,4.872317920192537916e-06,3.849765877652098350e-02,0.000000000000000000e+00
9.610000000000102460e+00,4.851982063130982773e-06,3.847840994713273149e-02,0.000000000000000000e+00
9.615000000000103242e+00,4.831181417664406124e-06,3.845917074215915443e-02,0.000000000000000000e+00
9.620000000000104023e+00,4.809912499751734985e-06,3.843994115678808776e-02,0.000000000000000000e+00
9.625000000000104805e+00,4.788185275011319122e-06,3.842072118620969146e-02,0.000000000000000000e+00
9.630000000000105587e+00,4.766010625050725081e-06,3.840151082561658186e-02,0.000000000000000000e+00
9.635000000000106368e+00,4.743384889447860949e-06,3.838231007020378310e-02,0.000000000000000000e+00
9.640000000000107150e+00,4.720310556715136476e-06,3.836311891516866468e-02,0.000000000000000000e+00
9.645000000000107931e+00,4.696810424077464747e-06,3.834393735571110101e-02,0.000000000000000000e+00
9.650000000000108713e+00,4.672877549914120029e-06,3.832476538703324248e-02,0.000000000000000000e+00
9.655000000000109495e+00,4.648512183720080798e-06,3.830560300433970972e-02,0.000000000000000000e+00
9.660000000000110276e+00,4.623724607778380387e-06,3.828645020283753808e-02,0.000000000000000000e+00
9.665000000000111058e+00,4.598519941201814405e-06,3.826730697773612910e-02,0.000000000000000000e+00
9.670000000000111839e+00,4.572905161558044218e-06,3.824817332424725741e-02,0.000000000000000000e+00
9.675000000000112621e+00,4.546876404235853777e-06,3.822904923758512624e-02,0.000000000000000000e+00
9.680000000000113403e+00,4.520443558836386366e-06,3.820993471296633970e-02,0.000000000000000000e+00
9.685000000000114184e+00,4.493619144566541843e-06,3.819082974560986804e-02,0.000000000000000000e+00
9.690000000000114966e+00,4.466393440440177663e-06,3.817173433073705463e-02,0.000000000000000000e+00
9.695000000000115747e+00,4.438779863883140346e-06,3.815264846357167838e-02,0.000000000000000000e+00
9.700000000000116529e+00,4.410773508319977935e-06,3.813357213933988438e-02,0.000000000000000000e+00
9.705000000000117311e+00,4.382393286114300490e-06,3.811450535327021855e-02,0.000000000000000000e+00
9.710000000000118092e+00,4.353629503165389217e-06,3.809544810059359299e-02,0.000000000000000000e+00
9.715000000000118874e+00,4.324491440107400525e-06,3.807640037654328596e-02,0.000000000000000000e+00
9.720000000000119655e+00,4.294983562117037765e-06,3.805736217635501129e-02,0.000000000000000000e+00
9.725000000000120437e+00,4.265108442917783029e-06,3.803833349526683505e-02,0.000000000000000000e+00
9.730000000000121219e+00,4.234874121281788733e-06,3.801931432851921033e-02,0.000000000000000000e+00
9.735000000000122000e+00,4.204279429053125428e-06,3.800030467135494250e-02,0.000000000000000000e+00
9.740000000000122782e+00,4.173329606322873245e-06,3.798130451901926552e-02,0.000000000000000000e+00
9.745000000000123563e+00,4.142024483664726348e-06,3.796231386675975178e-02,0.000000000000000000e+00
9.750000000000124345e+00,4.110376309615020454e-06,3.794333270982637452e-02,0.000000000000000000e+00
9.755000000000125127e+00,4.078383937521608245e-06,3.792436104347145925e-02,0.000000000000000000e+00
9.760000000000125908e+00,4.046045442718717811e-06,3.790539886294971156e-02,0.000000000000000000e+00
9.765000000000126690e+00,4.013374672843216221e-06,3.788644616351824479e-02,0.000000000000000000e+00
9.770000000000127471e+00,3.980366964422785542e-06,3.786750294043647602e-02,0.000000000000000000e+00
9.775000000000128253e+00,3.947029164460790144e-06,3.784856918896626482e-02,0.000000000000000000e+00
9.780000000000129035e+00,3.913366140567993271e-06,3.782964490437178140e-02,0.000000000000000000e+00
9.785000000000129816e+00,3.879381180077553059e-06,3.781073008191959683e-02,0.000000000000000000e+00
9.790000000000130598e+00,3.845069103208164363e-06,3.779182471687864142e-02,0.000000000000000000e+00
9.795000000000131379e+00,3.810447371218149918e-06,3.777292880452019774e-02,0.000000000000000000e+00
9.800000000000132161e+00,3.775506721320322689e-06,3.775404234011793536e-02,0.000000000000000000e+00
9.805000000000132943e+00,3.740254659187445384e-06,3.773516531894786918e-02,0.000000000000000000e+00
9.810000000000133724e+00,3.704699226352262605e-06,3.771629773628840110e-02,0.000000000000000000e+00
9.815000000000134506e+00,3.668836505442511290e-06,3.769743958742025058e-02,0.000000000000000000e+00
9.820000000000135287e+00,3.632665712003185366e-06,3.767859086762653797e-02,0.000000000000000000e+00
9.825000000000136069e+00,3.596206919121008166e-06,3.765975157219272895e-02,0.000000000000000000e+00
9.830000000000136851e+00,3.559446016288249779e-06,3.764092169640663454e-02,0.000000000000000000e+00
9.835000000000137632e+00,3.522398022426948400e-06,3.762210123555842500e-02,0.000000000000000000e+00
9.840000000000138414e+00,3.485054105910208215e-06,3.760329018494064368e-02,0.000000000000000000e+00
9.845000000000139195e+00,3.447425948281525712e-06,3.758448853984817234e-02,0.000000000000000000e+00
9.850000000000139977e+00,3.409517144416772043e-06,3.756569629557824502e-02,0.000000000000000000e+00
9.855000000000140759e+00,3.371323464491037925e-06,3.754691344743044806e-02,0.000000000000000000e+00
9.860000000000141540e+00,3.332854333803275368e-06,3.752813999070673395e-02,0.000000000000000000e+00
9.865000000000142322e+00,3.294108428610873401e-06,3.750937592071137971e-02,0.000000000000000000e+00
9.870000000000143103e+00,3.255075644648236144e-06,3.749062123275102160e-02,0.000000000000000000e+00
9.875000000000143885e+00,3.215743193527795822e-06,3.747187592213465507e-02,0.000000000000000000e+00
9.880000000000144667e+00,3.176107822101234166e-06,3.745313998417357931e-02,0.000000000000000000e+00
9.885000000000145448e+00,3.136186778571837275e-06,3.743441341418148743e-02,0.000000000000000000e+00
9.890000000000146230e+00,3.095975744291412560e-06,3.741569620747440400e-02,0.000000000000000000e+00
9.895000000000147011e+00,3.055484908350393076e-06,3.739698835937066423e-02,0.000000000000000000e+00
9.900000000000147793e+00,3.014718510883101867e-06,3.737828986519098340e-02,0.000000000000000000e+00
9.905000000000148574e+00,2.973680424292005860e-06,3.735960072025839435e-02,0.000000000000000000e+00
9.910000000000149356e+00,2.932380896563463070e-06,3.734092091989826834e-02,0.000000000000000000e+00
9.915000000000150138e+00,2.890819383328788153e-06,3.732225045943832198e-02,0.000000000000000000e+00
9.920000000000150919e+00,2.849004548852374908e-06,3.730358933420861028e-02,0.000000000000000000e+00
9.925000000000151701e+00,2.806937612110858647e-06,3.728493753954150586e-02,0.000000000000000000e+00
9.930000000000152482e+00,2.764628762642796055e-06,3.726629507077174053e-02,0.000000000000000000e+00
9.935000000000153264e+00,2.722083648900549897e-06,3.724766192323636371e-02,0.000000000000000000e+00
9.940000000000154046e+00,2.679306504658842766e-06,3.722903809227474242e-02,0.000000000000000000e+00
9.945000000000154827e+00,2.636298832937270398e-06,3.721042357322860289e-02,0.000000000000000000e+00
9.950000000000155609e+00,2.593072153725776680e-06,3.719181836144198894e-02,0.000000000000000000e+00
9.955000000000156390e+00,2.549626636787811124e-06,3.717322245226127586e-02,0.000000000000000000e+00
9.960000000000157172e+00,2.505973702398483177e-06,3.715463584103514266e-02,0.000000000000000000e+00
9.965000000000157954e+00,2.462116228031894710e-06,3.713605852311461369e-02,0.000000000000000000e+00
9.970000000000158735e+00,2.418056400981753966e-06,3.711749049385305171e-02,0.000000000000000000e+00
9.975000000000159517e+00,2.373806665149039230e-06,3.709893174860613013e-02,0.000000000000000000e+00
9.980000000000160298e+00,2.329366116763880992e-06,3.708038228273181913e-02,0.000000000000000000e+00
9.985000000000161080e+00,2.284744989361150657e-06,3.706184209159046200e-02,0.000000000000000000e+00
9.990000000000161862e+00,2.239947814058563806e-06,3.704331117054466410e-02,0.000000000000000000e+00
9.995000000000162643e+00,2.194980558344093309e-06,3.702478951495938309e-02,0.000000000000000000e+00
1.000000000000016342e+01,2.149847789538351454e-06,3.700627712020190113e-02,0.000000000000000000e+00
1.000500000000016421e+01,2.104553344007458432e-06,3.698777398164180413e-02,0.000000000000000000e+00
1.001000000000016499e+01,2.059107576201697459e-06,3.696928009465097476e-02,0.000000000000000000e+00
1.001500000000016577e+01,2.013516521746892874e-06,3.695079545460366877e-02,0.000000000000000000e+00
1.002000000000016655e+01,1.967764066641934843e-06,3.693232005687635544e-02,0.000000000000000000e+00
1.002500000000016733e+01,1.921828078289097811e-06,3.691385389684792573e-02,0.000000000000000000e+00
1.003000000000016811e+01,1.875711360572191312e-06,3.689539696989948409e-02,0.000000000000000000e+00
1.003500000000016890e+01,1.829423880326255094e-06,3.687694927141453582e-02,0.000000000000000000e+00
1.004000000000016968e+01,1.782963009565656525e-06,3.685851079677883446e-02,0.000000000000000000e+00
1.004500000000017046e+01,1.736342748821694868e-06,3.684008154138043722e-02,0.000000000000000000e+00
1.005000000000017124e+01,1.689568264067539400e-06,3.682166150060976056e-02,0.000000000000000000e+00
1.005500000000017202e+01,1.642648010336992312e-06,3.680325066985945526e-02,0.000000000000000000e+00
1.006000000000017280e+01,1.595591150436567450e-06,3.678484904452452436e-02,0.000000000000000000e+00
1.006500000000017359e+01,1.548406141005942158e-06,3.676645662000226078e-02,0.000000000000000000e+00
1.007000000000017437e+01,1.501107599664285429e-06,3.674807339169226111e-02,0.000000000000000000e+00
1.007500000000017515e+01,1.453700092270784433e-06,3.672969935499641875e-02,0.000000000000000000e+00
1.008000000000017593e+01,1.406221452307600731e-06,3.671133450531891690e-02,0.000000000000000000e+00
1.008500000000017671e+01,1.358715391037173566e-06,3.669297883806624944e-02,0.000000000000000000e+00
1.009000000000017749e+01,1.311180584803728302e-06,3.667463234864720700e-02,0.000000000000000000e+00
1.009500000000017828e+01,1.263624470998925963e-06,3.665629503247288395e-02,0.000000000000000000e+00
1.010000000000017906e+01,1.216046133595973905e-06,3.663796688495664367e-02,0.000000000000000000e+00
1.010500000000017984e+01,1.168448048744624252e-06,3.661964790151416710e-02,0.000000000000000000e+00
1.011000000000018062e+01,1.120835202790074993e-06,3.660133807756340424e-02,0.000000000000000000e+00
1.011500000000018140e+01,1.073207759939608179e-06,3.658303740852462266e-02,0.000000000000000000e+00
1.012000000000018218e+01,1.025573311450364279e-06,3.656474588982035895e-02,0.000000000000000000e+00
1.012500000000018296e+01,9.779280489098657280e-07,3.654646351687546035e-02,0.000000000000000000e+00
1.013000000000018375e+01,9.302746162930152130e-07,3.652819028511701538e-02,0.000000000000000000e+00
1.013500000000018453e+01,7.725175355943470214e-07,3.650992618997445094e-02,0.000000000000000000e+00
1.014000000000018531e+01,4.326952827923836404e-07,3.649167122687946296e-02,0.000000000000000000e+00
1.014500000000018609e+01,3.431644950882764078e-07,3.647342539126602334e-02,0.000000000000000000e+00
1.015000000000018687e+01,3.427172625953453739e-07,3.645518867857039380e-02,0.000000000000000000e+00
1.015500000000018765e+01,3.422119662642891851e-07,3.643696108423110508e-02,0.000000000000000000e+00
1.016000000000018844e+01,3.416487580482352307e-07,3.641874260368899163e-02,0.000000000000000000e+00
1.016500000000018922e+01,3.410264082886420644e-07,3.640053323238714306e-02,0.000000000000000000e+00
1.017000000000019000e+01,3.403464142689341407e-07,3.638233296577094572e-02,0.000000000000000000e+00
1.017500000000019078e+01,3.396061592423997577e-07,3.636414179928806195e-02,0.000000000000000000e+00
1.018000000000019156e+01,3.388098450576747592e-07,3.634595972838842309e-02,0.000000000000000000e+00
1.018500000000019234e+01,3.379561932812556465e-07,3.632778674852422951e-02,0.000000000000000000e+00
1.019000000000019313e+01,3.370425608600047022e-07,3.630962285514997140e-02,0.000000000000000000e+00
1.019500000000019391e+01,3.360717410818390861e-07,3.629146804372240104e-02,0.000000000000000000e+00
1.020000000000019469e+01,3.350424314495778693e-07,3.627332230970053278e-02,0.000000000000000000e+00
1.020500000000019547e+01,3.339560350138059727e-07,3.625518564854568471e-02,0.000000000000000000e+00
1.021000000000019625e+01,3.328125828757240405e-07,3.623705805572141614e-02,0.000000000000000000e+00
1.021500000000019703e+01,3.316107443699881621e-07,3.621893952669356237e-02,0.000000000000000000e+00
1.022000000000019782e+01,3.303505355096216859e-07,3.620083005693022077e-02,0.000000000000000000e+00
1.022500000000019860e+01,3.290333075222492884e-07,3.618272964190175772e-02,0.000000000000000000e+00
1.023000000000019938e+01,3.276563606736172862e-07,3.616463827708080864e-02,0.000000000000000000e+00
1.023500000000020016e+01,3.262250526630557777e-07,3.614655595794227100e-02,0.000000000000000000e+00
1.024000000000020094e+01,3.247339784309689880e-07,3.612848267996330437e-02,0.000000000000000000e+00
1.024500000000020172e+01,3.231844465829446383e-07,3.611041843862333039e-02,0.000000000000000000e+00
1.025000000000020250e+01,3.215790791738576873e-07,3.609236322940401198e-02,0.000000000000000000e+00
1.025500000000020329e+01,3.199138101209151319e-07,3.607431704778930881e-02,0.000000000000000000e+00
1.026000000000020407e+01,3.181912394363570302e-07,3.605627988926540795e-02,0.000000000000000000e+00
1.026500000000020485e+01,3.164099572939066306e-07,3.603825174932078629e-02,0.000000000000000000e+00
1.027000000000020563e+01,3.145725248503350400e-07,3.602023262344611343e-02,0.000000000000000000e+00
1.027500000000020641e+01,3.126735492353294330e-07,3.600222250713438349e-02,0.000000000000000000e+00
1.028000000000020719e+01,3.107195304089644556e-07,3.598422139588081103e-02,0.000000000000000000e+00
1.028500000000020798e+01,3.087037568657576406e-07,3.596622928518287271e-02,0.000000000000000000e+00
1.029000000000020876e+01,3.066313687356204003e-07,3.594824617054027949e-02,0.000000000000000000e+00
1.029500000000020954e+01,3.044995992893723768e-07,3.593027204745500441e-02,0.000000000000000000e+00
1.030000000000021032e+01,3.023083074422412071e-07,3.591230691143128262e-02,0.000000000000000000e+00
1.030500000000021110e+01,3.000586442330025174e-07,3.589435075797555580e-02,0.000000000000000000e+00
1.031000000000021188e+01,2.977491423227014878e-07,3.587640358259657630e-02,0.000000000000000000e+00
1.031500000000021267e+01,2.953809273928301273e-07,3.585846538080527529e-02,0.000000000000000000e+00
1.032000000000021345e+01,2.929512309023714636e-07,3.584053614811486682e-02,0.000000000000000000e+00
1.032500000000021423e+01,2.904637380330636949e-07,3.582261588004081315e-02,0.000000000000000000e+00
1.033000000000021501e+01,2.879156649034453358e-07,3.580470457210079005e-02,0.000000000000000000e+00
1.033500000000021579e+01,2.853055288295828334e-07,3.578680221981474230e-02,0.000000000000000000e+00
1.034000000000021657e+01,2.826369546864027939e-07,3.576890881870483513e-02,0.000000000000000000e+00
1.034500000000021736e+01,2.799071543029335208e-07,3.575102436429548197e-02,0.000000000000000000e+00
1.035000000000021814e+01,2.771158976275470981e-07,3.573314885211333058e-02,0.000000000000000000e+00
1.035500000000021892e+01,2.742629456771545186e-07,3.571528227768726999e-02,0.000000000000000000e+00
1.036000000000021970e+01,2.713493098362813853e-07,3.569742463654842352e-02,0.000000000000000000e+00
1.036500000000022048e+01,2.683747205821252817e-07,3.567957592423015578e-02,0.000000000000000000e+00
1.037000000000022126e+01,2.653363990000839945e-07,3.566173613626804489e-02,0.000000000000000000e+00
1.037500000000022204e+01,2.622353310186125448e-07,3.564390526819990329e-02,0.000000000000000000e+00
1.038000000000022283e+01,2.590737167111343821e-07,3.562608331556580549e-02,0.000000000000000000e+00
1.038500000000022361e+01,2.558475267723302829e-07,3.560827027390802563e-02,0.000000000000000000e+00
1.039000000000022439e+01,2.525589398136998142e-07,3.559046613877107218e-02,0.000000000000000000e+00
1.039500000000022517e+01,2.492064055546234906e-07,3.557267090570168794e-02,0.000000000000000000e+00
1.040000000000022595e+01,2.457908292509220977e-07,3.555488457024883614e-02,0.000000000000000000e+00
1.040500000000022673e+01,2.423094349687922018e-07,3.553710712796370741e-02,0.000000000000000000e+00
1.041000000000022752e+01,2.387643283708610196e-07,3.551933857439972669e-02,0.000000000000000000e+00
1.041500000000022830e+01,2.351539433939995667e-07,3.550157890511253245e-02,0.000000000000000000e+00
1.042000000000022908e+01,2.314791300636559284e-07,3.548382811565998357e-02,0.000000000000000000e+00
1.042500000000022986e+01,2.277383145472053581e-07,3.546608620160214553e-02,0.000000000000000000e+00
1.043000000000023064e+01,2.239311270128871623e-07,3.544835315850134588e-02,0.000000000000000000e+00
1.043500000000023142e+01,2.200571890502780432e-07,3.543062898192209792e-02,0.000000000000000000e+00
1.044000000000023221e+01,2.161149323578409715e-07,3.541291366743113539e-02,0.000000000000000000e+00
1.044500000000023299e+01,2.121075042616497842e-07,3.539520721059742636e-02,0.000000000000000000e+00
1.045000000000023377e+01,2.080321253959638383e-07,3.537750960699213160e-02,0.000000000000000000e+00
1.045500000000023455e+01,2.038883818521297676e-07,3.535982085218863230e-02,0.000000000000000000e+00
1.046000000000023533e+01,1.996770085644432986e-07,3.534214094176253707e-02,0.000000000000000000e+00
1.046500000000023611e+01,1.953964028840127255e-07,3.532446987129165411e-02,0.000000000000000000e+00
1.047000000000023689e+01,1.910449771922736174e-07,3.530680763635601210e-02,0.000000000000000000e+00
1.047500000000023768e+01,1.866245802347728139e-07,3.528915423253783240e-02,0.000000000000000000e+00
1.048000000000023846e+01,1.821347336267498469e-07,3.527150965542156374e-02,0.000000000000000000e+00
1.048500000000023924e+01,1.775715655614512169e-07,3.525387390059384757e-02,0.000000000000000000e+00
1.049000000000024002e+01,1.729380013855874634e-07,3.523624696364354575e-02,0.000000000000000000e+00
1.049500000000024080e+01,1.682324190398163770e-07,3.521862884016172673e-02,0.000000000000000000e+00
1.050000000000024158e+01,1.634543215845453535e-07,3.520101952574163778e-02,0.000000000000000000e+00
1.050500000000024237e+01,1.586043047649456605e-07,3.518341901597876742e-02,0.000000000000000000e+00
1.051000000000024315e+01,1.536807368504023186e-07,3.516582730647077604e-02,0.000000000000000000e+00
1.051500000000024393e+01,1.486841806574746244e-07,3.514824439281754448e-02,0.000000000000000000e+00
1.052000000000024471e+01,1.436119162030658942e-07,3.513067027062113240e-02,0.000000000000000000e+00
1.052500000000024549e+01,1.384634194382828239e-07,3.511310493548581990e-02,0.000000000000000000e+00
1.053000000000024627e+01,1.332413601422754400e-07,3.509554838301807284e-02,0.000000000000000000e+00
1.053500000000024706e+01,1.279408874746185613e-07,3.507800060882656362e-02,0.000000000000000000e+00
1.054000000000024784e+01,1.225656840095763484e-07,3.506046160852215737e-02,0.000000000000000000e+00
1.054500000000024862e+01,1.171119818232634762e-07,3.504293137771789107e-02,0.000000000000000000e+00
1.055000000000024940e+01,1.115792080629577318e-07,3.502540991202902909e-02,0.000000000000000000e+00
1.055500000000025018e+01,1.059698735498092891e-07,3.500789720707301461e-02,0.000000000000000000e+00
1.056000000000025096e+01,1.002802453285691201e-07,3.499039325846947657e-02,0.000000000000000000e+00
1.056500000000025175e+01,9.451175164271968294e-08,3.497289806184024352e-02,0.000000000000000000e+00
1.057000000000025253e+01,8.866171556398210644e-08,3.495541161280931591e-02,0.000000000000000000e+00
1.057500000000025331e+01,8.273051318917049695e-08,3.493793390700291462e-02,0.000000000000000000e+00
1.058000000000025409e+01,7.671748559423143493e-08,3.492046494004941160e-02,0.000000000000000000e+00
1.058500000000025487e+01,7.062196315935782084e-08,3.490300470757939227e-02,0.000000000000000000e+00
1.059000000000025565e+01,6.444326496625150599e-08,3.488555320522560704e-02,0.000000000000000000e+00
1.059500000000025643e+01,5.818069893733662498e-08,3.486811042862299204e-02,0.000000000000000000e+00
1.060000000000025722e+01,5.183260276817280725e-08,3.485067637340867608e-02,0.000000000000000000e+00
1.060500000000025800e+01,4.540018818598317305e-08,3.483325103522196681e-02,0.000000000000000000e+00
1.061000000000025878e+01,3.888081933617712742e-08,3.481583440970436455e-02,0.000000000000000000e+00
1.061500000000025956e+01,3.227471731308966372e-08,3.479842649249949987e-02,0.000000000000000000e+00
1.062000000000026034e+01,2.558113232831241050e-08,3.478102727925325155e-02,0.000000000000000000e+00
1.062500000000026112e+01,1.880021732502215832e-08,3.476363676561362859e-02,0.000000000000000000e+00
1.063000000000026191e+01,1.192845249373458297e-08,3.474625494723081881e-02,0.000000000000000000e+00
1.063500000000026269e+01,4.966900457902406724e-09,3.472888181975719579e-02,0.000000000000000000e+00
1.064000000000026347e+01,-2.084350303770846996e-09,3.471151737884731192e-02,0.000000000000000000e+00
1.064500000000026425e+01,-9.228773946412523667e-09,3.469416162015789146e-02,0.000000000000000000e+00
1.065000000000026503e+01,-1.646366348621834844e-08,3.467681453934782360e-02,0.000000000000000000e+00
1.065500000000026581e+01,-2.379335003760814616e-08,3.465947613207814859e-02,0.000000000000000000e+00
1.066000000000026660e+01,-3.121692726976972419e-08,3.464214639401210633e-02,0.000000000000000000e+00
1.066500000000026738e+01,-3.873609822824812373e-08,3.462482532081510161e-02,0.000000000000000000e+00
1.067000000000026816e+01,-4.635005189889305016e-08,3.460751290815469033e-02,0.000000000000000000e+00
1.067500000000026894e+01,-5.406052910666385032e-08,3.459020915170061411e-02,0.000000000000000000e+00
1.068000000000026972e+01,-6.187005263448015466e-08,3.457291404712475869e-02,0.000000000000000000e+00
1.068500000000027050e+01,-6.977708433548192111e-08,3.455562759010120250e-02,0.000000000000000000e+00
1.069000000000027129e+01,-7.778416522777447168e-08,3.453834977630615422e-02,0.000000000000000000e+00
1.069500000000027207e+01,-8.589143441689602176e-08,3.452108060141800133e-02,0.000000000000000000e+00
1.070000000000027285e+01,-9.410062139638107666e-08,3.450382006111728933e-02,0.000000000000000000e+00
1.070500000000027363e+01,-1.024119161295381024e-07,3.448656815108672863e-02,0.000000000000000000e+00
1.071000000000027441e+01,-1.108278009552755198e-07,3.446932486701118764e-02,0.000000000000000000e+00
1.071500000000027519e+01,-1.193470171199542901e-07,3.445209020457767890e-02,0.000000000000000000e+00
1.072000000000027597e+01,-1.279713453600945201e-07,3.443486415947540069e-02,0.000000000000000000e+00
1.072500000000027676e+01,-1.367032476854069106e-07,3.441764672739566072e-02,0.000000000000000000e+00
1.073000000000027754e+01,-1.455416141770750665e-07,3.440043790403195939e-02,0.000000000000000000e+00
1.073500000000027832e+01,-1.544889282103438818e-07,3.438323768507994121e-02,0.000000000000000000e+00
1.074000000000027910e+01,-1.635462448548139896e-07,3.436604606623740177e-02,0.000000000000000000e+00
1.074500000000027988e+01,-1.727146355871491781e-07,3.434886304320428074e-02,0.000000000000000000e+00
1.075000000000028066e+01,-1.819945370810540890e-07,3.433168861168267583e-02,0.000000000000000000e+00
1.075500000000028145e+01,-1.913877312005081006e-07,3.431452276737684270e-02,0.000000000000000000e+00
1.076000000000028223e+01,-2.008953412812633446e-07,3.429736550599315342e-02,0.000000000000000000e+00
1.076500000000028301e+01,-2.105178940136685629e-07,3.428021682324015190e-02,0.000000000000000000e+00
1.077000000000028379e+01,-2.202571889298572899e-07,3.426307671482853312e-02,0.000000000000000000e+00
1.077500000000028457e+01,-2.301138151784118292e-07,3.424594517647111536e-02,0.000000000000000000e+00
1.078000000000028535e+01,-2.400901609224261051e-07,3.422882220388288182e-02,0.000000000000000000e+00
1.078500000000028614e+01,-2.501862775889669825e-07,3.421170779278094598e-02,0.000000000000000000e+00
1.079000000000028692e+01,-2.604045402383822628e-07,3.419460193888455152e-02,0.000000000000000000e+00
1.079500000000028770e+01,-2.707445565871046986e-07,3.417750463791511401e-02,0.000000000000000000e+00
1.080000000000028848e+01,-2.812087297680864160e-07,3.416041588559615150e-02,0.000000000000000000e+00
1.080500000000028926e+01,-2.917988666872194508e-07,3.414333567765335392e-02,0.000000000000000000e+00
1.081000000000029004e+01,-3.025157500183829180e-07,3.412626400981452063e-02,0.000000000000000000e+00
1.081500000000029083e+01,-3.133602395929000492e-07,3.410920087780962284e-02,0.000000000000000000e+00
1.082000000000029161e+01,-3.243351406384576523e-07,3.409214627737072040e-02,0.000000000000000000e+00
1.082500000000029239e+01,-3.354399442077069312e-07,3.407510020423203806e-02,0.000000000000000000e+00
1.083000000000029317e+01,-3.466770214052682851e-07,3.405806265412991696e-02,0.000000000000000000e+00
1.083500000000029395e+01,-3.580482278451304391e-07,3.404103362280285622e-02,0.000000000000000000e+00
1.084000000000029473e+01,-3.695545681391197856e-07,3.402401310599145745e-02,0.000000000000000000e+00
1.084500000000029551e+01,-3.811971311956024804e-07,3.400700109943845945e-02,0.000000000000000000e+00
1.085000000000029630e+01,-3.929786020538055182e-07,3.398999759888874511e-02,0.000000000000000000e+00
1.085500000000029708e+01,-4.048989734591356512e-07,3.397300260008929984e-02,0.000000000000000000e+00
1.086000000000029786e+01,-4.169612837863423399e-07,3.395601609878925314e-02,0.000000000000000000e+00
1.086500000000029864e+01,-4.291660338273412645e-07,3.393903809073985783e-02,0.000000000000000000e+00
1.087000000000029942e+01,-4.415155148506255101e-07,3.392206857169449002e-02,0.000000000000000000e+00
1.087500000000030020e+01,-4.540110233064578228e-07,3.390510753740864219e-02,0.000000000000000000e+00
1.088000000000030099e+01,-4.666542313734163890e-07,3.388815498363994400e-02,0.000000000000000000e+00
1.088500000000030177e+01,-4.794473719038130738e-07,3.387121090614812063e-02,0.000000000000000000e+00
1.089000000000030255e+01,-4.923910831460654204e-07,3.385427530069504837e-02,0.000000000000000000e+00
1.089500000000030333e+01,-5.054881569924602357e-07,3.383734816304469900e-02,0.000000000000000000e+00
1.090000000000030411e+01,-5.187398586849841750e-07,3.382042948896318152e-02,0.000000000000000000e+00
1.090500000000030489e+01,-5.321482148637527857e-07,3.380351927421870045e-02,0.000000000000000000e+00
1.091000000000030568e+01,-5.457146776860605887e-07,3.378661751458158363e-02,0.000000000000000000e+00
1.091500000000030646e+01,-5.594416838441663786e-07,3.376972420582429607e-02,0.000000000000000000e+00
1.092000000000030724e+01,-5.733307731891277508e-07,3.375283934372137751e-02,0.000000000000000000e+00
1.092500000000030802e+01,-5.873840423850912550e-07,3.373596292404951180e-02,0.000000000000000000e+00
1.093000000000030880e+01,-6.016035524812560174e-07,3.371909494258749224e-02,0.000000000000000000e+00
1.093500000000030958e+01,-6.159907980390382482e-07,3.370223539511620070e-02,0.000000000000000000e+00
1.094000000000031037e+01,-6.305485227663051788e-07,3.368538427741864238e-02,0.000000000000000000e+00
1.094500000000031115e+01,-6.452825830211971232e-07,3.366854158527993190e-02,0.000000000000000000e+00
1.095000000000031193e+01,-6.602007842900703842e-07,3.365170731448729330e-02,0.000000000000000000e+00
1.095500000000031271e+01,-6.753076286661304812e-07,3.363488146083004615e-02,0.000000000000000000e+00
1.096000000000031349e+01,-6.840217739170238415e-07,3.361806402009964029e-02,0.000000000000000000e+00
1.096500000000031427e+01,-6.836797630300654134e-07,3.360125498808957945e-02,0.000000000000000000e+00
1.097000000000031505e+01,-6.833379231485504275e-07,3.358445436059553924e-02,0.000000000000000000e+00
1.097500000000031584e+01,-6.829962541869760960e-07,3.356766213341524224e-02,0.000000000000000000e+00
1.098000000000031662e+01,-6.826547560598826177e-07,3.355087830234854129e-02,0.000000000000000000e+00
1.098500000000031740e+01,-6.823134286818526493e-07,3.353410286319737088e-02,0.000000000000000000e+00
1.099000000000031818e+01,-6.819722719675117281e-07,3.351733581176576798e-02,0.000000000000000000e+00
1.099500000000031896e+01,-6.816312858315279553e-07,3.350057714385989288e-02,0.000000000000000000e+00
1.100000000000031974e+01,-6.812904701886121009e-07,3.348382685528795977e-02,0.000000000000000000e+00
1.100500000000032053e+01,-6.809498249535177105e-07,3.346708494186031307e-02,0.000000000000000000e+00
1.101000000000032131e+01,-6.806093500410409986e-07,3.345035139938937890e-02,0.000000000000000000e+00
1.101500000000032209e+01,-6.802690453660204258e-07,3.343362622368968584e-02,0.000000000000000000e+00
1.102000000000032287e+01,-6.799289108433374394e-07,3.341690941057784414e-02,0.000000000000000000e+00
1.102500000000032365e+01,-6.795889463879158385e-07,3.340020095587255267e-02,0.000000000000000000e+00
1.103000000000032443e+01,-6.792491519147218795e-07,3.338350085539461970e-02,0.000000000000000000e+00
1.103500000000032522e+01,-6.789095273387644883e-07,3.336680910496692132e-02,0.000000000000000000e+00
1.104000000000032600e+01,-6.785700725750950483e-07,3.335012570041443608e-02,0.000000000000000000e+00
1.104500000000032678e+01,-6.782307875388075063e-07,3.333345063756423116e-02,0.000000000000000000e+00
1.105000000000032756e+01,-6.778916721450382664e-07,3.331678391224545538e-02,0.000000000000000000e+00
1.105500000000032834e+01,-6.775527263089657671e-07,3.330012552028932538e-02,0.000000000000000000e+00
1.106000000000032912e+01,-6.772139499458113276e-07,3.328347545752918107e-02,0.000000000000000000e+00
1.106500000000032990e+01,-6.768753429708385131e-07,3.326683371980041631e-02,0.000000000000000000e+00
1.107000000000033069e+01,-6.765369052993530286e-07,3.325020030294051354e-02,0.000000000000000000e+00
1.107500000000033147e+01,-6.761986368467034601e-07,3.323357520278904381e-02,0.000000000000000000e+00
1.108000000000033225e+01,-6.758605375282801100e-07,3.321695841518764597e-02,0.000000000000000000e+00
1.108500000000033303e+01,-6.755226072595159500e-07,3.320034993598005441e-02,0.000000000000000000e+00
1.109000000000033381e+01,-6.751848459558863035e-07,3.318374976101206436e-02,0.000000000000000000e+00
1.109500000000033459e+01,-6.748472535329083161e-07,3.316715788613155275e-02,0.000000000000000000e+00
1.110000000000033538e+01,-6.745098299061418027e-07,3.315057430718848508e-02,0.000000000000000000e+00
1.110500000000033616e+01,-6.741725749911887179e-07,3.313399902003490161e-02,0.000000000000000000e+00
1.111000000000033694e+01,-6.738354887036931566e-07,3.311743202052488261e-02,0.000000000000000000e+00
1.111500000000033772e+01,-6.734985709593413532e-07,3.310087330451462473e-02,0.000000000000000000e+00
1.112000000000033850e+01,-6.731618216738615764e-07,3.308432286786235771e-02,0.000000000000000000e+00
1.112500000000033928e+01,-6.728252407630247638e-07,3.306778070642842765e-02,0.000000000000000000e+00
1.113000000000034007e+01,-6.724888281426432523e-07,3.305124681607522069e-02,0.000000000000000000e+00
1.113500000000034085e+01,-6.721525837285719416e-07,3.303472119266718382e-02,0.000000000000000000e+00
1.114000000000034163e+01,-6.718165074367076600e-07,3.301820383207084569e-02,0.000000000000000000e+00
1.114500000000034241e+01,-6.714805991829891636e-07,3.300169473015481664e-02,0.000000000000000000e+00
1.115000000000034319e+01,-6.711448588833977722e-07,3.298519388278974701e-02,0.000000000000000000e+00
1.115500000000034397e+01,-6.708092864539559924e-07,3.296870128584834803e-02,0.000000000000000000e+00
1.116000000000034476e+01,-6.704738818107290000e-07,3.295221693520541256e-02,0.000000000000000000e+00
1.116500000000034554e+01,-6.701386448698236875e-07,3.293574082673781517e-02,0.000000000000000000e+00
1.117000000000034632e+01,-6.698035755473886633e-07,3.291927295632444267e-02,0.000000000000000000e+00
1.117500000000034710e+01,-6.694686737596150997e-07,3.290281331984628438e-02,0.000000000000000000e+00
1.118000000000034788e+01,-6.691339394227354615e-07,3.288636191318635577e-02,0.000000000000000000e+00
1.118500000000034866e+01,-6.687993724530240359e-07,3.286991873222976784e-02,0.000000000000000000e+00
1.119000000000034944e+01,-6.684649727667974618e-07,3.285348377286364391e-02,0.000000000000000000e+00
1.119500000000035023e+01,-6.681307402804142001e-07,3.283705703097721668e-02,0.000000000000000000e+00
1.120000000000035101e+01,-6.677966749102738990e-07,3.282063850246173115e-02,0.000000000000000000e+00
1.120500000000035179e+01,-6.674627765728187699e-07,3.280422818321050704e-02,0.000000000000000000e+00
1.121000000000035257e+01,-6.671290451845322112e-07,3.278782606911889719e-02,0.000000000000000000e+00
1.121500000000035335e+01,-6.667954806619399730e-07,3.277143215608433607e-02,0.000000000000000000e+00
1.122000000000035413e+01,-6.664620829216089925e-07,3.275504644000628435e-02,0.000000000000000000e+00
1.122500000000035492e+01,-6.661288518801481346e-07,3.273866891678628432e-02,0.000000000000000000e+00
1.123000000000035570e+01,-6.657957874542081929e-07,3.272229958232789754e-02,0.000000000000000000e+00
1.123500000000035648e+01,-6.654628895604811476e-07,3.270593843253673250e-02,0.000000000000000000e+00
1.124000000000035726e+01,-6.651301581157008012e-07,3.268958546332047244e-02,0.000000000000000000e+00
1.124500000000035804e+01,-6.647975930366429903e-07,3.267324067058881287e-02,0.000000000000000000e+00
1.125000000000035882e+01,-6.644651942401246325e-07,3.265690405025351017e-02,0.000000000000000000e+00
1.125500000000035961e+01,-6.641329616430044678e-07,3.264057559822838156e-02,0.000000000000000000e+00
1.126000000000036039e+01,-6.638008951621829525e-07,3.262425531042926347e-02,0.000000000000000000e+00
1.126500000000036117e+01,-6.634689947146019415e-07,3.260794318277404624e-02,0.000000000000000000e+00
1.127000000000036195e+01,-6.631372602172444768e-07,3.259163921118265334e-02,0.000000000000000000e+00
1.127500000000036273e+01,-6.628056915871359521e-07,3.257534339157706210e-02,0.000000000000000000e+00
1.128000000000036351e+01,-6.624742887413423128e-07,3.255905571988126912e-02,0.000000000000000000e+00
1.128500000000036430e+01,-6.621430515969716440e-07,3.254277619202133182e-02,0.000000000000000000e+00
1.129000000000036508e+01,-6.618119800711733239e-07,3.252650480392531990e-02,0.000000000000000000e+00
1.129500000000036586e+01,-6.614810740811374940e-07,3.251024155152335698e-02,0.000000000000000000e+00
1.130000000000036664e+01,-6.611503335440968592e-07,3.249398643074759285e-02,0.000000000000000000e+00
1.130500000000036742e+01,-6.608197583773249939e-07,3.247773943753221731e-02,0.000000000000000000e+00
1.131000000000036820e+01,-6.604893484981363417e-07,3.246150056781345328e-02,0.000000000000000000e+00
1.131500000000036898e+01,-6.601591038238872743e-07,3.244526981752954287e-02,0.000000000000000000e+00
1.132000000000036977e+01,-6.598290242719753505e-07,3.242904718262077518e-02,0.000000000000000000e+00
1.132500000000037055e+01,-6.594991097598392102e-07,3.241283265902946548e-02,0.000000000000000000e+00
1.133000000000037133e+01,-6.591693602049593153e-07,3.239662624269995517e-02,0.000000000000000000e+00
1.133500000000037211e+01,-6.588397755248567857e-07,3.238042792957860488e-02,0.000000000000000000e+00
1.134000000000037289e+01,-6.585103556370943514e-07,3.236423771561382223e-02,0.000000000000000000e+00
1.134500000000037367e+01,-6.581811004592759297e-07,3.234805559675602016e-02,0.000000000000000000e+00
1.135000000000037446e+01,-6.578520099090462010e-07,3.233188156895764470e-02,0.000000000000000000e+00
1.135500000000037524e+01,-6.575230839040915625e-07,3.231571562817316112e-02,0.000000000000000000e+00
1.136000000000037602e+01,-6.571943223621398097e-07,3.229955777035906778e-02,0.000000000000000000e+00
1.136500000000037680e+01,-6.568657252009587608e-07,3.228340799147388918e-02,0.000000000000000000e+00
1.137000000000037758e+01,-6.565372923383581618e-07,3.226726628747814823e-02,0.000000000000000000e+00
1.137500000000037836e+01,-6.562090236921890518e-07,3.225113265433440096e-02,0.000000000000000000e+00
1.138000000000037915e+01,-6.558809191803429156e-07,3.223500708800722953e-02,0.000000000000000000e+00
1.138500000000037993e+01,-6.555529787207528485e-07,3.221888958446322837e-02,0.000000000000000000e+00
1.139000000000038071e+01,-6.552252022313924976e-07,3.220278013967099728e-02,0.000000000000000000e+00
1.139500000000038149e+01,-6.548975896302766969e-07,3.218667874960116221e-02,0.000000000000000000e+00
1.140000000000038227e+01,-6.545701408354615731e-07,3.217058541022636137e-02,0.000000000000000000e+00
1.140500000000038305e+01,-6.542428557650440167e-07,3.215450011752124526e-02,0.000000000000000000e+00
1.141000000000038384e+01,-6.539157343371613638e-07,3.213842286746249055e-02,0.000000000000000000e+00
1.141500000000038462e+01,-6.535887764699928786e-07,3.212235365602875842e-02,0.000000000000000000e+00
1.142000000000038540e+01,-6.532619820817579537e-07,3.210629247920075008e-02,0.000000000000000000e+00
1.142500000000038618e+01,-6.529353510907170625e-07,3.209023933296114434e-02,0.000000000000000000e+00
1.143000000000038696e+01,-6.526088834151716538e-07,3.207419421329467391e-02,0.000000000000000000e+00
1.143500000000038774e+01,-6.522825789734640458e-07,3.205815711618802827e-02,0.000000000000000000e+00
1.144000000000038852e+01,-6.519564376839774259e-07,3.204212803762992307e-02,0.000000000000000000e+00
1.144500000000038931e+01,-6.516304594651353215e-07,3.202610697361111397e-02,0.000000000000000000e+00
1.145000000000039009e+01,-6.513046442354028705e-07,3.201009392012430649e-02,0.000000000000000000e+00
1.145500000000039087e+01,-6.509789919132850214e-07,3.199408887316425310e-02,0.000000000000000000e+00
1.146000000000039165e+01,-6.506535024173283330e-07,3.197809182872767692e-02,0.000000000000000000e+00
1.146500000000039243e+01,-6.503281756661195984e-07,3.196210278281330641e-02,0.000000000000000000e+00
1.147000000000039321e+01,-6.500030115782865859e-07,3.194612173142189621e-02,0.000000000000000000e+00
1.147500000000039400e+01,-6.496780100724974035e-07,3.193014867055617850e-02,0.000000000000000000e+00
1.148000000000039478e+01,-6.493531710674612405e-07,3.191418359622090473e-02,0.000000000000000000e+00
1.148500000000039556e+01,-6.490284944819275202e-07,3.189822650442279001e-02,0.000000000000000000e+00
1.149000000000039634e+01,-6.487039802346866413e-07,3.188227739117057563e-02,0.000000000000000000e+00
1.149500000000039712e+01,-6.483796282445692362e-07,3.186633625247499435e-02,0.000000000000000000e+00
1.150000000000039790e+01,-6.480554384304468070e-07,3.185040308434875650e-02,0.000000000000000000e+00
1.150500000000039869e+01,-6.477314107112317250e-07,3.183447788280657775e-02,0.000000000000000000e+00
1.151000000000039947e+01,-6.474075450058759601e-07,3.181856064386517913e-02,0.000000000000000000e+00
1.151500000000040025e+01,-6.470838412333730931e-07,3.180265136354324534e-02,0.000000000000000000e+00
1.152000000000040103e+01,-6.467602993127565150e-07,3.178675003786148034e-02,0.000000000000000000e+00
1.152500000000040181e+01,-6.464369191631001686e-07,3.177085666284255178e-02,0.000000000000000000e+00
1.153000000000040259e+01,-6.461137007035186543e-07,3.175497123451113263e-02,0.000000000000000000e+00
1.153500000000040338e+01,-6.457906438531669126e-07,3.173909374889388041e-02,0.000000000000000000e+00
1.154000000000040416e+01,-6.454677485312403295e-07,3.172322420201943022e-02,0.000000000000000000e+00
1.154500000000040494e+01,-6.451450146569746312e-07,3.170736258991842249e-02,0.000000000000000000e+00
1.155000000000040572e+01,-6.448224421496462014e-07,3.169150890862346831e-02,0.000000000000000000e+00
1.155500000000040650e+01,-6.445000309285714460e-07,3.167566315416915634e-02,0.000000000000000000e+00
1.156000000000040728e+01,-6.441777809131071111e-07,3.165982532259207366e-02,0.000000000000000000e+00
1.156500000000040806e+01,-6.438556920226506002e-07,3.164399540993078491e-02,0.000000000000000000e+00
1.157000000000040885e+01,-6.435337641766392332e-07,3.162817341222581152e-02,0.000000000000000000e+00
1.157500000000040963e+01,-6.432119972945508817e-07,3.161235932551970107e-02,0.000000000000000000e+00
1.158000000000041041e+01,-6.428903912959036516e-07,3.159655314585694402e-02,0.000000000000000000e+00
1.158500000000041119e+01,-6.425689461002556708e-07,3.158075486928401537e-02,0.000000000000000000e+00
1.159000000000041197e+01,-6.422476616272056191e-07,3.156496449184936770e-02,0.000000000000000000e+00
1.159500000000041275e+01,-6.419265377963919868e-07,3.154918200960343810e-02,0.000000000000000000e+00
1.160000000000041354e+01,-6.416055745274939216e-07,3.153340741859863433e-02,0.000000000000000000e+00
1.160500000000041432e+01,-6.412847717402301704e-07,3.151764071488934171e-02,0.000000000000000000e+00
1.161000000000041510e+01,-6.409641293543601373e-07,3.150188189453189541e-02,0.000000000000000000e+00
1.161500000000041588e+01,-6.406436472896828253e-07,3.148613095358462205e-02,0.000000000000000000e+00
1.162000000000041666e+01,-6.403233254660380009e-07,3.147038788810783277e-02,0.000000000000000000e+00
1.162500000000041744e+01,-6.400031638033049236e-07,3.145465269416377468e-02,0.000000000000000000e+00
1.163000000000041823e+01,-6.396831622214032985e-07,3.143892536781669328e-02,0.000000000000000000e+00
1.163500000000041901e+01,-6.393633206402926414e-07,3.142320590513279083e-02,0.000000000000000000e+00
1.164000000000041979e+01,-6.390436389799724904e-07,3.140749430218022636e-02,0.000000000000000000e+00
1.164500000000042057e+01,-6.387241171604826177e-07,3.139179055502914345e-02,0.000000000000000000e+00
1.165000000000042135e+01,-6.384047551019022882e-07,3.137609465975162854e-02,0.000000000000000000e+00
1.165500000000042213e+01,-6.380855527243514247e-07,3.136040661242175259e-02,0.000000000000000000e+00
1.166000000000042292e+01,-6.377665099479892309e-07,3.134472640911554336e-02,0.000000000000000000e+00
1.166500000000042370e+01,-6.374476266930151446e-07,3.132905404591098536e-02,0.000000000000000000e+00
1.167000000000042448e+01,-6.371289028796687320e-07,3.131338951888803374e-02,0.000000000000000000e+00
1.167500000000042526e+01,-6.368103384282288401e-07,3.129773282412860042e-02,0.000000000000000000e+00
1.168000000000042604e+01,-6.364919332590146562e-07,3.128208395771653327e-02,0.000000000000000000e+00
1.168500000000042682e+01,-6.361736872923851779e-07,3.126644291573767165e-02,0.000000000000000000e+00
1.169000000000042760e+01,-6.358556004487391075e-07,3.125080969427980471e-02,0.000000000000000000e+00
1.169500000000042839e+01,-6.355376726485147463e-07,3.123518428943265757e-02,0.000000000000000000e+00
1.170000000000042917e+01,-6.352199038121906293e-07,3.121956669728793640e-02,0.000000000000000000e+00
1.170500000000042995e+01,-6.349022938602845731e-07,3.120395691393929027e-02,0.000000000000000000e+00
1.171000000000043073e+01,-6.345848427133543103e-07,3.118835493548232154e-02,0.000000000000000000e+00
1.171500000000043151e+01,-6.342675502919975961e-07,3.117276075801458587e-02,0.000000000000000000e+00
1.172000000000043229e+01,-6.339504165168516785e-07,3.115717437763557487e-02,0.000000000000000000e+00
1.172500000000043308e+01,-6.336334413085930866e-07,3.114159579044675080e-02,0.000000000000000000e+00
1.173000000000043386e+01,-6.333166245879387954e-07,3.112602499255152921e-02,0.000000000000000000e+00
1.173500000000043464e+01,-6.329999662756448493e-07,3.111046198005525121e-02,0.000000000000000000e+00
1.174000000000043542e+01,-6.326834662925069973e-07,3.109490674906522159e-02,0.000000000000000000e+00
1.174500000000043620e+01,-6.323671245593607991e-07,3.107935929569069153e-02,0.000000000000000000e+00
1.175000000000043698e+01,-6.320509409970810953e-07,3.106381961604284467e-02,0.000000000000000000e+00
1.175500000000043777e+01,-6.317349155265826432e-07,3.104828770623482490e-02,0.000000000000000000e+00
1.176000000000043855e+01,-6.314190480688191635e-07,3.103276356238170511e-02,0.000000000000000000e+00
1.176500000000043933e+01,-6.311033385447847168e-07,3.101724718060051844e-02,0.000000000000000000e+00
1.177000000000044011e+01,-6.307877868755122213e-07,3.100173855701021663e-02,0.000000000000000000e+00
1.177500000000044089e+01,-6.304723929820745117e-07,3.098623768773171167e-02,0.000000000000000000e+00
1.178000000000044167e+01,-6.301571567855834923e-07,3.097074456888784452e-02,0.000000000000000000e+00
1.178500000000044245e+01,-6.298420782071909834e-07,3.095525919660340256e-02,0.000000000000000000e+00
1.179000000000044324e+01,-6.295271571680872397e-07,3.093978156700509866e-02,0.000000000000000000e+00
1.179500000000044402e+01,-6.292123935895030676e-07,3.092431167622159208e-02,0.000000000000000000e+00
1.180000000000044480e+01,-6.288977873927084487e-07,3.090884952038348843e-02,0.000000000000000000e+00
1.180500000000044558e+01,-6.285833384990121163e-07,3.089339509562330152e-02,0.000000000000000000e+00
1.181000000000044636e+01,-6.282690468297626145e-07,3.087794839807548458e-02,0.000000000000000000e+00
1.181500000000044714e+01,-6.279549123063477681e-07,3.086250942387645108e-02,0.000000000000000000e+00
1.182000000000044793e+01,-6.276409348501947895e-07,3.084707816916451226e-02,0.000000000000000000e+00
1.182500000000044871e+01,-6.273271143827696424e-07,3.083165463007993268e-02,0.000000000000000000e+00
1.183000000000044949e+01,-6.270134508255782071e-07,3.081623880276488509e-02,0.000000000000000000e+00
1.183500000000045027e+01,-6.266999441001655392e-07,3.080083068336350247e-02,0.000000000000000000e+00
1.184000000000045105e+01,-6.263865941281154461e-07,3.078543026802182253e-02,0.000000000000000000e+00
1.184500000000045183e+01,-6.260734008310514397e-07,3.077003755288780854e-02,0.000000000000000000e+00
1.185000000000045262e+01,-6.257603641306359955e-07,3.075465253411135969e-02,0.000000000000000000e+00
1.185500000000045340e+01,-6.254474839485705525e-07,3.073927520784429726e-02,0.000000000000000000e+00
1.186000000000045418e+01,-6.251347602065964663e-07,3.072390557024037502e-02,0.000000000000000000e+00
1.186500000000045496e+01,-6.248221928264929970e-07,3.070854361745525493e-02,0.000000000000000000e+00
1.187000000000045574e+01,-6.245097817300797447e-07,3.069318934564653489e-02,0.000000000000000000e+00
1.187500000000045652e+01,-6.241975268392148495e-07,3.067784275097370714e-02,0.000000000000000000e+00
1.188000000000045731e+01,-6.238854280757952033e-07,3.066250382959822066e-02,0.000000000000000000e+00
1.188500000000045809e+01,-6.235734853617574027e-07,3.064717257768342570e-02,0.000000000000000000e+00
1.189000000000045887e+01,-6.232616986190765842e-07,3.063184899139458420e-02,0.000000000000000000e+00
1.189500000000045965e+01,-6.229500677697668478e-07,3.061653306689889054e-02,0.000000000000000000e+00
1.190000000000046043e+01,-6.226385927358818925e-07,3.060122480036543691e-02,0.000000000000000000e+00
1.190500000000046121e+01,-6.223272734395140630e-07,3.058592418796525492e-02,0.000000000000000000e+00
1.191000000000046199e+01,-6.220161098027942439e-07,3.057063122587127049e-02,0.000000000000000000e+00
1.191500000000046278e+01,-6.217051017478928129e-07,3.055534591025833857e-02,0.000000000000000000e+00
1.192000000000046356e+01,-6.213942491970190054e-07,3.054006823730321188e-02,0.000000000000000000e+00
1.192500000000046434e+01,-6.210835520724203848e-07,3.052479820318456175e-02,0.000000000000000000e+00
1.193000000000046512e+01,-6.207730102963840075e-07,3.050953580408296770e-02,0.000000000000000000e+00
1.193500000000046590e+01,-6.204626237912358935e-07,3.049428103618092786e-02,0.000000000000000000e+00
1.194000000000046668e+01,-6.201523924793400734e-07,3.047903389566283816e-02,0.000000000000000000e+00
1.194500000000046747e+01,-6.198423162831004941e-07,3.046379437871500964e-02,0.000000000000000000e+00
1.195000000000046825e+01,-6.195323951249589015e-07,3.044856248152565809e-02,0.000000000000000000e+00
1.195500000000046903e+01,-6.192226289273964283e-07,3.043333820028489359e-02,0.000000000000000000e+00
1.196000000000046981e+01,-6.189130176129327475e-07,3.041812153118475179e-02,0.000000000000000000e+00
1.196500000000047059e+01,-6.186035611041262837e-07,3.040291247041915224e-02,0.000000000000000000e+00
1.197000000000047137e+01,-6.182942593235742132e-07,3.038771101418393655e-02,0.000000000000000000e+00
1.197500000000047216e+01,-6.179851121939123582e-07,3.037251715867684762e-02,0.000000000000000000e+00
1.198000000000047294e+01,-6.176761196378152929e-07,3.035733090009751223e-02,0.000000000000000000e+00
1.198500000000047372e+01,-6.173672815779964488e-07,3.034215223464746536e-02,0.000000000000000000e+00
1.199000000000047450e+01,-6.170585979372074799e-07,3.032698115853013979e-02,0.000000000000000000e+00
1.199500000000047528e+01,-6.167500686382388979e-07,3.031181766795086607e-02,0.000000000000000000e+00
1.200000000000047606e+01,-6.164416936039197543e-07,3.029666175911689685e-02,0.000000000000000000e+00
1.200500000000047685e+01,-6.161334727571177468e-07,3.028151342823734091e-02,0.000000000000000000e+00
1.201000000000047763e+01,-6.158254060207392187e-07,3.026637267152322563e-02,0.000000000000000000e+00
1.201500000000047841e+01,-6.155174933177287357e-07,3.025123948518746581e-02,0.000000000000000000e+00
1.202000000000047919e+01,-6.152097345710697213e-07,3.023611386544487051e-02,0.000000000000000000e+00
1.202500000000047997e+01,-6.149021297037842448e-07,3.022099580851214315e-02,0.000000000000000000e+00
1.203000000000048075e+01,-6.145946786389322800e-07,3.020588531060788146e-02,0.000000000000000000e+00
1.203500000000048153e+01,-6.142873812996130822e-07,3.019078236795258441e-02,0.000000000000000000e+00
1.204000000000048232e+01,-6.139802376089630701e-07,3.017568697676860368e-02,0.000000000000000000e+00
1.204500000000048310e+01,-6.136732474901586847e-07,3.016059913328021994e-02,0.000000000000000000e+00
1.205000000000048388e+01,-6.133664108664134247e-07,3.014551883371358043e-02,0.000000000000000000e+00
1.205500000000048466e+01,-6.130597276609802818e-07,3.013044607429672672e-02,0.000000000000000000e+00
1.206000000000048544e+01,-6.127531977971498347e-07,3.011538085125957734e-02,0.000000000000000000e+00
1.206500000000048622e+01,-6.124468211982512020e-07,3.010032316083394166e-02,0.000000000000000000e+00
1.207000000000048701e+01,-6.121405977876521484e-07,3.008527299925351992e-02,0.000000000000000000e+00
1.207500000000048779e+01,-6.118345274887584491e-07,3.007023036275389277e-02,0.000000000000000000e+00
1.208000000000048857e+01,-6.115286102250141015e-07,3.005519524757252134e-02,0.000000000000000000e+00
1.208500000000048935e+01,-6.112228459199014316e-07,3.004016764994873676e-02,0.000000000000000000e+00
1.209000000000049013e+01,-6.109172344969415169e-07,3.002514756612376795e-02,0.000000000000000000e+00
1.209500000000049091e+01,-6.106117758796931279e-07,3.001013499234071041e-02,0.000000000000000000e+00
1.210000000000049170e+01,-6.103064699917531516e-07,2.999512992484454355e-02,0.000000000000000000e+00
1.210500000000049248e+01,-6.100013167567574385e-07,2.998013235988211678e-02,0.000000000000000000e+00
1.211000000000049326e+01,-6.096963160983792145e-07,2.996514229370217386e-02,0.000000000000000000e+00
1.211500000000049404e+01,-6.093914679403299277e-07,2.995015972255532510e-02,0.000000000000000000e+00
1.212000000000049482e+01,-6.090867722063598841e-07,2.993518464269404739e-02,0.000000000000000000e+00
1.212500000000049560e+01,-6.087822288202568706e-07,2.992021705037270149e-02,0.000000000000000000e+00
1.213000000000049639e+01,-6.084778377058466850e-07,2.990525694184751476e-02,0.000000000000000000e+00
1.213500000000049717e+01,-6.081735987869935590e-07,2.989030431337659499e-02,0.000000000000000000e+00
1.214000000000049795e+01,-6.078695119876000527e-07,2.987535916121990959e-02,0.000000000000000000e+00
1.214500000000049873e+01,-6.075655772316063130e-07,2.986042148163929946e-02,0.000000000000000000e+00
1.215000000000049951e+01,-6.072617944429903920e-07,2.984549127089847209e-02,0.000000000000000000e+00
1.215500000000050029e+01,-6.069581635457688813e-07,2.983056852526302927e-02,0.000000000000000000e+00
1.216000000000050107e+01,-6.066546844639960659e-07,2.981565324100039771e-02,0.000000000000000000e+00
1.216500000000050186e+01,-6.063513571217639234e-07,2.980074541437989499e-02,0.000000000000000000e+00
1.217000000000050264e+01,-6.060481814432030775e-07,2.978584504167271219e-02,0.000000000000000000e+00
1.217500000000050342e+01,-6.057451573524816330e-07,2.977095211915187223e-02,0.000000000000000000e+00
1.218000000000050420e+01,-6.054422847738054937e-07,2.975606664309229585e-02,0.000000000000000000e+00
1.218500000000050498e+01,-6.051395636314185738e-07,2.974118860977075299e-02,0.000000000000000000e+00
1.219000000000050576e+01,-6.048369938496027982e-07,2.972631801546586974e-02,0.000000000000000000e+00
1.219500000000050655e+01,-6.045345753526777848e-07,2.971145485645814224e-02,0.000000000000000000e+00
1.220000000000050733e+01,-6.042323080650016915e-07,2.969659912902991583e-02,0.000000000000000000e+00
1.220500000000050811e+01,-6.039301919109690986e-07,2.968175082946539547e-02,0.000000000000000000e+00
1.221000000000050889e+01,-6.036282268150135497e-07,2.966690995405065964e-02,0.000000000000000000e+00
1.221500000000050967e+01,-6.033264127016060701e-07,2.965207649907363255e-02,0.000000000000000000e+00
1.222000000000051045e+01,-6.030247494952551658e-07,2.963725046082409803e-02,0.000000000000000000e+00
1.222500000000051124e+01,-6.027232371205075654e-07,2.962243183559367873e-02,0.000000000000000000e+00
1.223000000000051202e+01,-6.024218755019473729e-07,2.960762061967588468e-02,0.000000000000000000e+00
1.223500000000051280e+01,-6.021206645641962792e-07,2.959281680936604042e-02,0.000000000000000000e+00
1.224000000000051358e+01,-6.018196042319141976e-07,2.957802040096136134e-02,0.000000000000000000e+00
1.224500000000051436e+01,-6.015186944297982052e-07,2.956323139076088083e-02,0.000000000000000000e+00
1.225000000000051514e+01,-6.012179350825833895e-07,2.954844977506550230e-02,0.000000000000000000e+00
1.225500000000051593e+01,-6.009173261150421073e-07,2.953367555017797491e-02,0.000000000000000000e+00
1.226000000000051671e+01,-6.006168674519844087e-07,2.951890871240288317e-02,0.000000000000000000e+00
1.226500000000051749e+01,-6.003165590182583542e-07,2.950414925804668853e-02,0.000000000000000000e+00
1.227000000000051827e+01,-6.000164007387493796e-07,2.948939718341767047e-02,0.000000000000000000e+00
1.227500000000051905e+01,-5.997163925383799786e-07,2.947465248482596112e-02,0.000000000000000000e+00
1.228000000000051983e+01,-5.994165343421107612e-07,2.945991515858353837e-02,0.000000000000000000e+00
1.228500000000052061e+01,-5.991168260749397128e-07,2.944518520100424669e-02,0.000000000000000000e+00
1.229000000000052140e+01,-5.988172676619021940e-07,2.943046260840374503e-02,0.000000000000000000e+00
1.229500000000052218e+01,-5.985178590280711527e-07,2.941574737709953466e-02,0.000000000000000000e+00
1.230000000000052296e+01,-5.982186000985571237e-07,2.940103950341097297e-02,0.000000000000000000e+00
1.230500000000052374e+01,-5.979194907985080173e-07,2.938633898365927699e-02,0.000000000000000000e+00
1.231000000000052452e+01,-5.976205310531085896e-07,2.937164581416744705e-02,0.000000000000000000e+00
1.231500000000052530e+01,-5.973217207875821368e-07,2.935695999126035696e-02,0.000000000000000000e+00
1.232000000000052609e+01,-5.970230599271883773e-07,2.934228151126472284e-02,0.000000000000000000e+00
1.232500000000052687e+01,-5.967245483972247228e-07,2.932761037050909611e-02,0.000000000000000000e+00
1.233000000000052765e+01,-5.964261861230258541e-07,2.931294656532383580e-02,0.000000000000000000e+00
1.233500000000052843e+01,-5.961279730299644630e-07,2.929829009204117790e-02,0.000000000000000000e+00
1.234000000000052921e+01,-5.958299090434494515e-07,2.928364094699516251e-02,0.000000000000000000e+00
1.234500000000052999e+01,-5.955319940889277326e-07,2.926899912652166855e-02,0.000000000000000000e+00
1.235000000000053078e+01,-5.952342280918830650e-07,2.925436462695840678e-02,0.000000000000000000e+00
1.235500000000053156e+01,-5.949366109778372181e-07,2.923973744464493374e-02,0.000000000000000000e+00
1.236000000000053234e+01,-5.946391426723482779e-07,2.922511757592261006e-02,0.000000000000000000e+00
1.236500000000053312e+01,-5.943418231010121290e-07,2.921050501713464906e-02,0.000000000000000000e+00
1.237000000000053390e+01,-5.940446521894617139e-07,2.919589976462607511e-02,0.000000000000000000e+00
1.237500000000053468e+01,-5.937476298633669270e-07,2.918130181474376528e-02,0.000000000000000000e+00
1.238000000000053547e+01,-5.934507560484352494e-07,2.916671116383639031e-02,0.000000000000000000e+00
1.238500000000053625e+01,-5.931540306704110086e-07,2.915212780825447020e-02,0.000000000000000000e+00
1.239000000000053703e+01,-5.928574536550758013e-07,2.913755174435033943e-02,0.000000000000000000e+00
1.239500000000053781e+01,-5.925610249282482818e-07,2.912298296847817478e-02,0.000000000000000000e+00
1.240000000000053859e+01,-5.922647444157841623e-07,2.910842147699393631e-02,0.000000000000000000e+00
1.240500000000053937e+01,-5.919686120435763185e-07,2.909386726625544720e-02,0.000000000000000000e+00
1.241000000000054015e+01,-5.916726277375544720e-07,2.907932033262231389e-02,0.000000000000000000e+00
1.241500000000054094e+01,-5.913767914236857197e-07,2.906478067245600247e-02,0.000000000000000000e+00
1.242000000000054172e+01,-5.910811030279738988e-07,2.905024828211977272e-02,0.000000000000000000e+00
1.242500000000054250e+01,-5.907855624764600096e-07,2.903572315797871284e-02,0.000000000000000000e+00
1.243000000000054328e+01,-5.904901696952216870e-07,2.902120529639972205e-02,0.000000000000000000e+00
1.243500000000054406e+01,-5.901949246103741528e-07,2.900669469375152451e-02,0.000000000000000000e+00
1.244000000000054484e+01,-5.898998271480688395e-07,2.899219134640465198e-02,0.000000000000000000e+00
1.244500000000054563e+01,-5.896048772344948726e-07,2.897769525073145072e-02,0.000000000000000000e+00
1.245000000000054641e+01,-5.893100747958775882e-07,2.896320640310608152e-02,0.000000000000000000e+00
1.245500000000054719e+01,-5.890154197584796976e-07,2.894872479990452663e-02,0.000000000000000000e+00
1.246000000000054797e+01,-5.887209120486003349e-07,2.893425043750457240e-02,0.000000000000000000e+00
1.246500000000054875e+01,-5.884265515925762209e-07,2.891978331228581972e-02,0.000000000000000000e+00
1.247000000000054953e+01,-5.881323383167798638e-07,2.890532342062967011e-02,0.000000000000000000e+00
1.247500000000055032e+01,-5.878382721476213587e-07,2.889087075891936390e-02,0.000000000000000000e+00
1.248000000000055110e+01,-5.875443530115476467e-07,2.887642532353990044e-02,0.000000000000000000e+00
1.248500000000055188e+01,-5.872505808350418796e-07,2.886198711087813173e-02,0.000000000000000000e+00
1.249000000000055266e+01,-5.869569555446243727e-07,2.884755611732269312e-02,0.000000000000000000e+00
1.249500000000055344e+01,-5.866634770668521815e-07,2.883313233926403443e-02,0.000000000000000000e+00
1.250000000000055422e+01,-5.863701453283187837e-07,2.881871577309440616e-02,0.000000000000000000e+00
1.250500000000055500e+01,-5.860769602556545032e-07,2.880430641520785942e-02,0.000000000000000000e+00
1.251000000000055579e+01,-5.857839217755266153e-07,2.878990426200025640e-02,0.000000000000000000e+00
1.251500000000055657e+01,-5.854910298146388183e-07,2.877550930986925298e-02,0.000000000000000000e+00
1.252000000000055735e+01,-5.851982842997315499e-07,2.876112155521431957e-02,0.000000000000000000e+00
1.252500000000055813e+01,-5.849056851575816708e-07,2.874674099443671679e-02,0.000000000000000000e+00
1.253000000000055891e+01,-5.846132323150027814e-07,2.873236762393950594e-02,0.000000000000000000e+00
1.253500000000055969e+01,-5.843209256988452223e-07,2.871800144012753853e-02,0.000000000000000000e+00
1.254000000000056048e+01,-5.840287652359959681e-07,2.870364243940747365e-02,0.000000000000000000e+00
1.254500000000056126e+01,-5.837367508533778867e-07,2.868929061818777104e-02,0.000000000000000000e+00
1.255000000000056204e+01,-5.834448824779513270e-07,2.867494597287867375e-02,0.000000000000000000e+00
1.255500000000056282e+01,-5.831531600367123192e-07,2.866060849989222892e-02,0.000000000000000000e+00
1.256000000000056360e+01,-5.828615834566938453e-07,2.864627819564228434e-02,0.000000000000000000e+00
1.256500000000056438e+01,-5.825701526649654158e-07,2.863195505654446762e-02,0.000000000000000000e+00
1.257000000000056517e+01,-5.822788675886328574e-07,2.861763907901620010e-02,0.000000000000000000e+00
1.257500000000056595e+01,-5.819877281548385253e-07,2.860333025947668986e-02,0.000000000000000000e+00
1.258000000000056673e+01,-5.816967342907611970e-07,2.858902859434695604e-02,0.000000000000000000e+00
1.258500000000056751e+01,-5.814058859236157551e-07,2.857473408004978024e-02,0.000000000000000000e+00
1.259000000000056829e+01,-5.811151829806540336e-07,2.856044671300975862e-02,0.000000000000000000e+00
1.259500000000056907e+01,-5.808246253891635479e-07,2.854616648965324632e-02,0.000000000000000000e+00
1.260000000000056986e+01,-5.805342130764689771e-07,2.853189340640841648e-02,0.000000000000000000e+00
1.260500000000057064e+01,-5.802439459699307873e-07,2.851762745970521165e-02,0.000000000000000000e+00
1.261000000000057142e+01,-5.799538239969458670e-07,2.850336864597535769e-02,0.000000000000000000e+00
1.261500000000057220e+01,-5.796638470849474215e-07,2.848911696165237414e-02,0.000000000000000000e+00
1.262000000000057298e+01,-5.793740151614050781e-07,2.847487240317154999e-02,0.000000000000000000e+00
1.262500000000057376e+01,-5.790843281538244633e-07,2.846063496696995751e-02,0.000000000000000000e+00
1.263000000000057454e+01,-5.787947859897475201e-07,2.844640464948648348e-02,0.000000000000000000e+00
1.263500000000057533e+01,-5.785053885967526139e-07,2.843218144716173207e-02,0.000000000000000000e+00
1.264000000000057611e+01,-5.782161359024542147e-07,2.841796535643816013e-02,0.000000000000000000e+00
1.264500000000057689e+01,-5.779270278345031093e-07,2.840375637375993842e-02,0.000000000000000000e+00
1.265000000000057767e+01,-5.776380643205857656e-07,2.838955449557305916e-02,0.000000000000000000e+00
1.265500000000057845e+01,-5.773492452884254976e-07,2.837535971832527010e-02,0.000000000000000000e+00
1.266000000000057923e+01,-5.770605706657811944e-07,2.836117203846610230e-02,0.000000000000000000e+00
1.266500000000058002e+01,-5.767720403804482737e-07,2.834699145244687010e-02,0.000000000000000000e+00
1.267000000000058080e+01,-5.764836543602580460e-07,2.833281795672064687e-02,0.000000000000000000e+00
1.267500000000058158e+01,-5.761954125330779267e-07,2.831865154774229273e-02,0.000000000000000000e+00
1.268000000000058236e+01,-5.759073148268113301e-07,2.830449222196842682e-02,0.000000000000000000e+00
1.268500000000058314e+01,-5.756193611693979869e-07,2.829033997585744808e-02,0.000000000000000000e+00
1.269000000000058392e+01,-5.753315514888130976e-07,2.827619480586952838e-02,0.000000000000000000e+00
1.269500000000058471e+01,-5.750438857130687082e-07,2.826205670846658816e-02,0.000000000000000000e+00
1.270000000000058549e+01,-5.747563637702122288e-07,2.824792568011236238e-02,0.000000000000000000e+00
1.270500000000058627e+01,-5.744689855883270680e-07,2.823380171727231380e-02,0.000000000000000000e+00
1.271000000000058705e+01,-5.741817510955329511e-07,2.821968481641367113e-02,0.000000000000000000e+00
1.271500000000058783e+01,-5.738946602199852848e-07,2.820557497400546718e-02,0.000000000000000000e+00
1.272000000000058861e+01,-5.736077128898750510e-07,2.819147218651846601e-02,0.000000000000000000e+00
1.272500000000058940e+01,-5.733209090334302893e-07,2.817737645042521152e-02,0.000000000000000000e+00
1.273000000000059018e+01,-5.730342485789135559e-07,2.816328776219999622e-02,0.000000000000000000e+00
1.273500000000059096e+01,-5.727477314546240413e-07,2.814920611831889241e-02,0.000000000000000000e+00
1.274000000000059174e+01,-5.724613575888968289e-07,2.813513151525974185e-02,0.000000000000000000e+00
1.274500000000059252e+01,-5.721751269101023658e-07,2.812106394950211405e-02,0.000000000000000000e+00
1.275000000000059330e+01,-5.718890393466473097e-07,2.810700341752735490e-02,0.000000000000000000e+00
1.275500000000059408e+01,-5.716030948269738936e-07,2.809294991581859358e-02,0.000000000000000000e+00
1.276000000000059487e+01,-5.713172932795604554e-07,2.807890344086068357e-02,0.000000000000000000e+00
1.276500000000059565e+01,-5.710316346329205909e-07,2.806486398914025474e-02,0.000000000000000000e+00
1.277000000000059643e+01,-5.707461188156041062e-07,2.805083155714568552e-02,0.000000000000000000e+00
1.277500000000059721e+01,-5.704607457561963830e-07,2.803680614136710991e-02,0.000000000000000000e+00
1.278000000000059799e+01,-5.701755153833182725e-07,2.802278773829643133e-02,0.000000000000000000e+00
1.278500000000059877e+01,-5.698904276256265189e-07,2.800877634442729136e-02,0.000000000000000000e+00
1.279000000000059956e+01,-5.696054824118136536e-07,2.799477195625506981e-02,0.000000000000000000e+00
1.279500000000060034e+01,-5.693206796706077832e-07,2.798077457027694365e-02,0.000000000000000000e+00
1.280000000000060112e+01,-5.690360193307725898e-07,2.796678418299180721e-02,0.000000000000000000e+00
1.280500000000060190e+01,-5.687515013211072251e-07,2.795280079090031039e-02,0.000000000000000000e+00
1.281000000000060268e+01,-5.684671255704465220e-07,2.793882439050485861e-02,0.000000000000000000e+00
1.281500000000060346e+01,-5.681828920076613121e-07,2.792485497830961283e-02,0.000000000000000000e+00
1.282000000000060425e+01,-5.678988005616573674e-07,2.791089255082045487e-02,0.000000000000000000e+00
1.282500000000060503e+01,-5.676148511613766704e-07,2.789693710454503595e-02,0.000000000000000000e+00
1.283000000000060581e+01,-5.673310437357960380e-07,2.788298863599276978e-02,0.000000000000000000e+00
1.283500000000060659e+01,-5.670473782139281797e-07,2.786904714167477357e-02,0.000000000000000000e+00
1.284000000000060737e+01,-5.667638545248212751e-07,2.785511261810394087e-02,0.000000000000000000e+00
1.284500000000060815e+01,-5.664804725975587611e-07,2.784118506179488958e-02,0.000000000000000000e+00
1.285000000000060894e+01,-5.661972323612600736e-07,2.782726446926400352e-02,0.000000000000000000e+00
1.285500000000060972e+01,-5.659141337450792711e-07,2.781335083702937347e-02,0.000000000000000000e+00
1.286000000000061050e+01,-5.656311766782067285e-07,2.779944416161085619e-02,0.000000000000000000e+00
1.286500000000061128e+01,-5.653483610898677609e-07,2.778554443953005007e-02,0.000000000000000000e+00
1.287000000000061206e+01,-5.650656869093227293e-07,2.777165166731028478e-02,0.000000000000000000e+00
1.287500000000061284e+01,-5.647831540658680995e-07,2.775776584147662471e-02,0.000000000000000000e+00
1.288000000000061362e+01,-5.645007624888349599e-07,2.774388695855588630e-02,0.000000000000000000e+00
1.288500000000061441e+01,-5.642185121075908211e-07,2.773001501507661726e-02,0.000000000000000000e+00
1.289000000000061519e+01,-5.639364028515368635e-07,2.771615000756907574e-02,0.000000000000000000e+00
1.289500000000061597e+01,-5.636544346501111132e-07,2.770229193256529276e-02,0.000000000000000000e+00
1.290000000000061675e+01,-5.633726074327861131e-07,2.768844078659901328e-02,0.000000000000000000e+00
1.290500000000061753e+01,-5.630909211290696637e-07,2.767459656620571348e-02,0.000000000000000000e+00
1.291000000000061831e+01,-5.628093756685052467e-07,2.766075926792260775e-02,0.000000000000000000e+00
1.291500000000061910e+01,-5.625279709806710725e-07,2.764692888828864867e-02,0.000000000000000000e+00
1.292000000000061988e+01,-5.622467069951808205e-07,2.763310542384449578e-02,0.000000000000000000e+00
1.292500000000062066e+01,-5.619655836416833224e-07,2.761928887113257458e-02,0.000000000000000000e+00
1.293000000000062144e+01,-5.616846008498623499e-07,2.760547922669700713e-02,0.000000000000000000e+00
1.293500000000062222e+01,-5.614037585494374616e-07,2.759167648708366061e-02,0.000000000000000000e+00
1.294000000000062300e+01,-5.611230566701627329e-07,2.757788064884011611e-02,0.000000000000000000e+00
1.294500000000062379e+01,-5.608424951418277088e-07,2.756409170851569293e-02,0.000000000000000000e+00
1.295000000000062457e+01,-5.605620738942567684e-07,2.755030966266143466e-02,0.000000000000000000e+00
1.295500000000062535e+01,-5.602817928573095485e-07,2.753653450783010229e-02,0.000000000000000000e+00
1.296000000000062613e+01,-5.600016519608810496e-07,2.752276624057619150e-02,0.000000000000000000e+00
1.296500000000062691e+01,-5.597216511349006828e-07,2.750900485745590152e-02,0.000000000000000000e+00
1.297000000000062769e+01,-5.594417903093332231e-07,2.749525035502718012e-02,0.000000000000000000e+00
1.297500000000062848e+01,-5.591620694141784913e-07,2.748150272984966128e-02,0.000000000000000000e+00
1.298000000000062926e+01,-5.588824883794714599e-07,2.746776197848473100e-02,0.000000000000000000e+00
1.298500000000063004e+01,-5.586030471352818300e-07,2.745402809749548576e-02,0.000000000000000000e+00
1.299000000000063082e+01,-5.583237456117140311e-07,2.744030108344673938e-02,0.000000000000000000e+00
1.299500000000063160e+01,-5.580445837389082796e-07,2.742658093290502308e-02,0.000000000000000000e+00
1.300000000000063238e+01,-5.577655614470387792e-07,2.741286764243856811e-02,0.000000000000000000e+00
1.300500000000063316e+01,-5.574866786663153091e-07,2.739916120861734042e-02,0.000000000000000000e+00
1.301000000000063395e+01,-5.572079353269821650e-07,2.738546162801303030e-02,0.000000000000000000e+00
1.301500000000063473e+01,-5.569293313593186884e-07,2.737176889719902459e-02,0.000000000000000000e+00
1.302000000000063551e+01,-5.566508666936390555e-07,2.735808301275042403e-02,0.000000000000000000e+00
1.302500000000063629e+01,-5.563725412602923820e-07,2.734440397124404676e-02,0.000000000000000000e+00
1.303000000000063707e+01,-5.560943549896620890e-07,2.733073176925842132e-02,0.000000000000000000e+00
1.303500000000063785e+01,-5.558163078121671727e-07,2.731706640337379366e-02,0.000000000000000000e+00
1.304000000000063864e+01,-5.555383996582610400e-07,2.730340787017210280e-02,0.000000000000000000e+00
1.304500000000063942e+01,-5.552606304584318262e-07,2.728975616623701209e-02,0.000000000000000000e+00
1.305000000000064020e+01,-5.549830001432026067e-07,2.727611128815389530e-02,0.000000000000000000e+00
1.305500000000064098e+01,-5.547055086431310795e-07,2.726247323250982277e-02,0.000000000000000000e+00
1.306000000000064176e+01,-5.544281558888093531e-07,2.724884199589355793e-02,0.000000000000000000e+00
1.306500000000064254e+01,-5.541509418108650056e-07,2.723521757489560935e-02,0.000000000000000000e+00
1.307000000000064333e+01,-5.538738663399594964e-07,2.722159996610815785e-02,0.000000000000000000e+00
1.307500000000064411e+01,-5.535969294067894369e-07,2.720798916612510165e-02,0.000000000000000000e+00
1.308000000000064489e+01,-5.533201309420860608e-07,2.719438517154203552e-02,0.000000000000000000e+00
1.308500000000064567e+01,-5.530434708766151184e-07,2.718078797895626814e-02,0.000000000000000000e+00
1.309000000000064645e+01,-5.527669491411766649e-07,2.716719758496678738e-02,0.000000000000000000e+00
1.309500000000064723e+01,-5.524905656666061192e-07,2.715361398617430894e-02,0.000000000000000000e+00
1.310000000000064801e+01,-5.522143203837727813e-07,2.714003717918122074e-02,0.000000000000000000e+00
1.310500000000064880e+01,-5.519382132235807857e-07,2.712646716059162813e-02,0.000000000000000000e+00
1.311000000000064958e+01,-5.516622441169693127e-07,2.711290392701133645e-02,0.000000000000000000e+00
1.311500000000065036e+01,-5.513864129949108946e-07,2.709934747504783026e-02,0.000000000000000000e+00
1.312000000000065114e+01,-5.511107197884133213e-07,2.708579780131030804e-02,0.000000000000000000e+00
1.312500000000065192e+01,-5.508351644285191112e-07,2.707225490240965440e-02,0.000000000000000000e+00
1.313000000000065270e+01,-5.505597468463047700e-07,2.705871877495844707e-02,0.000000000000000000e+00
1.313500000000065349e+01,-5.502844669728815315e-07,2.704518941557097073e-02,0.000000000000000000e+00
1.314000000000065427e+01,-5.500093247393951462e-07,2.703166682086317885e-02,0.000000000000000000e+00
1.314500000000065505e+01,-5.497343200770254577e-07,2.701815098745273883e-02,0.000000000000000000e+00
1.315000000000065583e+01,-5.494594529169868262e-07,2.700464191195902156e-02,0.000000000000000000e+00
1.315500000000065661e+01,-5.491847231905282344e-07,2.699113959100303897e-02,0.000000000000000000e+00
1.316000000000065739e+01,-5.489101308289329697e-07,2.697764402120753774e-02,0.000000000000000000e+00
1.316500000000065818e+01,-5.486356757635184127e-07,2.696415519919694026e-02,0.000000000000000000e+00
1.317000000000065896e+01,-5.483613579256367782e-07,2.695067312159734815e-02,0.000000000000000000e+00
1.317500000000065974e+01,-5.480871772466739505e-07,2.693719778503655266e-02,0.000000000000000000e+00
1.318000000000066052e+01,-5.478131336580507540e-07,2.692372918614403116e-02,0.000000000000000000e+00
1.318500000000066130e+01,-5.475392270912215770e-07,2.691026732155096454e-02,0.000000000000000000e+00
1.319000000000066208e+01,-5.472654574776759595e-07,2.689681218789018516e-02,0.000000000000000000e+00
1.319500000000066287e+01,-5.469918247489370050e-07,2.688336378179624619e-02,0.000000000000000000e+00
1.320000000000066365e+01,-5.467183288365625457e-07,2.686992209990534189e-02,0.000000000000000000e+00
1.320500000000066443e+01,-5.464449696721444008e-07,2.685648713885539079e-02,0.000000000000000000e+00
1.321000000000066521e+01,-5.461717471873083768e-07,2.684305889528596639e-02,0.000000000000000000e+00
1.321500000000066599e+01,-5.458986613137146906e-07,2.682963736583832137e-02,0.000000000000000000e+00
1.322000000000066677e+01,-5.456257119830577586e-07,2.681622254715540499e-02,0.000000000000000000e+00
1.322500000000066755e+01,-5.453528991270661957e-07,2.680281443588181794e-02,0.000000000000000000e+00
1.323000000000066834e+01,-5.450802226775027100e-07,2.678941302866388180e-02,0.000000000000000000e+00
1.323500000000066912e+01,-5.448076825661639969e-07,2.677601832214955915e-02,0.000000000000000000e+00
1.324000000000066990e+01,-5.445352787248808449e-07,2.676263031298847794e-02,0.000000000000000000e+00
1.324500000000067068e+01,-5.442630110855184529e-07,2.674924899783197654e-02,0.000000000000000000e+00
1.325000000000067146e+01,-5.439908795799756897e-07,2.673587437333305866e-02,0.000000000000000000e+00
1.325500000000067224e+01,-5.437188841401857288e-07,2.672250643614639334e-02,0.000000000000000000e+00
1.326000000000067303e+01,-5.434470246981155191e-07,2.670914518292831843e-02,0.000000000000000000e+00
1.326500000000067381e+01,-5.431753011857665263e-07,2.669579061033685793e-02,0.000000000000000000e+00
1.327000000000067459e+01,-5.429037135351736736e-07,2.668244271503168730e-02,0.000000000000000000e+00
1.327500000000067537e+01,-5.426322616784060833e-07,2.666910149367416466e-02,0.000000000000000000e+00
1.328000000000067615e+01,-5.423609455475668649e-07,2.665576694292733084e-02,0.000000000000000000e+00
1.328500000000067693e+01,-5.420897650747930093e-07,2.664243905945587118e-02,0.000000000000000000e+00
1.329000000000067772e+01,-5.418187201922557063e-07,2.662911783992614675e-02,0.000000000000000000e+00
1.329500000000067850e+01,-5.415478108321594974e-07,2.661580328100618051e-02,0.000000000000000000e+00
1.330000000000067928e+01,-5.412770369267433352e-07,2.660249537936567807e-02,0.000000000000000000e+00
1.330500000000068006e+01,-5.410063984082800533e-07,2.658919413167599999e-02,0.000000000000000000e+00
1.331000000000068084e+01,-5.407358952090759433e-07,2.657589953461016521e-02,0.000000000000000000e+00
1.331500000000068162e+01,-5.404655272614712839e-07,2.656261158484285456e-02,0.000000000000000000e+00
1.332000000000068241e+01,-5.401952944978405527e-07,2.654933027905043499e-02,0.000000000000000000e+00
1.332500000000068319e+01,-5.399251968505915795e-07,2.653605561391091452e-02,0.000000000000000000e+00
1.333000000000068397e+01,-5.396552342521662868e-07,2.652278758610395956e-02,0.000000000000000000e+00
1.333500000000068475e+01,-5.393854066350401609e-07,2.650952619231090879e-02,0.000000000000000000e+00
1.334000000000068553e+01,-5.391157139317227815e-07,2.649627142921474887e-02,0.000000000000000000e+00
1.334500000000068631e+01,-5.388461560747568679e-07,2.648302329350014223e-02,0.000000000000000000e+00
1.335000000000068709e+01,-5.385767329967195506e-07,2.646978178185338884e-02,0.000000000000000000e+00
1.335500000000068788e+01,-5.383074446302212060e-07,2.645654689096246445e-02,0.000000000000000000e+00
1.336000000000068866e+01,-5.380382909079061974e-07,2.644331861751698931e-02,0.000000000000000000e+00
1.336500000000068944e+01,-5.377692717624521346e-07,2.643009695820822819e-02,0.000000000000000000e+00
1.337000000000069022e+01,-5.375003871265709320e-07,2.641688190972911812e-02,0.000000000000000000e+00
1.337500000000069100e+01,-5.372316369330076442e-07,2.640367346877425803e-02,0.000000000000000000e+00
1.338000000000069178e+01,-5.369630211145411011e-07,2.639047163203987398e-02,0.000000000000000000e+00
1.338500000000069257e+01,-5.366945396039839083e-07,2.637727639622385045e-02,0.000000000000000000e+00
1.339000000000069335e+01,-5.364261923341820232e-07,2.636408775802573726e-02,0.000000000000000000e+00
1.339500000000069413e+01,-5.361579792380149668e-07,2.635090571414672525e-02,0.000000000000000000e+00
1.340000000000069491e+01,-5.358899002483959298e-07,2.633773026128964981e-02,0.000000000000000000e+00
1.340500000000069569e+01,-5.356219552982716665e-07,2.632456139615901164e-02,0.000000000000000000e+00
1.341000000000069647e+01,-5.353541443206227065e-07,2.631139911546093169e-02,0.000000000000000000e+00
1.341500000000069726e+01,-5.350864672484624023e-07,2.629824341590319969e-02,0.000000000000000000e+00
1.342000000000069804e+01,-5.348189240148381992e-07,2.628509429419524993e-02,0.000000000000000000e+00
1.342500000000069882e+01,-5.345515145528307885e-07,2.627195174704814035e-02,0.000000000000000000e+00
1.343000000000069960e+01,-5.342842387955544254e-07,2.625881577117461507e-02,0.000000000000000000e+00
1.343500000000070038e+01,-5.340170966761567168e-07,2.624568636328902457e-02,0.000000000000000000e+00
1.344000000000070116e+01,-5.337500881278185157e-07,2.623256352010737771e-02,0.000000000000000000e+00
1.344500000000070195e+01,-5.334832130837546626e-07,2.621944723834733135e-02,0.000000000000000000e+00
1.345000000000070273e+01,-5.332164714772128200e-07,2.620633751472815215e-02,0.000000000000000000e+00
1.345500000000070351e+01,-5.329498632414743203e-07,2.619323434597078601e-02,0.000000000000000000e+00
1.346000000000070429e+01,-5.326833883098537419e-07,2.618013772879780945e-02,0.000000000000000000e+00
1.346500000000070507e+01,-5.324170466156986974e-07,2.616704765993341231e-02,0.000000000000000000e+00
1.347000000000070585e+01,-5.321508380923907868e-07,2.615396413610343931e-02,0.000000000000000000e+00
1.347500000000070663e+01,-5.318847626733446441e-07,2.614088715403539015e-02,0.000000000000000000e+00
1.348000000000070742e+01,-5.316188202920079377e-07,2.612781671045836737e-02,0.000000000000000000e+00
1.348500000000070820e+01,-5.313530108818618998e-07,2.611475280210313887e-02,0.000000000000000000e+00
1.349000000000070898e+01,-5.310873343764211144e-07,2.610169542570208931e-02,0.000000000000000000e+00
1.349500000000070976e+01,-5.308217907092327762e-07,2.608864457798923051e-02,0.000000000000000000e+00
1.350000000000071054e+01,-5.305563798138781732e-07,2.607560025570023962e-02,0.000000000000000000e+00
1.350500000000071132e+01,-5.302911016239712040e-07,2.606256245557239323e-02,0.000000000000000000e+00
1.351000000000071211e+01,-5.300259560731593309e-07,2.604953117434459856e-02,0.000000000000000000e+00
1.351500000000071289e+01,-5.297609430951227329e-07,2.603650640875743161e-02,0.000000000000000000e+00
1.352000000000071367e+01,-5.294960626235750467e-07,2.602348815555305395e-02,0.000000000000000000e+00
1.352500000000071445e+01,-5.292313145922633669e-07,2.601047641147528205e-02,0.000000000000000000e+00
1.353000000000071523e+01,-5.289666989349672930e-07,2.599747117326955265e-02,0.000000000000000000e+00
1.353500000000071601e+01,-5.287022155854996704e-07,2.598447243768291573e-02,0.000000000000000000e+00
1.354000000000071680e+01,-5.284378644777070143e-07,2.597148020146408318e-02,0.000000000000000000e+00
1.354500000000071758e+01,-5.281736455454680269e-07,2.595849446136336280e-02,0.000000000000000000e+00
1.355000000000071836e+01,-5.279095587226953977e-07,2.594551521413267572e-02,0.000000000000000000e+00
1.355500000000071914e+01,-5.276456039433338977e-07,2.593254245652561185e-02,0.000000000000000000e+00
1.356000000000071992e+01,-5.273817811413621791e-07,2.591957618529734664e-02,0.000000000000000000e+00
1.356500000000072070e+01,-5.271180902507915047e-07,2.590661639720470005e-02,0.000000000000000000e+00
1.357000000000072149e+01,-5.268545312056660660e-07,2.589366308900609148e-02,0.000000000000000000e+00
1.357500000000072227e+01,-5.265911039400631945e-07,2.588071625746159177e-02,0.000000000000000000e+00
1.358000000000072305e+01,-5.263278083880931502e-07,2.586777589933285729e-02,0.000000000000000000e+00
1.358500000000072383e+01,-5.260646444838991215e-07,2.585484201138319588e-02,0.000000000000000000e+00
1.359000000000072461e+01,-5.258016121616573308e-07,2.584191459037750438e-02,0.000000000000000000e+00
1.359500000000072539e+01,-5.255387113555765059e-07,2.582899363308230681e-02,0.000000000000000000e+00
1.360000000000072617e+01,-5.252759419998986201e-07,2.581607913626576822e-02,0.000000000000000000e+00
1.360500000000072696e+01,-5.250133040288985756e-07,2.580317109669763229e-02,0.000000000000000000e+00
1.361000000000072774e+01,-5.247507973768840969e-07,2.579026951114928023e-02,0.000000000000000000e+00
1.361500000000072852e+01,-5.244884219781957308e-07,2.577737437639370313e-02,0.000000000000000000e+00
1.362000000000072930e+01,-5.242261777672066354e-07,2.576448568920550880e-02,0.000000000000000000e+00
1.362500000000073008e+01,-5.239640646783230025e-07,2.575160344636090448e-02,0.000000000000000000e+00
1.363000000000073086e+01,-5.237020826459837410e-07,2.573872764463772805e-02,0.000000000000000000e+00
1.363500000000073165e+01,-5.234402316046607939e-07,2.572585828081540640e-02,0.000000000000000000e+00
1.364000000000073243e+01,-5.231785114888585031e-07,2.571299535167499706e-02,0.000000000000000000e+00
1.364500000000073321e+01,-5.229169222331140333e-07,2.570013885399915696e-02,0.000000000000000000e+00
1.365000000000073399e+01,-5.226554637719975833e-07,2.568728878457216327e-02,0.000000000000000000e+00
1.365500000000073477e+01,-5.223941360401115391e-07,2.567444514017987178e-02,0.000000000000000000e+00
1.366000000000073555e+01,-5.221329389720914271e-07,2.566160791760978624e-02,0.000000000000000000e+00
1.366500000000073634e+01,-5.218718725026052783e-07,2.564877711365097859e-02,0.000000000000000000e+00
1.367000000000073712e+01,-5.216109365663539464e-07,2.563595272509414796e-02,0.000000000000000000e+00
1.367500000000073790e+01,-5.213501310980707901e-07,2.562313474873160329e-02,0.000000000000000000e+00
1.368000000000073868e+01,-5.210894560325217785e-07,2.561032318135723213e-02,0.000000000000000000e+00
1.368500000000073946e+01,-5.208289113045054918e-07,2.559751801976655264e-02,0.000000000000000000e+00
1.369000000000074024e+01,-5.205684968488532268e-07,2.558471926075667202e-02,0.000000000000000000e+00
1.369500000000074103e+01,-5.203082126004288909e-07,2.557192690112629688e-02,0.000000000000000000e+00
1.370000000000074181e+01,-5.200480584941284731e-07,2.555914093767572975e-02,0.000000000000000000e+00
1.370500000000074259e+01,-5.197880344648813141e-07,2.554636136720689343e-02,0.000000000000000000e+00
1.371000000000074337e+01,-5.195281404476488361e-07,2.553358818652329276e-02,0.000000000000000000e+00
1.371500000000074415e+01,-5.192683763774250721e-07,2.552082139243002853e-02,0.000000000000000000e+00
1.372000000000074493e+01,-5.190087421892363481e-07,2.550806098173380096e-02,0.000000000000000000e+00
1.372500000000074571e+01,-5.187492378181418128e-07,2.549530695124293742e-02,0.000000000000000000e+00
1.373000000000074650e+01,-5.184898631992326961e-07,2.548255929776731613e-02,0.000000000000000000e+00
1.373500000000074728e+01,-5.182306182676330505e-07,2.546981801811844248e-02,0.000000000000000000e+00
1.374000000000074806e+01,-5.179715029584992217e-07,2.545708310910937966e-02,0.000000000000000000e+00
1.374500000000074884e+01,-5.177125172070199543e-07,2.544435456755482841e-02,0.000000000000000000e+00
1.375000000000074962e+01,-5.174536609484164979e-07,2.543163239027105421e-02,0.000000000000000000e+00
1.375500000000075040e+01,-5.171949341179422891e-07,2.541891657407592542e-02,0.000000000000000000e+00
1.376000000000075119e+01,-5.169363366508832698e-07,2.540620711578889246e-02,0.000000000000000000e+00
1.376500000000075197e+01,-5.166778684825577806e-07,2.539350401223100517e-02,0.000000000000000000e+00
1.377000000000075275e+01,-5.164195295483164553e-07,2.538080726022489200e-02,0.000000000000000000e+00
1.377500000000075353e+01,-5.161613197835423267e-07,2.536811685659478080e-02,0.000000000000000000e+00
1.378000000000075431e+01,-5.159032391236507208e-07,2.535543279816647455e-02,0.000000000000000000e+00
1.378500000000075509e+01,-5.156452875040887273e-07,2.534275508176739647e-02,0.000000000000000000e+00
1.379000000000075588e+01,-5.153874648603367878e-07,2.533008370422651367e-02,0.000000000000000000e+00
1.379500000000075666e+01,-5.151297711279065783e-07,2.531741866237440311e-02,0.000000000000000000e+00
1.380000000000075744e+01,-5.148722062423427031e-07,2.530475995304320991e-02,0.000000000000000000e+00
1.380500000000075822e+01,-5.146147701392215303e-07,2.529210757306669249e-02,0.000000000000000000e+00
1.381000000000075900e+01,-5.143574627541518270e-07,2.527946151928015667e-02,0.000000000000000000e+00
1.381500000000075978e+01,-5.141002840227748653e-07,2.526682178852051111e-02,0.000000000000000000e+00
1.382000000000076056e+01,-5.138432338807634691e-07,2.525418837762625351e-02,0.000000000000000000e+00
1.382500000000076135e+01,-5.135863122638230731e-07,2.524156128343743935e-02,0.000000000000000000e+00
1.383000000000076213e+01,-5.133295191076910876e-07,2.522894050279572697e-02,0.000000000000000000e+00
1.383500000000076291e+01,-5.130728543481372160e-07,2.521632603254433599e-02,0.000000000000000000e+00
1.384000000000076369e+01,-5.128163179209633488e-07,2.520371786952806462e-02,0.000000000000000000e+00
1.384500000000076447e+01,-5.125599097620028228e-07,2.519111601059329658e-02,0.000000000000000000e+00
1.385000000000076525e+01,-5.123036298071217973e-07,2.517852045258800464e-02,0.000000000000000000e+00
1.385500000000076604e+01,-5.120474779922183010e-07,2.516593119236171239e-02,0.000000000000000000e+00
1.386000000000076682e+01,-5.117914542532222325e-07,2.515334822676553936e-02,0.000000000000000000e+00
1.386500000000076760e+01,-5.115355585260955717e-07,2.514077155265215247e-02,0.000000000000000000e+00
1.387000000000076838e+01,-5.112797907468324855e-07,2.512820116687583191e-02,0.000000000000000000e+00
1.387500000000076916e+01,-5.110241508514590107e-07,2.511563706629239834e-02,0.000000000000000000e+00
1.388000000000076994e+01,-5.107686387760331596e-07,2.510307924775925445e-02,0.000000000000000000e+00
1.388500000000077073e+01,-5.105132544566451316e-07,2.509052770813537114e-02,0.000000000000000000e+00
1.389000000000077151e+01,-5.102579978294166781e-07,2.507798244428130138e-02,0.000000000000000000e+00
1.389500000000077229e+01,-5.100028688305019496e-07,2.506544345305916632e-02,0.000000000000000000e+00
1.390000000000077307e+01,-5.097478673960866485e-07,2.505291073133263449e-02,0.000000000000000000e+00
1.390500000000077385e+01,-5.094929934623886645e-07,2.504038427596696342e-02,0.000000000000000000e+00
1.391000000000077463e+01,-5.092382469656574392e-07,2.502786408382898925e-02,0.000000000000000000e+00
1.391500000000077542e+01,-5.089836278421746015e-07,2.501535015178707466e-02,0.000000000000000000e+00
1.392000000000077620e+01,-5.087291360282536500e-07,2.500284247671118176e-02,0.000000000000000000e+00
1.392500000000077698e+01,-5.084747714602394234e-07,2.499034105547283044e-02,0.000000000000000000e+00
1.393000000000077776e+01,-5.082205340745092653e-07,2.497784588494509142e-02,0.000000000000000000e+00
1.393500000000077854e+01,-5.079664238074720713e-07,2.496535696200262097e-02,0.000000000000000000e+00
1.394000000000077932e+01,-5.077124405955682891e-07,2.495287428352161926e-02,0.000000000000000000e+00
1.394500000000078010e+01,-5.074585843752705534e-07,2.494039784637985466e-02,0.000000000000000000e+00
1.395000000000078089e+01,-5.072048550830829452e-07,2.492792764745666370e-02,0.000000000000000000e+00
1.395500000000078167e+01,-5.069512526555413091e-07,2.491546368363293379e-02,0.000000000000000000e+00
1.396000000000078245e+01,-5.066977770292135712e-07,2.490300595179112397e-02,0.000000000000000000e+00
1.396500000000078323e+01,-5.064444281406989978e-07,2.489055444881522680e-02,0.000000000000000000e+00
1.397000000000078401e+01,-5.061912059266286188e-07,2.487810917159082036e-02,0.000000000000000000e+00
1.397500000000078479e+01,-5.059381103236652280e-07,2.486567011700502663e-02,0.000000000000000000e+00
1.398000000000078558e+01,-5.056851412685034887e-07,2.485323728194652540e-02,0.000000000000000000e+00
1.398500000000078636e+01,-5.054322986978692986e-07,2.484081066330555074e-02,0.000000000000000000e+00
1.399000000000078714e+01,-5.051795825485204251e-07,2.482839025797389451e-02,0.000000000000000000e+00
1.399500000000078792e+01,-5.049269927572461873e-07,2.481597606284490637e-02,0.000000000000000000e+00
1.400000000000078870e+01,-5.046745292608675624e-07,2.480356807481349027e-02,0.000000000000000000e+00
1.400500000000078948e+01,-5.044221919962371855e-07,2.479116629077607326e-02,0.000000000000000000e+00
1.401000000000079027e+01,-5.041699809002391376e-07,2.477877070763069220e-02,0.000000000000000000e+00
1.401500000000079105e+01,-5.039178959097890518e-07,2.476638132227687583e-02,0.000000000000000000e+00
1.402000000000079183e+01,-5.036659369618342189e-07,2.475399813161573495e-02,0.000000000000000000e+00
1.402500000000079261e+01,-5.034141039933531643e-07,2.474162113254993467e-02,0.000000000000000000e+00
1.403000000000079339e+01,-5.031623969413563887e-07,2.472925032198365625e-02,0.000000000000000000e+00
1.403500000000079417e+01,-5.029108157428857331e-07,2.471688569682265607e-02,0.000000000000000000e+00
1.404000000000079496e+01,-5.026593603350140611e-07,2.470452725397424831e-02,0.000000000000000000e+00
1.404500000000079574e+01,-5.024080306548468469e-07,2.469217499034726329e-02,0.000000000000000000e+00
1.405000000000079652e+01,-5.021568266395194229e-07,2.467982890285208564e-02,0.000000000000000000e+00
1.405500000000079730e+01,-5.019057482261996261e-07,2.466748898840065776e-02,0.000000000000000000e+00
1.406000000000079808e+01,-5.016547953520866338e-07,2.465515524390645558e-02,0.000000000000000000e+00
1.406500000000079886e+01,-5.014039679544107520e-07,2.464282766628449889e-02,0.000000000000000000e+00
1.407000000000079964e+01,-5.011532659704334148e-07,2.463050625245135836e-02,0.000000000000000000e+00
1.407500000000080043e+01,-5.009026893374481379e-07,2.461819099932512425e-02,0.000000000000000000e+00
1.408000000000080121e+01,-5.006522379927793536e-07,2.460588190382546545e-02,0.000000000000000000e+00
1.408500000000080199e+01,-5.004019118737829404e-07,2.459357896287354614e-02,0.000000000000000000e+00
1.409000000000080277e+01,-5.001517109178460111e-07,2.458128217339211954e-02,0.000000000000000000e+00
1.409500000000080355e+01,-4.999016350623870186e-07,2.456899153230542032e-02,0.000000000000000000e+00
1.410000000000080433e+01,-4.996516842448558621e-07,2.455670703653926867e-02,0.000000000000000000e+00
1.410500000000080512e+01,-4.994018584027334633e-07,2.454442868302100442e-02,0.000000000000000000e+00
1.411000000000080590e+01,-4.991521574735321898e-07,2.453215646867949046e-02,0.000000000000000000e+00
1.411500000000080668e+01,-4.989025813947955380e-07,2.451989039044515095e-02,0.000000000000000000e+00
1.412000000000080746e+01,-4.986531301040981326e-07,2.450763044524992620e-02,0.000000000000000000e+00
1.412500000000080824e+01,-4.984038035390459384e-07,2.449537663002730389e-02,0.000000000000000000e+00
1.413000000000080902e+01,-4.981546016372764724e-07,2.448312894171228785e-02,0.000000000000000000e+00
1.413500000000080981e+01,-4.979055243364578505e-07,2.447088737724143620e-02,0.000000000000000000e+00
1.414000000000081059e+01,-4.976565715742896348e-07,2.445865193355281283e-02,0.000000000000000000e+00
1.414500000000081137e+01,-4.974077432885025158e-07,2.444642260758602900e-02,0.000000000000000000e+00
1.415000000000081215e+01,-4.971590394168582067e-07,2.443419939628223639e-02,0.000000000000000000e+00
1.415500000000081293e+01,-4.969104598971498665e-07,2.442198229658409589e-02,0.000000000000000000e+00
1.416000000000081371e+01,-4.966620046672012536e-07,2.440977130543580884e-02,0.000000000000000000e+00
1.416500000000081450e+01,-4.964136736648676782e-07,2.439756641978308924e-02,0.000000000000000000e+00
1.417000000000081528e+01,-4.961654668280351556e-07,2.438536763657319847e-02,0.000000000000000000e+00
1.417500000000081606e+01,-4.959173840946212528e-07,2.437317495275491408e-02,0.000000000000000000e+00
1.418000000000081684e+01,-4.956694254025738184e-07,2.436098836527853320e-02,0.000000000000000000e+00
1.418500000000081762e+01,-4.954215906898725707e-07,2.434880787109589342e-02,0.000000000000000000e+00
1.419000000000081840e+01,-4.951738798945275094e-07,2.433663346716034501e-02,0.000000000000000000e+00
1.419500000000081918e+01,-4.949262929545802918e-07,2.432446515042676824e-02,0.000000000000000000e+00
1.420000000000081997e+01,-4.946788298081030686e-07,2.431230291785155262e-02,0.000000000000000000e+00
1.420500000000082075e+01,-4.944314903931990132e-07,2.430014676639262461e-02,0.000000000000000000e+00
1.421000000000082153e+01,-4.941842746480025332e-07,2.428799669300942335e-02,0.000000000000000000e+00
1.421500000000082231e+01,-4.939371825106784233e-07,2.427585269466291801e-02,0.000000000000000000e+00
1.422000000000082309e+01,-4.936902139194231365e-07,2.426371476831558349e-02,0.000000000000000000e+00
1.422500000000082387e+01,-4.934433688124635127e-07,2.425158291093143167e-02,0.000000000000000000e+00
1.423000000000082466e+01,-4.931966471280573087e-07,2.423945711947596282e-02,0.000000000000000000e+00
1.423500000000082544e+01,-4.929500488044934098e-07,2.422733739091622110e-02,0.000000000000000000e+00
1.424000000000082622e+01,-4.927035737800910885e-07,2.421522372222076336e-02,0.000000000000000000e+00
1.424500000000082700e+01,-4.924572219932010635e-07,2.420311611035965565e-02,0.000000000000000000e+00
1.425000000000082778e+01,-4.922109933822045465e-07,2.419101455230447673e-02,0.000000000000000000e+00
1.425500000000082856e+01,-4.919648878855134543e-07,2.417891904502833186e-02,0.000000000000000000e+00
1.426000000000082935e+01,-4.917189054415706204e-07,2.416682958550581475e-02,0.000000000000000000e+00
1.426500000000083013e+01,-4.914730459888497951e-07,2.415474617071306299e-02,0.000000000000000000e+00
1.427000000000083091e+01,-4.912273094658554333e-07,2.414266879762770601e-02,0.000000000000000000e+00
1.427500000000083169e+01,-4.909816958111223775e-07,2.413059746322889290e-02,0.000000000000000000e+00
1.428000000000083247e+01,-4.907362049632169162e-07,2.411853216449727846e-02,0.000000000000000000e+00
1.428500000000083325e+01,-4.904908368607354077e-07,2.410647289841502325e-02,0.000000000000000000e+00
1.429000000000083404e+01,-4.902455914423051269e-07,2.409441966196581783e-02,0.000000000000000000e+00
1.429500000000083482e+01,-4.900004686465839476e-07,2.408237245213482730e-02,0.000000000000000000e+00
1.430000000000083560e+01,-4.897554684122605546e-07,2.407033126590875718e-02,0.000000000000000000e+00
1.430500000000083638e+01,-4.895105906780544437e-07,2.405829610027580487e-02,0.000000000000000000e+00
1.431000000000083716e+01,-4.892658353827152858e-07,2.404626695222567348e-02,0.000000000000000000e+00
1.431500000000083794e+01,-4.890212024650238808e-07,2.403424381874956495e-02,0.000000000000000000e+00
1.432000000000083872e+01,-4.887766918637914154e-07,2.402222669684018347e-02,0.000000000000000000e+00
1.432500000000083951e+01,-4.885323035178594639e-07,2.401021558349176674e-02,0.000000000000000000e+00
1.433000000000084029e+01,-4.882880373661006231e-07,2.399821047570002003e-02,0.000000000000000000e+00
1.433500000000084107e+01,-4.880438933474176653e-07,2.398621137046217516e-02,0.000000000000000000e+00
1.434000000000084185e+01,-4.877998714007438562e-07,2.397421826477694196e-02,0.000000000000000000e+00
1.434500000000084263e+01,-4.875559714650434839e-07,2.396223115564454983e-02,0.000000000000000000e+00
1.435000000000084341e+01,-4.873121934793109061e-07,2.395025004006673397e-02,0.000000000000000000e+00
1.435500000000084420e+01,-4.870685373825712915e-07,2.393827491504669711e-02,0.000000000000000000e+00
1.436000000000084498e+01,-4.868250031138799842e-07,2.392630577758916854e-02,0.000000000000000000e+00
1.436500000000084576e+01,-4.865815906123231392e-07,2.391434262470037639e-02,0.000000000000000000e+00
1.437000000000084654e+01,-4.863382998170169812e-07,2.390238545338803020e-02,0.000000000000000000e+00
1.437500000000084732e+01,-4.860951306671084399e-07,2.389043426066133485e-02,0.000000000000000000e+00
1.438000000000084810e+01,-4.858520831017749379e-07,2.387848904353100446e-02,0.000000000000000000e+00
1.438500000000084889e+01,-4.856091570602239678e-07,2.386654979900923457e-02,0.000000000000000000e+00
1.439000000000084967e+01,-4.853663524816938328e-07,2.385461652410974034e-02,0.000000000000000000e+00
1.439500000000085045e+01,-4.851236693054531177e-07,2.384268921584768025e-02,0.000000000000000000e+00
1.440000000000085123e+01,-4.848811074708003710e-07,2.383076787123975665e-02,0.000000000000000000e+00
1.440500000000085201e+01,-4.846386669170649520e-07,2.381885248730413601e-02,0.000000000000000000e+00
1.441000000000085279e+01,-4.843963475836062896e-07,2.380694306106048708e-02,0.000000000000000000e+00
1.441500000000085357e+01,-4.841541494098147297e-07,2.379503958952995310e-02,0.000000000000000000e+00
1.442000000000085436e+01,-4.839120723351097346e-07,2.378314206973519696e-02,0.000000000000000000e+00
1.442500000000085514e+01,-4.836701162989422129e-07,2.377125049870033174e-02,0.000000000000000000e+00
1.443000000000085592e+01,-4.834282812407927194e-07,2.375936487345097631e-02,0.000000000000000000e+00
1.443500000000085670e+01,-4.831865671001723018e-07,2.374748519101424829e-02,0.000000000000000000e+00
1.444000000000085748e+01,-4.829449738166221838e-07,2.373561144841874332e-02,0.000000000000000000e+00
1.444500000000085826e+01,-4.827035013297138700e-07,2.372374364269453154e-02,0.000000000000000000e+00
1.445000000000085905e+01,-4.824621495790489352e-07,2.371188177087318188e-02,0.000000000000000000e+00
1.445500000000085983e+01,-4.822209185042594469e-07,2.370002582998774823e-02,0.000000000000000000e+00
1.446000000000086061e+01,-4.819798080450073309e-07,2.368817581707275202e-02,0.000000000000000000e+00
1.446500000000086139e+01,-4.817388181409846883e-07,2.367633172916421697e-02,0.000000000000000000e+00
1.447000000000086217e+01,-4.814979487319142194e-07,2.366449356329963088e-02,0.000000000000000000e+00
1.447500000000086295e+01,-4.812571997575482706e-07,2.365266131651798387e-02,0.000000000000000000e+00
1.448000000000086374e+01,-4.810165711576694698e-07,2.364083498585971971e-02,0.000000000000000000e+00
1.448500000000086452e+01,-4.807760628720907261e-07,2.362901456836679140e-02,0.000000000000000000e+00
1.449000000000086530e+01,-4.805356748406547009e-07,2.361720006108260217e-02,0.000000000000000000e+00
1.449500000000086608e+01,-4.802954070032344428e-07,2.360539146105206446e-02,0.000000000000000000e+00
1.450000000000086686e+01,-4.800552592997327524e-07,2.359358876532154092e-02,0.000000000000000000e+00
1.450500000000086764e+01,-4.798152316700829235e-07,2.358179197093887916e-02,0.000000000000000000e+00
1.451000000000086843e+01,-4.795753240542480021e-07,2.357000107495341168e-02,0.000000000000000000e+00
1.451500000000086921e+01,-4.793355363922209977e-07,2.355821607441592816e-02,0.000000000000000000e+00
1.452000000000086999e+01,-4.790958686240247779e-07,2.354643696637872402e-02,0.000000000000000000e+00
1.452500000000087077e+01,-4.788563206897127034e-07,2.353466374789553450e-02,0.000000000000000000e+00
1.453000000000087155e+01,-4.786168925293677811e-07,2.352289641602158671e-02,0.000000000000000000e+00
1.453500000000087233e+01,-4.783775840831030876e-07,2.351113496781357878e-02,0.000000000000000000e+00
1.454000000000087311e+01,-4.781383952910614516e-07,2.349937940032966951e-02,0.000000000000000000e+00
1.454500000000087390e+01,-4.778993260934159829e-07,2.348762971062950955e-02,0.000000000000000000e+00
1.455000000000087468e+01,-4.776603764303692260e-07,2.347588589577419282e-02,0.000000000000000000e+00
1.455500000000087546e+01,-4.774215462421541127e-07,2.346414795282630514e-02,0.000000000000000000e+00
1.456000000000087624e+01,-4.771828354690331150e-07,2.345241587884989987e-02,0.000000000000000000e+00
1.456500000000087702e+01,-4.769442440512986686e-07,2.344068967091047020e-02,0.000000000000000000e+00
1.457000000000087780e+01,-4.767057719292729613e-07,2.342896932607502203e-02,0.000000000000000000e+00
1.457500000000087859e+01,-4.764674190433084095e-07,2.341725484141198022e-02,0.000000000000000000e+00
1.458000000000087937e+01,-4.762291853337868110e-07,2.340554621399127538e-02,0.000000000000000000e+00
1.458500000000088015e+01,-4.759910707411199802e-07,2.339384344088428491e-02,0.000000000000000000e+00
1.459000000000088093e+01,-4.757530752057494307e-07,2.338214651916384682e-02,0.000000000000000000e+00
1.459500000000088171e+01,-4.755151986681465870e-07,2.337045544590425974e-02,0.000000000000000000e+00
1.460000000000088249e+01,-4.752774410688126784e-07,2.335877021818131075e-02,0.000000000000000000e+00
1.460500000000088328e+01,-4.750398023482783159e-07,2.334709083307221281e-02,0.000000000000000000e+00
1.461000000000088406e+01,-4.748022824471041800e-07,2.333541728765568118e-02,0.000000000000000000e+00
1.461500000000088484e+01,-4.745648813058807032e-07,2.332374957901184320e-02,0.000000000000000000e+00
1.462000000000088562e+01,-4.743275988652278584e-07,2.331208770422234233e-02,0.000000000000000000e+00
1.462500000000088640e+01,-4.740904350657952117e-07,2.330043166037023064e-02,0.000000000000000000e+00
1.463000000000088718e+01,-4.738533898482623987e-07,2.328878144454004512e-02,0.000000000000000000e+00
1.463500000000088797e+01,-4.736164631533381720e-07,2.327713705381777298e-02,0.000000000000000000e+00
1.464000000000088875e+01,-4.733796549217616713e-07,2.326549848529086209e-02,0.000000000000000000e+00
1.464500000000088953e+01,-4.731429650943007297e-07,2.325386573604821747e-02,0.000000000000000000e+00
1.465000000000089031e+01,-4.729063936117534087e-07,2.324223880318019089e-02,0.000000000000000000e+00
1.465500000000089109e+01,-4.726699404149476277e-07,2.323061768377860173e-02,0.000000000000000000e+00
1.466000000000089187e+01,-4.724336054447402111e-07,2.321900237493671262e-02,0.000000000000000000e+00
1.466500000000089265e+01,-4.721973886420178943e-07,2.320739287374924339e-02,0.000000000000000000e+00
1.467000000000089344e+01,-4.719612899476967940e-07,2.319578917731236756e-02,0.000000000000000000e+00
1.467500000000089422e+01,-4.717253093027229378e-07,2.318419128272371232e-02,0.000000000000000000e+00
1.468000000000089500e+01,-4.714894466480715758e-07,2.317259918708235514e-02,0.000000000000000000e+00
1.468500000000089578e+01,-4.712537019247476574e-07,2.316101288748880979e-02,0.000000000000000000e+00
1.469000000000089656e+01,-4.710180750737853017e-07,2.314943238104506459e-02,0.000000000000000000e+00
1.469500000000089734e+01,-4.707825660362484855e-07,2.313785766485454073e-02,0.000000000000000000e+00
1.470000000000089813e+01,-4.705471747532302495e-07,2.312628873602211310e-02,0.000000000000000000e+00
1.470500000000089891e+01,-4.703119011658534926e-07,2.311472559165410681e-02,0.000000000000000000e+00
1.471000000000089969e+01,-4.700767452152706535e-07,2.310316822885827293e-02,0.000000000000000000e+00
1.471500000000090047e+01,-4.698417068426630762e-07,2.309161664474385089e-02,0.000000000000000000e+00
1.472000000000090125e+01,-4.696067859892417507e-07,2.308007083642147836e-02,0.000000000000000000e+00
1.472500000000090203e+01,-4.693719825962469958e-07,2.306853080100326747e-02,0.000000000000000000e+00
1.473000000000090282e+01,-4.691372966049488819e-07,2.305699653560276327e-02,0.000000000000000000e+00
1.473500000000090360e+01,-4.689027279566464378e-07,2.304546803733496102e-02,0.000000000000000000e+00
1.474000000000090438e+01,-4.686682765926680204e-07,2.303394530331629234e-02,0.000000000000000000e+00
1.474500000000090516e+01,-4.684339424543718447e-07,2.302242833066462865e-02,0.000000000000000000e+00
1.475000000000090594e+01,-4.681997254831446603e-07,2.301091711649930205e-02,0.000000000000000000e+00
1.475500000000090672e+01,-4.679656256204030743e-07,2.299941165794105319e-02,0.000000000000000000e+00
1.476000000000090751e+01,-4.677316428075928639e-07,2.298791195211208338e-02,0.000000000000000000e+00
1.476500000000090829e+01,-4.674977769861889757e-07,2.297641799613602681e-02,0.000000000000000000e+00
1.477000000000090907e+01,-4.672640280976958439e-07,2.296492978713796096e-02,0.000000000000000000e+00
1.477500000000090985e+01,-4.670303960836470721e-07,2.295344732224439618e-02,0.000000000000000000e+00
1.478000000000091063e+01,-4.667968808856053808e-07,2.294197059858327226e-02,0.000000000000000000e+00
1.478500000000091141e+01,-4.665634824451626075e-07,2.293049961328398265e-02,0.000000000000000000e+00
1.479000000000091219e+01,-4.663302007039401825e-07,2.291903436347733983e-02,0.000000000000000000e+00
1.479500000000091298e+01,-4.660970356035882824e-07,2.290757484629560303e-02,0.000000000000000000e+00
1.480000000000091376e+01,-4.658639870857864126e-07,2.289612105887245397e-02,0.000000000000000000e+00
1.480500000000091454e+01,-4.656310550922435125e-07,2.288467299834301763e-02,0.000000000000000000e+00
1.481000000000091532e+01,-4.653982395646974797e-07,2.287323066184385190e-02,0.000000000000000000e+00
1.481500000000091610e+01,-4.651655404449150637e-07,2.286179404651292324e-02,0.000000000000000000e+00
1.482000000000091688e+01,-4.649329576746925015e-07,2.285036314948966918e-02,0.000000000000000000e+00
1.482500000000091767e+01,-4.647004911958550408e-07,2.283893796791492889e-02,0.000000000000000000e+00
1.483000000000091845e+01,-4.644681409502572050e-07,2.282751849893097096e-02,0.000000000000000000e+00
1.483500000000091923e+01,-4.642359068797821578e-07,2.281610473968150379e-02,0.000000000000000000e+00
1.484000000000092001e+01,-4.640037889263422325e-07,2.280469668731165828e-02,0.000000000000000000e+00
1.484500000000092079e+01,-4.637717870318790381e-07,2.279329433896800164e-02,0.000000000000000000e+00
1.485000000000092157e+01,-4.635399011383630356e-07,2.278189769179852359e-02,0.000000000000000000e+00
1.485500000000092236e+01,-4.633081311877939085e-07,2.277050674295262242e-02,0.000000000000000000e+00
1.486000000000092314e+01,-4.630764771221999280e-07,2.275912148958114667e-02,0.000000000000000000e+00
1.486500000000092392e+01,-4.628449388836387464e-07,2.274774192883635693e-02,0.000000000000000000e+00
1.487000000000092470e+01,-4.626135164141968153e-07,2.273636805787193280e-02,0.000000000000000000e+00
1.487500000000092548e+01,-4.623822096559897031e-07,2.272499987384300063e-02,0.000000000000000000e+00
1.488000000000092626e+01,-4.621510185511618831e-07,2.271363737390607457e-02,0.000000000000000000e+00
1.488500000000092705e+01,-4.619199430418862571e-07,2.270228055521912244e-02,0.000000000000000000e+00
1.489000000000092783e+01,-4.616889830703652673e-07,2.269092941494151028e-02,0.000000000000000000e+00
1.489500000000092861e+01,-4.614581385788300491e-07,2.267958395023404392e-02,0.000000000000000000e+00
1.490000000000092939e+01,-4.612274095095406958e-07,2.266824415825892391e-02,0.000000000000000000e+00
1.490500000000093017e+01,-4.609967958047859939e-07,2.265691003617979760e-02,0.000000000000000000e+00
1.491000000000093095e+01,-4.607662974068835822e-07,2.264558158116170700e-02,0.000000000000000000e+00
1.491500000000093173e+01,-4.605359142581801101e-07,2.263425879037113050e-02,0.000000000000000000e+00
1.492000000000093252e+01,-4.603056463010509733e-07,2.262294166097594816e-02,0.000000000000000000e+00
1.492500000000093330e+01,-4.600754934779003666e-07,2.261163019014545902e-02,0.000000000000000000e+00
1.493000000000093408e+01,-4.598454557311614428e-07,2.260032437505038461e-02,0.000000000000000000e+00
1.493500000000093486e+01,-4.596155330032957831e-07,2.258902421286286544e-02,0.000000000000000000e+00
1.494000000000093564e+01,-4.593857252367941914e-07,2.257772970075642982e-02,0.000000000000000000e+00
1.494500000000093642e+01,-4.591560323741758474e-07,2.256644083590604935e-02,0.000000000000000000e+00
1.495000000000093721e+01,-4.589264543579887296e-07,2.255515761548809728e-02,0.000000000000000000e+00
1.495500000000093799e+01,-4.586969911308096158e-07,2.254388003668034851e-02,0.000000000000000000e+00
1.496000000000093877e+01,-4.584676426352443476e-07,2.253260809666200737e-02,0.000000000000000000e+00
1.496500000000093955e+01,-4.582384088139267716e-07,2.252134179261367983e-02,0.000000000000000000e+00
1.497000000000094033e+01,-4.580092896095198512e-07,2.251008112171737352e-02,0.000000000000000000e+00
1.497500000000094111e+01,-4.577802849647151371e-07,2.249882608115650814e-02,0.000000000000000000e+00
1.498000000000094190e+01,-4.575513948222328204e-07,2.248757666811593628e-02,0.000000000000000000e+00
1.498500000000094268e+01,-4.573226191248216794e-07,2.247633287978187747e-02,0.000000000000000000e+00
1.499000000000094346e+01,-4.570939578152592388e-07,2.246509471334198760e-02,0.000000000000000000e+00
1.499500000000094424e+01,-4.568654108363517163e-07,2.245386216598531728e-02,0.000000000000000000e+00
1.500000000000094502e+01,-4.566369781309334407e-07,2.244263523490231879e-02,0.000000000000000000e+00
1.500500000000094580e+01,-4.564086596418679103e-07,2.243141391728487033e-02,0.000000000000000000e+00
1.501000000000094659e+01,-4.561804553120470523e-07,2.242019821032622401e-02,0.000000000000000000e+00
1.501500000000094737e+01,-4.559523650843910102e-07,2.240898811122106482e-02,0.000000000000000000e+00
1.502000000000094815e+01,-4.557243889018488859e-07,2.239778361716545166e-02,0.000000000000000000e+00
1.502500000000094893e+01,-4.554965267073979977e-07,2.238658472535686589e-02,0.000000000000000000e+00
1.503000000000094971e+01,-4.552687784440443045e-07,2.237539143299418706e-02,0.000000000000000000e+00
1.503500000000095049e+01,-4.550411440548222464e-07,2.236420373727768945e-02,0.000000000000000000e+00
1.504000000000095127e+01,-4.548136234827948512e-07,2.235302163540905593e-02,0.000000000000000000e+00
1.504500000000095206e+01,-4.545862166710534162e-07,2.234184512459135366e-02,0.000000000000000000e+00
1.505000000000095284e+01,-4.543589235627178261e-07,2.233067420202905495e-02,0.000000000000000000e+00
1.505500000000095362e+01,-4.541317441009364470e-07,2.231950886492804417e-02,0.000000000000000000e+00
1.506000000000095440e+01,-4.539046782288860209e-07,2.230834911049557959e-02,0.000000000000000000e+00
1.506500000000095518e+01,-4.536777258897716649e-07,2.229719493594032806e-02,0.000000000000000000e+00
1.507000000000095596e+01,-4.534508870268268193e-07,2.228604633847236505e-02,0.000000000000000000e+00
1.507500000000095675e+01,-4.532241615833133527e-07,2.227490331530312950e-02,0.000000000000000000e+00
1.508000000000095753e+01,-4.529975495025216680e-07,2.226376586364547938e-02,0.000000000000000000e+00
1.508500000000095831e+01,-4.527710507277703321e-07,2.225263398071365695e-02,0.000000000000000000e+00
1.509000000000095909e+01,-4.525446652024063934e-07,2.224150766372329571e-02,0.000000000000000000e+00
1.509500000000095987e+01,-4.523183928698051170e-07,2.223038690989143432e-02,0.000000000000000000e+00
1.510000000000096065e+01,-4.520922336733702496e-07,2.221927171643648877e-02,0.000000000000000000e+00
1.510500000000096144e+01,-4.518661875565336487e-07,2.220816208057827326e-02,0.000000000000000000e+00
1.511000000000096222e+01,-4.516402544627553886e-07,2.219705799953797937e-02,0.000000000000000000e+00
1.511500000000096300e+01,-4.514144343355240780e-07,2.218595947053821071e-02,0.000000000000000000e+00
1.512000000000096378e+01,-4.511887271183562248e-07,2.217486649080294137e-02,0.000000000000000000e+00
1.512500000000096456e+01,-4.509631327547971361e-07,2.216377905755754704e-02,0.000000000000000000e+00
1.513000000000096534e+01,-4.507376511884197003e-07,2.215269716802876349e-02,0.000000000000000000e+00
1.513500000000096612e+01,-4.505122823628256050e-07,2.214162081944475585e-02,0.000000000000000000e+00
1.514000000000096691e+01,-4.502870262216440666e-07,2.213055000903503197e-02,0.000000000000000000e+00
1.514500000000096769e+01,-4.500618827085333120e-07,2.211948473403051174e-02,0.000000000000000000e+00
1.515000000000096847e+01,-4.498368517671790440e-07,2.210842499166349936e-02,0.000000000000000000e+00
1.515500000000096925e+01,-4.496119333412953938e-07,2.209737077916766601e-02,0.000000000000000000e+00
1.516000000000097003e+01,-4.493871273746247625e-07,2.208632209377808103e-02,0.000000000000000000e+00
1.516500000000097081e+01,-4.491624338109374501e-07,2.207527893273118769e-02,0.000000000000000000e+00
1.517000000000097160e+01,-4.489378525940319736e-07,2.206424129326482741e-02,0.000000000000000000e+00
1.517500000000097238e+01,-4.487133836677348019e-07,2.205320917261818781e-02,0.000000000000000000e+00
1.518000000000097316e+01,-4.484890269759010974e-07,2.204218256803188586e-02,0.000000000000000000e+00
1.518500000000097394e+01,-4.482647824624130215e-07,2.203116147674787431e-02,0.000000000000000000e+00
1.519000000000097472e+01,-4.480406500711817993e-07,2.202014589600950062e-02,0.000000000000000000e+00
1.519500000000097550e+01,-4.478166297461462376e-07,2.200913582306149655e-02,0.000000000000000000e+00
1.520000000000097629e+01,-4.475927214312732012e-07,2.199813125514996429e-02,0.000000000000000000e+00
1.520500000000097707e+01,-4.473689250705575069e-07,2.198713218952239035e-02,0.000000000000000000e+00
1.521000000000097785e+01,-4.471452406080222411e-07,2.197613862342762125e-02,0.000000000000000000e+00
1.521500000000097863e+01,-4.469216679877181778e-07,2.196515055411591560e-02,0.000000000000000000e+00
1.522000000000097941e+01,-4.466982071537244136e-07,2.195416797883885385e-02,0.000000000000000000e+00
1.522500000000098019e+01,-4.464748580501475206e-07,2.194319089484943544e-02,0.000000000000000000e+00
1.523000000000098098e+01,-4.462516206211225527e-07,2.193221929940201292e-02,0.000000000000000000e+00
1.523500000000098176e+01,-4.460284948108119861e-07,2.192125318975230927e-02,0.000000000000000000e+00
1.524000000000098254e+01,-4.458054805634066199e-07,2.191029256315743176e-02,0.000000000000000000e+00
1.524500000000098332e+01,-4.455825778231250465e-07,2.189933741687584770e-02,0.000000000000000000e+00
1.525000000000098410e+01,-4.453597865342135455e-07,2.188838774816741217e-02,0.000000000000000000e+00
1.525500000000098488e+01,-4.451371066409463487e-07,2.187744355429332987e-02,0.000000000000000000e+00
1.526000000000098566e+01,-4.449145380876260635e-07,2.186650483251618982e-02,0.000000000000000000e+00
1.526500000000098645e+01,-4.446920808185821907e-07,2.185557158009992021e-02,0.000000000000000000e+00
1.527000000000098723e+01,-4.444697347781728183e-07,2.184464379430987521e-02,0.000000000000000000e+00
1.527500000000098801e+01,-4.442474999107838276e-07,2.183372147241272043e-02,0.000000000000000000e+00
1.528000000000098879e+01,-4.440253761608284168e-07,2.182280461167651966e-02,0.000000000000000000e+00
1.528500000000098957e+01,-4.438033634727480537e-07,2.181189320937066897e-02,0.000000000000000000e+00
1.529000000000099035e+01,-4.435814617910117347e-07,2.180098726276598689e-02,0.000000000000000000e+00
1.529500000000099114e+01,-4.433596710601163025e-07,2.179008676913460688e-02,0.000000000000000000e+00
1.530000000000099192e+01,-4.431379912245862342e-07,2.177919172575003975e-02,0.000000000000000000e+00
1.530500000000099270e+01,-4.429164222289739590e-07,2.176830212988716678e-02,0.000000000000000000e+00
1.531000000000099348e+01,-4.426949640178595405e-07,2.175741797882222231e-02,0.000000000000000000e+00
1.531500000000099426e+01,-4.424736165358506767e-07,2.174653926983281457e-02,0.000000000000000000e+00
1.532000000000099504e+01,-4.422523797275827003e-07,2.173566600019789449e-02,0.000000000000000000e+00
1.532500000000099583e+01,-4.420312535377188428e-07,2.172479816719779730e-02,0.000000000000000000e+00
1.533000000000099661e+01,-4.418102379109500763e-07,2.171393576811419743e-02,0.000000000000000000e+00
1.533500000000099739e+01,-4.415893327919946367e-07,2.170307880023014321e-02,0.000000000000000000e+00
1.534000000000099817e+01,-4.413685381255986060e-07,2.169222726083002914e-02,0.000000000000000000e+00
1.534500000000099895e+01,-4.411478538565358067e-07,2.168138114719961318e-02,0.000000000000000000e+00
1.535000000000099973e+01,-4.409272799296074839e-07,2.167054045662601333e-02,0.000000000000000000e+00
1.535500000000100052e+01,-4.407068162896427818e-07,2.165970518639770068e-02,0.000000000000000000e+00
1.536000000000100130e+01,-4.404864628814978968e-07,2.164887533380450285e-02,0.000000000000000000e+00
1.536500000000100208e+01,-4.402662196500572421e-07,2.163805089613760405e-02,0.000000000000000000e+00
1.537000000000100286e+01,-4.400460865402320182e-07,2.162723187068953112e-02,0.000000000000000000e+00
1.537500000000100364e+01,-4.398260634969620130e-07,2.161641825475418832e-02,0.000000000000000000e+00
1.538000000000100442e+01,-4.396061504652135373e-07,2.160561004562680867e-02,0.000000000000000000e+00
1.538500000000100520e+01,-4.393863473899809066e-07,2.159480724060399565e-02,0.000000000000000000e+00
1.539000000000100599e+01,-4.391666542162859124e-07,2.158400983698369191e-02,0.000000000000000000e+00
1.539500000000100677e+01,-4.389470708891778215e-07,2.157321783206520363e-02,0.000000000000000000e+00
1.540000000000100755e+01,-4.387275973537331648e-07,2.156243122314916924e-02,0.000000000000000000e+00
1.540500000000100833e+01,-4.385082335550562133e-07,2.155165000753759066e-02,0.000000000000000000e+00
1.541000000000100911e+01,-4.382889794382786611e-07,2.154087418253381944e-02,0.000000000000000000e+00
1.541500000000100989e+01,-4.380698349485595715e-07,2.153010374544255326e-02,0.000000000000000000e+00
1.542000000000101068e+01,-4.378508000310854310e-07,2.151933869356983595e-02,0.000000000000000000e+00
1.542500000000101146e+01,-4.376318746310697249e-07,2.150857902422305054e-02,0.000000000000000000e+00
1.543000000000101224e+01,-4.374130586937542085e-07,2.149782473471094010e-02,0.000000000000000000e+00
1.543500000000101302e+01,-4.371943521644072126e-07,2.148707582234358690e-02,0.000000000000000000e+00
1.544000000000101380e+01,-4.369757549883249671e-07,2.147633228443241241e-02,0.000000000000000000e+00
1.544500000000101458e+01,-4.367572671108307013e-07,2.146559411829019465e-02,0.000000000000000000e+00
1.545000000000101537e+01,-4.365388884772753846e-07,2.145486132123104739e-02,0.000000000000000000e+00
1.545500000000101615e+01,-4.363206190330366681e-07,2.144413389057043054e-02,0.000000000000000000e+00
1.546000000000101693e+01,-4.361024587235201548e-07,2.143341182362514669e-02,0.000000000000000000e+00
1.546500000000101771e+01,-4.358844074941583941e-07,2.142269511771333415e-02,0.000000000000000000e+00
1.547000000000101849e+01,-4.356664652904113581e-07,2.141198377015448087e-02,0.000000000000000000e+00
1.547500000000101927e+01,-4.354486320577661239e-07,2.140127777826940358e-02,0.000000000000000000e+00
1.548000000000102006e+01,-4.352309077417373500e-07,2.139057713938026170e-02,0.000000000000000000e+00
1.548500000000102084e+01,-4.350132922878664296e-07,2.137988185081057119e-02,0.000000000000000000e+00
1.549000000000102162e+01,-4.347957856417225490e-07,2.136919190988516293e-02,0.000000000000000000e+00
1.549500000000102240e+01,-4.345783877489018408e-07,2.135850731393022783e-02,0.000000000000000000e+00
1.550000000000102318e+01,-4.343610985550273838e-07,2.134782806027325786e-02,0.000000000000000000e+00
1.550500000000102396e+01,-4.341439180057499442e-07,2.133715414624312925e-02,0.000000000000000000e+00
1.551000000000102474e+01,-4.339268460467469698e-07,2.132648556917000546e-02,0.000000000000000000e+00
1.551500000000102553e+01,-4.337098826237235428e-07,2.131582232638541685e-02,0.000000000000000000e+00
1.552000000000102631e+01,-4.334930276824116387e-07,2.130516441522222609e-02,0.000000000000000000e+00
1.552500000000102709e+01,-4.332762811685704968e-07,2.129451183301462117e-02,0.000000000000000000e+00
1.553000000000102787e+01,-4.330596430279861969e-07,2.128386457709810844e-02,0.000000000000000000e+00
1.553500000000102865e+01,-4.328431132064722414e-07,2.127322264480955780e-02,0.000000000000000000e+00
1.554000000000102943e+01,-4.326266916498690260e-07,2.126258603348716095e-02,0.000000000000000000e+00
1.554500000000103022e+01,-4.324103783040441574e-07,2.125195474047040720e-02,0.000000000000000000e+00
1.555000000000103100e+01,-4.321941731148919767e-07,2.124132876310017362e-02,0.000000000000000000e+00
1.555500000000103178e+01,-4.319780760283345124e-07,2.123070809871862794e-02,0.000000000000000000e+00
1.556000000000103256e+01,-4.317620869903204746e-07,2.122009274466926318e-02,0.000000000000000000e+00
1.556500000000103334e+01,-4.315462059468254665e-07,2.120948269829692895e-02,0.000000000000000000e+00
1.557000000000103412e+01,-4.313304328438520379e-07,2.119887795694778976e-02,0.000000000000000000e+00
1.557500000000103491e+01,-4.311147676274300551e-07,2.118827851796931117e-02,0.000000000000000000e+00
1.558000000000103569e+01,-4.308992102436163836e-07,2.117768437871032569e-02,0.000000000000000000e+00
1.558500000000103647e+01,-4.306837606384946235e-07,2.116709553652097384e-02,0.000000000000000000e+00
1.559000000000103725e+01,-4.304684187581754270e-07,2.115651198875270755e-02,0.000000000000000000e+00
1.559500000000103803e+01,-4.302531845487963396e-07,2.114593373275833188e-02,0.000000000000000000e+00
1.560000000000103881e+01,-4.300380579565220117e-07,2.113536076589195289e-02,0.000000000000000000e+00
1.560500000000103960e+01,-4.298230389275437224e-07,2.112479308550900894e-02,0.000000000000000000e+00
1.561000000000104038e+01,-4.296081274080799090e-07,2.111423068896625677e-02,0.000000000000000000e+00
1.561500000000104116e+01,-4.293933233443759547e-07,2.110367357362177496e-02,0.000000000000000000e+00
1.562000000000104194e+01,-4.291786266827037126e-07,2.109312173683496397e-02,0.000000000000000000e+00
1.562500000000104272e+01,-4.289640373693622998e-07,2.108257517596654959e-02,0.000000000000000000e+00
1.563000000000104350e+01,-4.287495553506774617e-07,2.107203388837856559e-02,0.000000000000000000e+00
1.563500000000104428e+01,-4.285351805730022610e-07,2.106149787143437799e-02,0.000000000000000000e+00
1.564000000000104507e+01,-4.283209129827157002e-07,2.105096712249865387e-02,0.000000000000000000e+00
1.564500000000104585e+01,-4.281067525262242050e-07,2.104044163893741340e-02,0.000000000000000000e+00
1.565000000000104663e+01,-4.278926991499612529e-07,2.102992141811793614e-02,0.000000000000000000e+00
1.565500000000104741e+01,-4.276787528003863677e-07,2.101940645740888250e-02,0.000000000000000000e+00
1.566000000000104819e+01,-4.274649134239860726e-07,2.100889675418017577e-02,0.000000000000000000e+00
1.566500000000104897e+01,-4.272511809672739426e-07,2.099839230580308191e-02,0.000000000000000000e+00
1.567000000000104976e+01,-4.270375553767903403e-07,2.098789310965018182e-02,0.000000000000000000e+00
1.567500000000105054e+01,-4.268240365991019393e-07,2.097739916309536434e-02,0.000000000000000000e+00
1.568000000000105132e+01,-4.266106245808024122e-07,2.096691046351380899e-02,0.000000000000000000e+00
1.568500000000105210e+01,-4.263973192685119545e-07,2.095642700828204835e-02,0.000000000000000000e+00
1.569000000000105288e+01,-4.261841206088777079e-07,2.094594879477790217e-02,0.000000000000000000e+00
1.569500000000105366e+01,-4.259710285485732837e-07,2.093547582038051552e-02,0.000000000000000000e+00
1.570000000000105445e+01,-4.257580430342990279e-07,2.092500808247032065e-02,0.000000000000000000e+00
1.570500000000105523e+01,-4.255451640127819150e-07,2.091454557842908554e-02,0.000000000000000000e+00
1.571000000000105601e+01,-4.253323914307754422e-07,2.090408830563986881e-02,0.000000000000000000e+00
1.571500000000105679e+01,-4.251197252350601589e-07,2.089363626148705091e-02,0.000000000000000000e+00
1.572000000000105757e+01,-4.249071653724426607e-07,2.088318944335630992e-02,0.000000000000000000e+00
1.572500000000105835e+01,-4.246947117897565953e-07,2.087274784863463184e-02,0.000000000000000000e+00
1.573000000000105914e+01,-4.244823644338616567e-07,2.086231147471031069e-02,0.000000000000000000e+00
1.573500000000105992e+01,-4.242701232516448028e-07,2.085188031897295888e-02,0.000000000000000000e+00
1.574000000000106070e+01,-4.240579881900190376e-07,2.084145437881347596e-02,0.000000000000000000e+00
1.574500000000106148e+01,-4.238459591959238881e-07,2.083103365162406947e-02,0.000000000000000000e+00
1.575000000000106226e+01,-4.236340362163259861e-07,2.082061813479825496e-02,0.000000000000000000e+00
1.575500000000106304e+01,-4.234222191982178510e-07,2.081020782573085592e-02,0.000000000000000000e+00
1.576000000000106382e+01,-4.232105080886186836e-07,2.079980272181799344e-02,0.000000000000000000e+00
1.576500000000106461e+01,-4.229989028345744194e-07,2.078940282045708271e-02,0.000000000000000000e+00
1.577000000000106539e+01,-4.227874033831571457e-07,2.077900811904685729e-02,0.000000000000000000e+00
1.577500000000106617e+01,-4.225760096814656317e-07,2.076861861498733447e-02,0.000000000000000000e+00
1.578000000000106695e+01,-4.223647216766249573e-07,2.075823430567984296e-02,0.000000000000000000e+00
1.578500000000106773e+01,-4.221535393157866724e-07,2.074785518852700558e-02,0.000000000000000000e+00
1.579000000000106851e+01,-4.219424625461287964e-07,2.073748126093274274e-02,0.000000000000000000e+00
1.579500000000106930e+01,-4.217314913148557658e-07,2.072711252030227588e-02,0.000000000000000000e+00
1.580000000000107008e+01,-4.215206255691983809e-07,2.071674896404212055e-02,0.000000000000000000e+00
1.580500000000107086e+01,-4.213098652564138588e-07,2.070639058956009679e-02,0.000000000000000000e+00
1.581000000000107164e+01,-4.210992103237857276e-07,2.069603739426532571e-02,0.000000000000000000e+00
1.581500000000107242e+01,-4.208886607186238793e-07,2.068568937556819476e-02,0.000000000000000000e+00
1.582000000000107320e+01,-4.206782163882644639e-07,2.067534653088040977e-02,0.000000000000000000e+00
1.582500000000107399e+01,-4.204678772800703131e-07,2.066500885761496722e-02,0.000000000000000000e+00
1.583000000000107477e+01,-4.202576433414302516e-07,2.065467635318616116e-02,0.000000000000000000e+00
1.583500000000107555e+01,-4.200475145197596800e-07,2.064434901500956585e-02,0.000000000000000000e+00
1.584000000000107633e+01,-4.198374907624997804e-07,2.063402684050205660e-02,0.000000000000000000e+00
1.584500000000107711e+01,-4.196275720171185754e-07,2.062370982708180978e-02,0.000000000000000000e+00
1.585000000000107789e+01,-4.194177582311099217e-07,2.061339797216826808e-02,0.000000000000000000e+00
1.585500000000107867e+01,-4.192080493519944110e-07,2.060309127318217873e-02,0.000000000000000000e+00
1.586000000000107946e+01,-4.189984453273185221e-07,2.059278972754558998e-02,0.000000000000000000e+00
1.586500000000108024e+01,-4.187889461046547800e-07,2.058249333268181297e-02,0.000000000000000000e+00
1.587000000000108102e+01,-4.185795516316023917e-07,2.057220208601547376e-02,0.000000000000000000e+00
1.587500000000108180e+01,-4.183702618557865569e-07,2.056191598497247169e-02,0.000000000000000000e+00
1.588000000000108258e+01,-4.181610767248587868e-07,2.055163502697998634e-02,0.000000000000000000e+00
1.588500000000108336e+01,-4.179519961864963209e-07,2.054135920946649138e-02,0.000000000000000000e+00
1.589000000000108415e+01,-4.177430201884032392e-07,2.053108852986176847e-02,0.000000000000000000e+00
1.589500000000108493e+01,-4.175341486783090326e-07,2.052082298559683438e-02,0.000000000000000000e+00
1.590000000000108571e+01,-4.173253816039699266e-07,2.051056257410403469e-02,0.000000000000000000e+00
1.590500000000108649e+01,-4.171167189131679280e-07,2.050030729281698133e-02,0.000000000000000000e+00
1.591000000000108727e+01,-4.169081605537114080e-07,2.049005713917057686e-02,0.000000000000000000e+00
1.591500000000108805e+01,-4.166997064734345187e-07,2.047981211060099019e-02,0.000000000000000000e+00
1.592000000000108884e+01,-4.164913566201977768e-07,2.046957220454568779e-02,0.000000000000000000e+00
1.592500000000108962e+01,-4.162831109418877976e-07,2.045933741844341291e-02,0.000000000000000000e+00
1.593000000000109040e+01,-4.160749693864169253e-07,2.044910774973418902e-02,0.000000000000000000e+00
1.593500000000109118e+01,-4.158669319017236564e-07,2.043888319585932326e-02,0.000000000000000000e+00
1.594000000000109196e+01,-4.156589984357728510e-07,2.042866375426139261e-02,0.000000000000000000e+00
1.594500000000109274e+01,-4.154511689365550980e-07,2.041844942238426469e-02,0.000000000000000000e+00
1.595000000000109353e+01,-4.152434433520868737e-07,2.040824019767307346e-02,0.000000000000000000e+00
1.595500000000109431e+01,-4.150358216304107006e-07,2.039803607757423656e-02,0.000000000000000000e+00
1.596000000000109509e+01,-4.148283037195955181e-07,2.038783705953545189e-02,0.000000000000000000e+00
1.596500000000109587e+01,-4.146208895677357825e-07,2.037764314100568366e-02,0.000000000000000000e+00
1.597000000000109665e+01,-4.144135791229519963e-07,2.036745431943517981e-02,0.000000000000000000e+00
1.597500000000109743e+01,-4.142063723333904967e-07,2.035727059227546501e-02,0.000000000000000000e+00
1.598000000000109821e+01,-4.139992691472238785e-07,2.034709195697933029e-02,0.000000000000000000e+00
1.598500000000109900e+01,-4.137922695126502538e-07,2.033691841100083997e-02,0.000000000000000000e+00
1.599000000000109978e+01,-4.135853733778940454e-07,2.032674995179534205e-02,0.000000000000000000e+00
1.599500000000110056e+01,-4.133785806912050872e-07,2.031658657681944397e-02,0.000000000000000000e+00
1.600000000000110134e+01,-4.131718914008595240e-07,2.030642828353103335e-02,0.000000000000000000e+00
1.600500000000110035e+01,-4.129653054551590176e-07,2.029627506938926768e-02,0.000000000000000000e+00
1.601000000000109935e+01,-4.127588228024315406e-07,2.028612693185457769e-02,0.000000000000000000e+00
1.601500000000109836e+01,-4.125524433910302119e-07,2.027598386838864661e-02,0.000000000000000000e+00
1.602000000000109736e+01,-4.123461671693346733e-07,2.026584587645445523e-02,0.000000000000000000e+00
1.602500000000109637e+01,-4.121399940857500832e-07,2.025571295351622642e-02,0.000000000000000000e+00
1.603000000000109537e+01,-4.119339240887071701e-07,2.024558509703947365e-02,0.000000000000000000e+00
1.603500000000109438e+01,-4.117279571266627614e-07,2.023546230449095248e-02,0.000000000000000000e+00
1.604000000000109338e+01,-4.115220931480995192e-07,2.022534457333870911e-02,0.000000000000000000e+00
1.604500000000109239e+01,-4.113163321015253577e-07,2.021523190105204218e-02,0.000000000000000000e+00
1.605000000000109139e+01,-4.111106739354746611e-07,2.020512428510152017e-02,0.000000000000000000e+00
1.605500000000109040e+01,-4.109051185985068006e-07,2.019502172295896403e-02,0.000000000000000000e+00
1.606000000000108940e+01,-4.106996660392075647e-07,2.018492421209748533e-02,0.000000000000000000e+00
1.606500000000108841e+01,-4.104943162061879937e-07,2.017483174999143772e-02,0.000000000000000000e+00
1.607000000000108741e+01,-4.102890690480849099e-07,2.016474433411644465e-02,0.000000000000000000e+00
1.607500000000108642e+01,-4.100839245135608109e-07,2.015466196194938553e-02,0.000000000000000000e+00
1.608000000000108543e+01,-4.098788825513039760e-07,2.014458463096841304e-02,0.000000000000000000e+00
1.608500000000108443e+01,-4.096739431100282543e-07,2.013451233865293233e-02,0.000000000000000000e+00
1.609000000000108344e+01,-4.094691061384732236e-07,2.012444508248360450e-02,0.000000000000000000e+00
1.609500000000108244e+01,-4.092643715854039255e-07,2.011438285994236394e-02,0.000000000000000000e+00
1.610000000000108145e+01,-4.090597393996111303e-07,2.010432566851239056e-02,0.000000000000000000e+00
1.610500000000108045e+01,-4.088552095299113899e-07,2.009427350567813408e-02,0.000000000000000000e+00
1.611000000000107946e+01,-4.086507819251464024e-07,2.008422636892529325e-02,0.000000000000000000e+00
1.611500000000107846e+01,-4.084464565341838592e-07,2.007418425574083315e-02,0.000000000000000000e+00
1.612000000000107747e+01,-4.082422333059167571e-07,2.006414716361296438e-02,0.000000000000000000e+00
1.612500000000107647e+01,-4.080381121892637681e-07,2.005411509003116044e-02,0.000000000000000000e+00
1.613000000000107548e+01,-4.078340931331691344e-07,2.004408803248614382e-02,0.000000000000000000e+00
1.613500000000107448e+01,-4.076301760866025091e-07,2.003406598846989989e-02,0.000000000000000000e+00
1.614000000000107349e+01,-4.074263609985591151e-07,2.002404895547566649e-02,0.000000000000000000e+00
1.614500000000107249e+01,-4.072226478180597978e-07,2.001403693099792352e-02,0.000000000000000000e+00
1.615000000000107150e+01,-4.070190364941507610e-07,2.000402991253242765e-02,0.000000000000000000e+00
1.615500000000107050e+01,-4.068155269759036194e-07,1.999402789757616372e-02,0.000000000000000000e+00
1.616000000000106951e+01,-4.066121192124158221e-07,1.998403088362737251e-02,0.000000000000000000e+00
1.616500000000106851e+01,-4.064088131528095940e-07,1.997403886818555421e-02,0.000000000000000000e+00
1.617000000000106752e+01,-4.062056087462331532e-07,1.996405184875146149e-02,0.000000000000000000e+00
1.617500000000106652e+01,-4.060025059418600761e-07,1.995406982282708561e-02,0.000000000000000000e+00
1.618000000000106553e+01,-4.057995046888891909e-07,1.994409278791567375e-02,0.000000000000000000e+00
1.618500000000106454e+01,-4.055966049365447901e-07,1.993412074152171518e-02,0.000000000000000000e+00
1.619000000000106354e+01,-4.053938066340765241e-07,1.992415368115095856e-02,0.000000000000000000e+00
1.619500000000106255e+01,-4.051911097307593483e-07,1.991419160431037727e-02,0.000000000000000000e+00
1.620000000000106155e+01,-4.049885141758940527e-07,1.990423450850822840e-02,0.000000000000000000e+00
1.620500000000106056e+01,-4.047860199188060973e-07,1.989428239125397291e-02,0.000000000000000000e+00
1.621000000000105956e+01,-4.045836269088467762e-07,1.988433525005835201e-02,0.000000000000000000e+00
1.621500000000105857e+01,-4.043813350953923185e-07,1.987439308243332120e-02,0.000000000000000000e+00
1.622000000000105757e+01,-4.041791444278445227e-07,1.986445588589210928e-02,0.000000000000000000e+00
1.622500000000105658e+01,-4.039770548556307574e-07,1.985452365794915935e-02,0.000000000000000000e+00
1.623000000000105558e+01,-4.037750663282028492e-07,1.984459639612018433e-02,0.000000000000000000e+00
1.623500000000105459e+01,-4.035731787950387766e-07,1.983467409792212532e-02,0.000000000000000000e+00
1.624000000000105359e+01,-4.033713922056412943e-07,1.982475676087316202e-02,0.000000000000000000e+00
1.624500000000105260e+01,-4.031697065095386204e-07,1.981484438249272312e-02,0.000000000000000000e+00
1.625000000000105160e+01,-4.029681216562837492e-07,1.980493696030147938e-02,0.000000000000000000e+00
1.625500000000105061e+01,-4.027666375954556679e-07,1.979503449182132280e-02,0.000000000000000000e+00
1.626000000000104961e+01,-4.025652542766579808e-07,1.978513697457541520e-02,0.000000000000000000e+00
1.626500000000104862e+01,-4.023639716495197562e-07,1.977524440608813272e-02,0.000000000000000000e+00
1.627000000000104762e+01,-4.021627896636949438e-07,1.976535678388508313e-02,0.000000000000000000e+00
1.627500000000104663e+01,-4.019617082688632221e-07,1.975547410549314403e-02,0.000000000000000000e+00
1.628000000000104563e+01,-4.017607274147288335e-07,1.974559636844039692e-02,0.000000000000000000e+00
1.628500000000104464e+01,-4.015598470510214842e-07,1.973572357025617230e-02,0.000000000000000000e+00
1.629000000000104365e+01,-4.013590671274958681e-07,1.972585570847104966e-02,0.000000000000000000e+00
1.629500000000104265e+01,-4.011583875939321959e-07,1.971599278061681587e-02,0.000000000000000000e+00
1.630000000000104166e+01,-4.009578084001351361e-07,1.970613478422650680e-02,0.000000000000000000e+00
1.630500000000104066e+01,-4.007573294959351392e-07,1.969628171683438997e-02,0.000000000000000000e+00
1.631000000000103967e+01,-4.005569508311871135e-07,1.968643357597596455e-02,0.000000000000000000e+00
1.631500000000103867e+01,-4.003566723557714312e-07,1.967659035918798566e-02,0.000000000000000000e+00
1.632000000000103768e+01,-4.001564940195935052e-07,1.966675206400839496e-02,0.000000000000000000e+00
1.632500000000103668e+01,-3.999564157725837356e-07,1.965691868797638658e-02,0.000000000000000000e+00
1.633000000000103569e+01,-3.997564375646975099e-07,1.964709022863239674e-02,0.000000000000000000e+00
1.633500000000103469e+01,-3.995565593459150976e-07,1.963726668351808979e-02,0.000000000000000000e+00
1.634000000000103370e+01,-3.993567810662422317e-07,1.962744805017633057e-02,0.000000000000000000e+00
1.634500000000103270e+01,-3.991571026757090506e-07,1.961763432615123981e-02,0.000000000000000000e+00
1.635000000000103171e+01,-3.989575241243711035e-07,1.960782550898816645e-02,0.000000000000000000e+00
1.635500000000103071e+01,-3.987580453623089273e-07,1.959802159623367721e-02,0.000000000000000000e+00
1.636000000000102972e+01,-3.985586663396276756e-07,1.958822258543555656e-02,0.000000000000000000e+00
1.636500000000102872e+01,-3.983593870064579130e-07,1.957842847414284493e-02,0.000000000000000000e+00
1.637000000000102773e+01,-3.981602073129546623e-07,1.956863925990577624e-02,0.000000000000000000e+00
1.637500000000102673e+01,-3.979611272092981983e-07,1.955885494027582300e-02,0.000000000000000000e+00
1.638000000000102574e+01,-3.977621466456935718e-07,1.954907551280568243e-02,0.000000000000000000e+00
1.638500000000102474e+01,-3.975632655723707678e-07,1.953930097504927993e-02,0.000000000000000000e+00
1.639000000000102375e+01,-3.973644839395844942e-07,1.952953132456175175e-02,0.000000000000000000e+00
1.639500000000102276e+01,-3.971658016976148171e-07,1.951976655889947967e-02,0.000000000000000000e+00
1.640000000000102176e+01,-3.969672187967660487e-07,1.951000667562002855e-02,0.000000000000000000e+00
1.640500000000102077e+01,-3.967687351873675416e-07,1.950025167228222264e-02,0.000000000000000000e+00
1.641000000000101977e+01,-3.965703508197739539e-07,1.949050154644607624e-02,0.000000000000000000e+00
1.641500000000101878e+01,-3.963720656443639777e-07,1.948075629567285957e-02,0.000000000000000000e+00
1.642000000000101778e+01,-3.961738796115417164e-07,1.947101591752501901e-02,0.000000000000000000e+00
1.642500000000101679e+01,-3.959757926717359962e-07,1.946128040956625685e-02,0.000000000000000000e+00
1.643000000000101579e+01,-3.957778047754001013e-07,1.945154976936147931e-02,0.000000000000000000e+00
1.643500000000101480e+01,-3.955799158730123562e-07,1.944182399447678955e-02,0.000000000000000000e+00
1.644000000000101380e+01,-3.953821259150759144e-07,1.943210308247954668e-02,0.000000000000000000e+00
1.644500000000101281e+01,-3.951844348521183871e-07,1.942238703093831717e-02,0.000000000000000000e+00
1.645000000000101181e+01,-3.949868426346923201e-07,1.941267583742284711e-02,0.000000000000000000e+00
1.645500000000101082e+01,-3.947893492133750351e-07,1.940296949950413158e-02,0.000000000000000000e+00
1.646000000000100982e+01,-3.945919545387684177e-07,1.939326801475437650e-02,0.000000000000000000e+00
1.646500000000100883e+01,-3.943946585614990761e-07,1.938357138074699865e-02,0.000000000000000000e+00
1.647000000000100783e+01,-3.941974612322182357e-07,1.937387959505662213e-02,0.000000000000000000e+00
1.647500000000100684e+01,-3.940003625016021089e-07,1.936419265525909580e-02,0.000000000000000000e+00
1.648000000000100584e+01,-3.938033623203514197e-07,1.935451055893146893e-02,0.000000000000000000e+00
1.648500000000100485e+01,-3.936064606391911379e-07,1.934483330365199816e-02,0.000000000000000000e+00
1.649000000000100385e+01,-3.934096574088715918e-07,1.933516088700017524e-02,0.000000000000000000e+00
1.649500000000100286e+01,-3.932129525801670379e-07,1.932549330655667849e-02,0.000000000000000000e+00
1.650000000000100187e+01,-3.930163461038770383e-07,1.931583055990340053e-02,0.000000000000000000e+00
1.650500000000100087e+01,-3.928198379308250833e-07,1.930617264462345176e-02,0.000000000000000000e+00
1.651000000000099988e+01,-3.926234280118597041e-07,1.929651955830113952e-02,0.000000000000000000e+00
1.651500000000099888e+01,-3.924271162978538366e-07,1.928687129852198548e-02,0.000000000000000000e+00
1.652000000000099789e+01,-3.922309027397048751e-07,1.927722786287272908e-02,0.000000000000000000e+00
1.652500000000099689e+01,-3.920347872883349894e-07,1.926758924894129629e-02,0.000000000000000000e+00
1.653000000000099590e+01,-3.918387698946908605e-07,1.925795545431682743e-02,0.000000000000000000e+00
1.653500000000099490e+01,-3.916428505097435743e-07,1.924832647658966667e-02,0.000000000000000000e+00
1.654000000000099391e+01,-3.914470290844887808e-07,1.923870231335136904e-02,0.000000000000000000e+00
1.654500000000099291e+01,-3.912513055699464823e-07,1.922908296219469695e-02,0.000000000000000000e+00
1.655000000000099192e+01,-3.910556799171614567e-07,1.921946842071359934e-02,0.000000000000000000e+00
1.655500000000099092e+01,-3.908601520772029399e-07,1.920985868650324294e-02,0.000000000000000000e+00
1.656000000000098993e+01,-3.906647220011644671e-07,1.920025375715998794e-02,0.000000000000000000e+00
1.656500000000098893e+01,-3.904693896401639258e-07,1.919065363028140542e-02,0.000000000000000000e+00
1.657000000000098794e+01,-3.902741549453437674e-07,1.918105830346626683e-02,0.000000000000000000e+00
1.657500000000098694e+01,-3.900790178678709543e-07,1.917146777431453369e-02,0.000000000000000000e+00
1.658000000000098595e+01,-3.898839783589370657e-07,1.916188204042737833e-02,0.000000000000000000e+00
1.658500000000098495e+01,-3.896890363697577156e-07,1.915230109940715963e-02,0.000000000000000000e+00
1.659000000000098396e+01,-3.894941918515727641e-07,1.914272494885745773e-02,0.000000000000000000e+00
1.659500000000098296e+01,-3.892994447556470589e-07,1.913315358638303237e-02,0.000000000000000000e+00
1.660000000000098197e+01,-3.891047950332692175e-07,1.912358700958984026e-02,0.000000000000000000e+00
1.660500000000098098e+01,-3.889102426357525801e-07,1.911402521608504892e-02,0.000000000000000000e+00
1.661000000000097998e+01,-3.887157875144347863e-07,1.910446820347700553e-02,0.000000000000000000e+00
1.661500000000097899e+01,-3.885214296206776161e-07,1.909491596937526806e-02,0.000000000000000000e+00
1.662000000000097799e+01,-3.883271689058671487e-07,1.908536851139058105e-02,0.000000000000000000e+00
1.662500000000097700e+01,-3.881330053214142391e-07,1.907582582713488600e-02,0.000000000000000000e+00
1.663000000000097600e+01,-3.879389388187535121e-07,1.906628791422131444e-02,0.000000000000000000e+00
1.663500000000097501e+01,-3.877449693493439977e-07,1.905675477026420872e-02,0.000000000000000000e+00
1.664000000000097401e+01,-3.875510968646693426e-07,1.904722639287907346e-02,0.000000000000000000e+00
1.664500000000097302e+01,-3.873573213162369637e-07,1.903770277968264146e-02,0.000000000000000000e+00
1.665000000000097202e+01,-3.871636426555788415e-07,1.902818392829279046e-02,0.000000000000000000e+00
1.665500000000097103e+01,-3.869700608342509913e-07,1.901866983632864369e-02,0.000000000000000000e+00
1.666000000000097003e+01,-3.867765758038339393e-07,1.900916050141047975e-02,0.000000000000000000e+00
1.666500000000096904e+01,-3.865831875159319817e-07,1.899965592115977417e-02,0.000000000000000000e+00
1.667000000000096804e+01,-3.863898959221740314e-07,1.899015609319919251e-02,0.000000000000000000e+00
1.667500000000096705e+01,-3.861967009742129301e-07,1.898066101515259382e-02,0.000000000000000000e+00
1.668000000000096605e+01,-3.860036026237257658e-07,1.897117068464502024e-02,0.000000000000000000e+00
1.668500000000096506e+01,-3.858106008224139258e-07,1.896168509930269697e-02,0.000000000000000000e+00
1.669000000000096406e+01,-3.856176955220027260e-07,1.895220425675304618e-02,0.000000000000000000e+00
1.669500000000096307e+01,-3.854248866742417286e-07,1.894272815462466619e-02,0.000000000000000000e+00
1.670000000000096207e+01,-3.852321742309046364e-07,1.893325679054735228e-02,0.000000000000000000e+00
1.670500000000096108e+01,-3.850395581437892395e-07,1.892379016215207585e-02,0.000000000000000000e+00
1.671000000000096009e+01,-3.848470383647173627e-07,1.891432826707100529e-02,0.000000000000000000e+00
1.671500000000095909e+01,-3.846546148455350771e-07,1.890487110293746428e-02,0.000000000000000000e+00
1.672000000000095810e+01,-3.844622875381123294e-07,1.889541866738600473e-02,0.000000000000000000e+00
1.672500000000095710e+01,-3.842700563943433128e-07,1.888597095805230955e-02,0.000000000000000000e+00
1.673000000000095611e+01,-3.840779213661462550e-07,1.887652797257328291e-02,0.000000000000000000e+00
1.673500000000095511e+01,-3.838858824054631535e-07,1.886708970858699819e-02,0.000000000000000000e+00
1.674000000000095412e+01,-3.836939394642603581e-07,1.885765616373270490e-02,0.000000000000000000e+00
1.674500000000095312e+01,-3.835020924945282531e-07,1.884822733565083563e-02,0.000000000000000000e+00
1.675000000000095213e+01,-3.833103414482808868e-07,1.883880322198300608e-02,0.000000000000000000e+00
1.675500000000095113e+01,-3.831186862775568184e-07,1.882938382037200806e-02,0.000000000000000000e+00
1.676000000000095014e+01,-3.829271269344180596e-07,1.881996912846182687e-02,0.000000000000000000e+00
1.676500000000094914e+01,-3.827356633709507093e-07,1.881055914389759623e-02,0.000000000000000000e+00
1.677000000000094815e+01,-3.825442955392651659e-07,1.880115386432564678e-02,0.000000000000000000e+00
1.677500000000094715e+01,-3.823530233914955445e-07,1.879175328739348533e-02,0.000000000000000000e+00
1.678000000000094616e+01,-3.821618468797998361e-07,1.878235741074978787e-02,0.000000000000000000e+00
1.678500000000094516e+01,-3.819707659563599604e-07,1.877296623204441350e-02,0.000000000000000000e+00
1.679000000000094417e+01,-3.817797805733817656e-07,1.876357974892839398e-02,0.000000000000000000e+00
1.679500000000094317e+01,-3.815888906830950287e-07,1.875419795905393025e-02,0.000000000000000000e+00
1.680000000000094218e+01,-3.813980962377534555e-07,1.874482086007439943e-02,0.000000000000000000e+00
1.680500000000094118e+01,-3.812073971896346273e-07,1.873544844964436171e-02,0.000000000000000000e+00
1.681000000000094019e+01,-3.810167934910397895e-07,1.872608072541953952e-02,0.000000000000000000e+00
1.681500000000093920e+01,-3.808262850942942221e-07,1.871671768505683148e-02,0.000000000000000000e+00
1.682000000000093820e+01,-3.806358719517471338e-07,1.870735932621430536e-02,0.000000000000000000e+00
1.682500000000093721e+01,-3.804455540157711853e-07,1.869800564655120165e-02,0.000000000000000000e+00
1.683000000000093621e+01,-3.802553312387633369e-07,1.868865664372792307e-02,0.000000000000000000e+00
1.683500000000093522e+01,-3.800652035731438949e-07,1.867931231540605891e-02,0.000000000000000000e+00
1.684000000000093422e+01,-3.798751709713574123e-07,1.866997265924835378e-02,0.000000000000000000e+00
1.684500000000093323e+01,-3.796852333858717351e-07,1.866063767291872844e-02,0.000000000000000000e+00
1.685000000000093223e+01,-3.794953907691787441e-07,1.865130735408227283e-02,0.000000000000000000e+00
1.685500000000093124e+01,-3.793056430737941429e-07,1.864198170040523225e-02,0.000000000000000000e+00
1.686000000000093024e+01,-3.791159902522572461e-07,1.863266070955503159e-02,0.000000000000000000e+00
1.686500000000092925e+01,-3.789264322571310322e-07,1.862334437920025454e-02,0.000000000000000000e+00
1.687000000000092825e+01,-3.787369690410025673e-07,1.861403270701065746e-02,0.000000000000000000e+00
1.687500000000092726e+01,-3.785476005564821581e-07,1.860472569065715204e-02,0.000000000000000000e+00
1.688000000000092626e+01,-3.783583267562039337e-07,1.859542332781182611e-02,0.000000000000000000e+00
1.688500000000092527e+01,-3.781691475928258464e-07,1.858612561614791242e-02,0.000000000000000000e+00
1.689000000000092427e+01,-3.779800630190293535e-07,1.857683255333984415e-02,0.000000000000000000e+00
1.689500000000092328e+01,-3.777910729875198410e-07,1.856754413706316817e-02,0.000000000000000000e+00
1.690000000000092228e+01,-3.776021774510260412e-07,1.855826036499463524e-02,0.000000000000000000e+00
1.690500000000092129e+01,-3.774133763623005093e-07,1.854898123481214453e-02,0.000000000000000000e+00
1.691000000000092029e+01,-3.772246696741193585e-07,1.853970674419473663e-02,0.000000000000000000e+00
1.691500000000091930e+01,-3.770360573392822602e-07,1.853043689082264217e-02,0.000000000000000000e+00
1.692000000000091831e+01,-3.768475393106126025e-07,1.852117167237722628e-02,0.000000000000000000e+00
1.692500000000091731e+01,-3.766591155409573320e-07,1.851191108654104064e-02,0.000000000000000000e+00
1.693000000000091632e+01,-3.764707859831868472e-07,1.850265513099777145e-02,0.000000000000000000e+00
1.693500000000091532e+01,-3.762825505901953166e-07,1.849340380343227064e-02,0.000000000000000000e+00
1.694000000000091433e+01,-3.760944093149002020e-07,1.848415710153055586e-02,0.000000000000000000e+00
1.694500000000091333e+01,-3.759063621102427352e-07,1.847491502297978969e-02,0.000000000000000000e+00
1.695000000000091234e+01,-3.757184089291876001e-07,1.846567756546830044e-02,0.000000000000000000e+00
1.695500000000091134e+01,-3.755305497247230387e-07,1.845644472668557176e-02,0.000000000000000000e+00
1.696000000000091035e+01,-3.753427844498606925e-07,1.844721650432222526e-02,0.000000000000000000e+00
1.696500000000090935e+01,-3.751551130576357609e-07,1.843799289607006217e-02,0.000000000000000000e+00
1.697000000000090836e+01,-3.749675355011070014e-07,1.842877389962202864e-02,0.000000000000000000e+00
1.697500000000090736e+01,-3.747800517333565180e-07,1.841955951267221225e-02,0.000000000000000000e+00
1.698000000000090637e+01,-3.745926617074897608e-07,1.841034973291588023e-02,0.000000000000000000e+00
1.698500000000090537e+01,-3.744053653766360029e-07,1.840114455804942387e-02,0.000000000000000000e+00
1.699000000000090438e+01,-3.742181626939477579e-07,1.839194398577039674e-02,0.000000000000000000e+00
1.699500000000090338e+01,-3.740310536126008325e-07,1.838274801377750775e-02,0.000000000000000000e+00
1.700000000000090239e+01,-3.738440380857944861e-07,1.837355663977062112e-02,0.000000000000000000e+00
1.700500000000090139e+01,-3.736571160667516417e-07,1.836436986145073211e-02,0.000000000000000000e+00
1.701000000000090040e+01,-3.734702875087182511e-07,1.835518767652001212e-02,0.000000000000000000e+00
1.701500000000089940e+01,-3.732835523649638773e-07,1.834601008268174974e-02,0.000000000000000000e+00
1.702000000000089841e+01,-3.730969105887814294e-07,1.833683707764040965e-02,0.000000000000000000e+00
1.702500000000089742e+01,-3.729103621334868983e-07,1.832766865910158416e-02,0.000000000000000000e+00
1.703000000000089642e+01,-3.727239069524201507e-07,1.831850482477203473e-02,0.000000000000000000e+00
1.703500000000089543e+01,-3.725375449989439229e-07,1.830934557235965043e-02,0.000000000000000000e+00
1.704000000000089443e+01,-3.723512762264444568e-07,1.830019089957346870e-02,0.000000000000000000e+00
1.704500000000089344e+01,-3.721651005883312873e-07,1.829104080412367883e-02,0.000000000000000000e+00
1.705000000000089244e+01,-3.719790180380370842e-07,1.828189528372161851e-02,0.000000000000000000e+00
1.705500000000089145e+01,-3.717930285290181280e-07,1.827275433607975993e-02,0.000000000000000000e+00
1.706000000000089045e+01,-3.716071320147535166e-07,1.826361795891172021e-02,0.000000000000000000e+00
1.706500000000088946e+01,-3.714213284487462232e-07,1.825448614993226137e-02,0.000000000000000000e+00
1.707000000000088846e+01,-3.712356177845218265e-07,1.824535890685729383e-02,0.000000000000000000e+00
1.707500000000088747e+01,-3.710499999756294102e-07,1.823623622740386599e-02,0.000000000000000000e+00
1.708000000000088647e+01,-3.708644749756416691e-07,1.822711810929016768e-02,0.000000000000000000e+00
1.708500000000088548e+01,-3.706790427381538502e-07,1.821800455023551979e-02,0.000000000000000000e+00
1.709000000000088448e+01,-3.704937032167847587e-07,1.820889554796040546e-02,0.000000000000000000e+00
1.709500000000088349e+01,-3.703084563651764402e-07,1.819979110018642848e-02,0.000000000000000000e+00
1.710000000000088249e+01,-3.701233021369938103e-07,1.819069120463633754e-02,0.000000000000000000e+00
1.710500000000088150e+01,-3.699382404859252895e-07,1.818159585903401931e-02,0.000000000000000000e+00
1.711000000000088050e+01,-3.697532713656822743e-07,1.817250506110450192e-02,0.000000000000000000e+00
1.711500000000087951e+01,-3.695683947299994546e-07,1.816341880857394800e-02,0.000000000000000000e+00
1.712000000000087852e+01,-3.693836105326344960e-07,1.815433709916966162e-02,0.000000000000000000e+00
1.712500000000087752e+01,-3.691989187273681987e-07,1.814525993062007445e-02,0.000000000000000000e+00
1.713000000000087653e+01,-3.690143192680044974e-07,1.813618730065476303e-02,0.000000000000000000e+00
1.713500000000087553e+01,-3.688298121083704615e-07,1.812711920700443499e-02,0.000000000000000000e+00
1.714000000000087454e+01,-3.686453972023162951e-07,1.811805564740092897e-02,0.000000000000000000e+00
1.714500000000087354e+01,-3.684610745037151778e-07,1.810899661957722506e-02,0.000000000000000000e+00
1.715000000000087255e+01,-3.682768439664633181e-07,1.809994212126743440e-02,0.000000000000000000e+00
1.715500000000087155e+01,-3.680927055444800060e-07,1.809089215020680264e-02,0.000000000000000000e+00
1.716000000000087056e+01,-3.679086591917078780e-07,1.808184670413170297e-02,0.000000000000000000e+00
1.716500000000086956e+01,-3.677247048621120169e-07,1.807280578077963620e-02,0.000000000000000000e+00
1.717000000000086857e+01,-3.675408425096809048e-07,1.806376937788924802e-02,0.000000000000000000e+00
1.717500000000086757e+01,-3.673570720884260525e-07,1.805473749320029783e-02,0.000000000000000000e+00
1.718000000000086658e+01,-3.671733935523818936e-07,1.804571012445370035e-02,0.000000000000000000e+00
1.718500000000086558e+01,-3.669898068556056787e-07,1.803668726939147010e-02,0.000000000000000000e+00
1.719000000000086459e+01,-3.668063119521778459e-07,1.802766892575677002e-02,0.000000000000000000e+00
1.719500000000086359e+01,-3.666229087962018091e-07,1.801865509129389406e-02,0.000000000000000000e+00
1.720000000000086260e+01,-3.664395973418036402e-07,1.800964576374824641e-02,0.000000000000000000e+00
1.720500000000086160e+01,-3.662563775431327577e-07,1.800064094086637270e-02,0.000000000000000000e+00
1.721000000000086061e+01,-3.660732493543611321e-07,1.799164062039594267e-02,0.000000000000000000e+00
1.721500000000085961e+01,-3.658902127296839745e-07,1.798264480008574320e-02,0.000000000000000000e+00
1.722000000000085862e+01,-3.657072676233191012e-07,1.797365347768569571e-02,0.000000000000000000e+00
1.722500000000085763e+01,-3.655244139895074630e-07,1.796466665094685611e-02,0.000000000000000000e+00
1.723000000000085663e+01,-3.653416517825126689e-07,1.795568431762138359e-02,0.000000000000000000e+00
1.723500000000085564e+01,-3.651589809566214095e-07,1.794670647546256839e-02,0.000000000000000000e+00
1.724000000000085464e+01,-3.649764014661431923e-07,1.793773312222483873e-02,0.000000000000000000e+00
1.724500000000085365e+01,-3.647939132654100774e-07,1.792876425566372264e-02,0.000000000000000000e+00
1.725000000000085265e+01,-3.646115163087774178e-07,1.791979987353589307e-02,0.000000000000000000e+00
1.725500000000085166e+01,-3.644292105506230131e-07,1.791083997359912625e-02,0.000000000000000000e+00
1.726000000000085066e+01,-3.642469959453476388e-07,1.790188455361232597e-02,0.000000000000000000e+00
1.726500000000084967e+01,-3.640648724473749401e-07,1.789293361133552016e-02,0.000000000000000000e+00
1.727000000000084867e+01,-3.638828400111512205e-07,1.788398714452985386e-02,0.000000000000000000e+00
1.727500000000084768e+01,-3.637008985911456531e-07,1.787504515095758931e-02,0.000000000000000000e+00
1.728000000000084668e+01,-3.635190481418501754e-07,1.786610762838211283e-02,0.000000000000000000e+00
1.728500000000084569e+01,-3.633372886177792239e-07,1.785717457456792098e-02,0.000000000000000000e+00
1.729000000000084469e+01,-3.631556199734703168e-07,1.784824598728064135e-02,0.000000000000000000e+00
1.729500000000084370e+01,-3.629740421634836306e-07,1.783932186428699787e-02,0.000000000000000000e+00
1.730000000000084270e+01,-3.627925551424018939e-07,1.783040220335485246e-02,0.000000000000000000e+00
1.730500000000084171e+01,-3.626111588648307053e-07,1.782148700225317725e-02,0.000000000000000000e+00
1.731000000000084071e+01,-3.624298532853983214e-07,1.781257625875204767e-02,0.000000000000000000e+00
1.731500000000083972e+01,-3.622486383587556040e-07,1.780366997062267018e-02,0.000000000000000000e+00
1.732000000000083872e+01,-3.620675140395762320e-07,1.779476813563736146e-02,0.000000000000000000e+00
1.732500000000083773e+01,-3.618864802825564364e-07,1.778587075156954148e-02,0.000000000000000000e+00
1.733000000000083674e+01,-3.617055370424152123e-07,1.777697781619375431e-02,0.000000000000000000e+00
1.733500000000083574e+01,-3.615246842738940012e-07,1.776808932728565424e-02,0.000000000000000000e+00
1.734000000000083475e+01,-3.613439219317571672e-07,1.775920528262201273e-02,0.000000000000000000e+00
1.734500000000083375e+01,-3.611632499707913094e-07,1.775032567998070451e-02,0.000000000000000000e+00
1.735000000000083276e+01,-3.609826683458057905e-07,1.774145051714071455e-02,0.000000000000000000e+00
1.735500000000083176e+01,-3.608021770116328963e-07,1.773257979188214498e-02,0.000000000000000000e+00
1.736000000000083077e+01,-3.606217759231271472e-07,1.772371350198620119e-02,0.000000000000000000e+00
1.736500000000082977e+01,-3.604414650351657216e-07,1.771485164523521269e-02,0.000000000000000000e+00
1.737000000000082878e+01,-3.602612443026480326e-07,1.770599421941259494e-02,0.000000000000000000e+00
1.737500000000082778e+01,-3.600811136804968397e-07,1.769714122230289094e-02,0.000000000000000000e+00
1.738000000000082679e+01,-3.599010731236565545e-07,1.768829265169174353e-02,0.000000000000000000e+00
1.738500000000082579e+01,-3.597211225870947234e-07,1.767944850536589882e-02,0.000000000000000000e+00
1.739000000000082480e+01,-3.595412620258011802e-07,1.767060878111321662e-02,0.000000000000000000e+00
1.739500000000082380e+01,-3.593614913947883109e-07,1.766177347672266001e-02,0.000000000000000000e+00
1.740000000000082281e+01,-3.591818106490908953e-07,1.765294258998429539e-02,0.000000000000000000e+00
1.740500000000082181e+01,-3.590022197437663708e-07,1.764411611868929933e-02,0.000000000000000000e+00
1.741000000000082082e+01,-3.588227186338944628e-07,1.763529406062995519e-02,0.000000000000000000e+00
1.741500000000081982e+01,-3.586433072745775546e-07,1.762647641359963921e-02,0.000000000000000000e+00
1.742000000000081883e+01,-3.584639856209402641e-07,1.761766317539283783e-02,0.000000000000000000e+00
1.742500000000081783e+01,-3.582847536281297617e-07,1.760885434380514425e-02,0.000000000000000000e+00
1.743000000000081684e+01,-3.581056112513157167e-07,1.760004991663323415e-02,0.000000000000000000e+00
1.743500000000081585e+01,-3.579265584456900864e-07,1.759124989167491770e-02,0.000000000000000000e+00
1.744000000000081485e+01,-3.577475951664672213e-07,1.758245426672907716e-02,0.000000000000000000e+00
1.744500000000081386e+01,-3.575687213688839711e-07,1.757366303959571538e-02,0.000000000000000000e+00
1.745000000000081286e+01,-3.573899370081994204e-07,1.756487620807591771e-02,0.000000000000000000e+00
1.745500000000081187e+01,-3.572112420396954175e-07,1.755609376997187970e-02,0.000000000000000000e+00
1.746000000000081087e+01,-3.570326364186754633e-07,1.754731572308688980e-02,0.000000000000000000e+00
1.746500000000080988e+01,-3.568541201004661930e-07,1.753854206522534667e-02,0.000000000000000000e+00
1.747000000000080888e+01,-3.566756930404160002e-07,1.752977279419273490e-02,0.000000000000000000e+00
1.747500000000080789e+01,-3.564973551938957776e-07,1.752100790779564238e-02,0.000000000000000000e+00
1.748000000000080689e+01,-3.563191065162988116e-07,1.751224740384174638e-02,0.000000000000000000e+00
1.748500000000080590e+01,-3.561409469630406758e-07,1.750349128013982403e-02,0.000000000000000000e+00
1.749000000000080490e+01,-3.559628764895592845e-07,1.749473953449975222e-02,0.000000000000000000e+00
1.749500000000080391e+01,-3.557848950513145220e-07,1.748599216473250423e-02,0.000000000000000000e+00
1.750000000000080291e+01,-3.556070026037887718e-07,1.747724916865013578e-02,0.000000000000000000e+00
1.750500000000080192e+01,-3.554291991024869167e-07,1.746851054406580936e-02,0.000000000000000000e+00
1.751000000000080092e+01,-3.552514845029357035e-07,1.745977628879377339e-02,0.000000000000000000e+00
1.751500000000079993e+01,-3.550738587606841667e-07,1.745104640064938303e-02,0.000000000000000000e+00
1.752000000000079893e+01,-3.548963218313038400e-07,1.744232087744905860e-02,0.000000000000000000e+00
1.752500000000079794e+01,-3.547188736703881741e-07,1.743359971701033059e-02,0.000000000000000000e+00
1.753000000000079694e+01,-3.545415142335529602e-07,1.742488291715182588e-02,0.000000000000000000e+00
1.753500000000079595e+01,-3.543642434764361712e-07,1.741617047569325380e-02,0.000000000000000000e+00
1.754000000000079496e+01,-3.541870613546979617e-07,1.740746239045540614e-02,0.000000000000000000e+00
1.754500000000079396e+01,-3.540099678240206148e-07,1.739875865926018145e-02,0.000000000000000000e+00
1.755000000000079297e+01,-3.538329628401086486e-07,1.739005927993055034e-02,0.000000000000000000e+00
1.755500000000079197e+01,-3.536560463586886567e-07,1.738136425029058671e-02,0.000000000000000000e+00
1.756000000000079098e+01,-3.534792183355092557e-07,1.737267356816543998e-02,0.000000000000000000e+00
1.756500000000078998e+01,-3.533024787263415085e-07,1.736398723138135938e-02,0.000000000000000000e+00
1.757000000000078899e+01,-3.531258274869783951e-07,1.735530523776566969e-02,0.000000000000000000e+00
1.757500000000078799e+01,-3.529492645732348651e-07,1.734662758514678854e-02,0.000000000000000000e+00
1.758000000000078700e+01,-3.527727899409482620e-07,1.733795427135421605e-02,0.000000000000000000e+00
1.758500000000078600e+01,-3.525964035459777400e-07,1.732928529421853478e-02,0.000000000000000000e+00
1.759000000000078501e+01,-3.524201053442047411e-07,1.732062065157142713e-02,0.000000000000000000e+00
1.759500000000078401e+01,-3.522438952915327829e-07,1.731196034124564409e-02,0.000000000000000000e+00
1.760000000000078302e+01,-3.520677733438869826e-07,1.730330436107502257e-02,0.000000000000000000e+00
1.760500000000078202e+01,-3.518917394572150623e-07,1.729465270889448542e-02,0.000000000000000000e+00
1.761000000000078103e+01,-3.517157935874865024e-07,1.728600538254003449e-02,0.000000000000000000e+00
1.761500000000078003e+01,-3.515399356906927004e-07,1.727736237984876452e-02,0.000000000000000000e+00
1.762000000000077904e+01,-3.513641657228473940e-07,1.726872369865884230e-02,0.000000000000000000e+00
1.762500000000077804e+01,-3.511884836399859735e-07,1.726008933680951360e-02,0.000000000000000000e+00
1.763000000000077705e+01,-3.510128893981659577e-07,1.725145929214110668e-02,0.000000000000000000e+00
1.763500000000077605e+01,-3.508373829534668354e-07,1.724283356249503921e-02,0.000000000000000000e+00
1.764000000000077506e+01,-3.506619642619900124e-07,1.723421214571379048e-02,0.000000000000000000e+00
1.764500000000077407e+01,-3.504866332798590232e-07,1.722559503964093269e-02,0.000000000000000000e+00
1.765000000000077307e+01,-3.503113899632191605e-07,1.721698224212111356e-02,0.000000000000000000e+00
1.765500000000077208e+01,-3.501362342682375281e-07,1.720837375100005284e-02,0.000000000000000000e+00
1.766000000000077108e+01,-3.499611661511034642e-07,1.719976956412455280e-02,0.000000000000000000e+00
1.766500000000077009e+01,-3.497861855680278539e-07,1.719116967934249465e-02,0.000000000000000000e+00
1.767000000000076909e+01,-3.496112924752438163e-07,1.718257409450282130e-02,0.000000000000000000e+00
1.767500000000076810e+01,-3.494364868290061762e-07,1.717398280745557199e-02,0.000000000000000000e+00
1.768000000000076710e+01,-3.492617685855917280e-07,1.716539581605184758e-02,0.000000000000000000e+00
1.768500000000076611e+01,-3.490871377012988658e-07,1.715681311814381757e-02,0.000000000000000000e+00
1.769000000000076511e+01,-3.489125941324481649e-07,1.714823471158474777e-02,0.000000000000000000e+00
1.769500000000076412e+01,-3.487381378353819592e-07,1.713966059422895871e-02,0.000000000000000000e+00
1.770000000000076312e+01,-3.485637687664642875e-07,1.713109076393183605e-02,0.000000000000000000e+00
1.770500000000076213e+01,-3.483894868820809999e-07,1.712252521854986873e-02,0.000000000000000000e+00
1.771000000000076113e+01,-3.482152921386399693e-07,1.711396395594059691e-02,0.000000000000000000e+00
1.771500000000076014e+01,-3.480411844925707737e-07,1.710540697396262591e-02,0.000000000000000000e+00
1.772000000000075914e+01,-3.478671639003245377e-07,1.709685427047564696e-02,0.000000000000000000e+00
1.772500000000075815e+01,-3.476932303183743028e-07,1.708830584334040947e-02,0.000000000000000000e+00
1.773000000000075715e+01,-3.475193837032151333e-07,1.707976169041873493e-02,0.000000000000000000e+00
1.773500000000075616e+01,-3.473456240113635341e-07,1.707122180957352728e-02,0.000000000000000000e+00
1.774000000000075516e+01,-3.471719511993579270e-07,1.706268619866874170e-02,0.000000000000000000e+00
1.774500000000075417e+01,-3.469983652237581743e-07,1.705415485556940197e-02,0.000000000000000000e+00
1.775000000000075318e+01,-3.468248660411462672e-07,1.704562777814161781e-02,0.000000000000000000e+00
1.775500000000075218e+01,-3.466514536081256903e-07,1.703710496425255363e-02,0.000000000000000000e+00
1.776000000000075119e+01,-3.464781278813216861e-07,1.702858641177042859e-02,0.000000000000000000e+00
1.776500000000075019e+01,-3.463048888173809910e-07,1.702007211856454080e-02,0.000000000000000000e+00
1.777000000000074920e+01,-3.461317363729722581e-07,1.701156208250525700e-02,0.000000000000000000e+00
1.777500000000074820e+01,-3.459586705047857398e-07,1.700305630146400557e-02,0.000000000000000000e+00
1.778000000000074721e+01,-3.457856911695332350e-07,1.699455477331327999e-02,0.000000000000000000e+00
1.778500000000074621e+01,-3.456127983239484597e-07,1.698605749592662501e-02,0.000000000000000000e+00
1.779000000000074522e+01,-3.454399919247865173e-07,1.697756446717866088e-02,0.000000000000000000e+00
1.779500000000074422e+01,-3.452672719288240576e-07,1.696907568494506954e-02,0.000000000000000000e+00
1.780000000000074323e+01,-3.450946382928596476e-07,1.696059114710259802e-02,0.000000000000000000e+00
1.780500000000074223e+01,-3.449220909737132944e-07,1.695211085152904806e-02,0.000000000000000000e+00
1.781000000000074124e+01,-3.447496299282264990e-07,1.694363479610328307e-02,0.000000000000000000e+00
1.781500000000074024e+01,-3.445772551132624144e-07,1.693516297870522810e-02,0.000000000000000000e+00
1.782000000000073925e+01,-3.444049664857058460e-07,1.692669539721587679e-02,0.000000000000000000e+00
1.782500000000073825e+01,-3.442327640024629339e-07,1.691823204951727055e-02,0.000000000000000000e+00
1.783000000000073726e+01,-3.440606476204616820e-07,1.690977293349250898e-02,0.000000000000000000e+00
1.783500000000073626e+01,-3.438886172966513762e-07,1.690131804702576374e-02,0.000000000000000000e+00
1.784000000000073527e+01,-3.437166729880031133e-07,1.689286738800225077e-02,0.000000000000000000e+00
1.784500000000073427e+01,-3.435448146515090601e-07,1.688442095430825116e-02,0.000000000000000000e+00
1.785000000000073328e+01,-3.433730422441833004e-07,1.687597874383109722e-02,0.000000000000000000e+00
1.785500000000073229e+01,-3.432013557230611467e-07,1.686754075445917947e-02,0.000000000000000000e+00
1.786000000000073129e+01,-3.430297550451995639e-07,1.685910698408195005e-02,0.000000000000000000e+00
1.786500000000073030e+01,-3.428582401676770101e-07,1.685067743058991235e-02,0.000000000000000000e+00
1.787000000000072930e+01,-3.426868110475931726e-07,1.684225209187461408e-02,0.000000000000000000e+00
1.787500000000072831e+01,-3.425154676420693905e-07,1.683383096582867500e-02,0.000000000000000000e+00
1.788000000000072731e+01,-3.423442099082483909e-07,1.682541405034576609e-02,0.000000000000000000e+00
1.788500000000072632e+01,-3.421730378032942352e-07,1.681700134332058880e-02,0.000000000000000000e+00
1.789000000000072532e+01,-3.420019512843926373e-07,1.680859284264893047e-02,0.000000000000000000e+00
1.789500000000072433e+01,-3.418309503087504339e-07,1.680018854622760890e-02,0.000000000000000000e+00
1.790000000000072333e+01,-3.416600348335960610e-07,1.679178845195448966e-02,0.000000000000000000e+00
1.790500000000072234e+01,-3.414892048161792364e-07,1.678339255772851382e-02,0.000000000000000000e+00
1.791000000000072134e+01,-3.413184602137711714e-07,1.677500086144964944e-02,0.000000000000000000e+00
1.791500000000072035e+01,-3.411478009836642530e-07,1.676661336101891928e-02,0.000000000000000000e+00
1.792000000000071935e+01,-3.409772270831724674e-07,1.675823005433841120e-02,0.000000000000000000e+00
1.792500000000071836e+01,-3.408067384696309241e-07,1.674985093931124353e-02,0.000000000000000000e+00
1.793000000000071736e+01,-3.406363351003960670e-07,1.674147601384158579e-02,0.000000000000000000e+00
1.793500000000071637e+01,-3.404660169328459392e-07,1.673310527583466920e-02,0.000000000000000000e+00
1.794000000000071537e+01,-3.402957839243794951e-07,1.672473872319675536e-02,0.000000000000000000e+00
1.794500000000071438e+01,-3.401256360324172885e-07,1.671637635383515369e-02,0.000000000000000000e+00
1.795000000000071338e+01,-3.399555732144011018e-07,1.670801816565823175e-02,0.000000000000000000e+00
1.795500000000071239e+01,-3.397855954277938404e-07,1.669966415657540490e-02,0.000000000000000000e+00
1.796000000000071140e+01,-3.396157026300799561e-07,1.669131432449711544e-02,0.000000000000000000e+00
1.796500000000071040e+01,-3.394458947787648117e-07,1.668296866733486733e-02,0.000000000000000000e+00
1.797000000000070941e+01,-3.392761718313755284e-07,1.667462718300119842e-02,0.000000000000000000e+00
1.797500000000070841e+01,-3.391065337454598734e-07,1.666628986940970128e-02,0.000000000000000000e+00
1.798000000000070742e+01,-3.389369804785870550e-07,1.665795672447499196e-02,0.000000000000000000e+00
1.798500000000070642e+01,-3.387675119883477215e-07,1.664962774611275162e-02,0.000000000000000000e+00
1.799000000000070543e+01,-3.385981282323535915e-07,1.664130293223969534e-02,0.000000000000000000e+00
1.799500000000070443e+01,-3.384288291682375063e-07,1.663298228077357555e-02,0.000000000000000000e+00
1.800000000000070344e+01,-3.382596147536534300e-07,1.662466578963318897e-02,0.000000000000000000e+00
1.800500000000070244e+01,-3.380904849462766088e-07,1.661635345673837666e-02,0.000000000000000000e+00
1.801000000000070145e+01,-3.379214397038035172e-07,1.660804528001000313e-02,0.000000000000000000e+00
1.801500000000070045e+01,-3.377524789839516469e-07,1.659974125736999803e-02,0.000000000000000000e+00
1.802000000000069946e+01,-3.375836027444596655e-07,1.659144138674131450e-02,0.000000000000000000e+00
1.802500000000069846e+01,-3.374148109430874164e-07,1.658314566604794302e-02,0.000000000000000000e+00
1.803000000000069747e+01,-3.372461035376157598e-07,1.657485409321491840e-02,0.000000000000000000e+00
1.803500000000069647e+01,-3.370774804858469967e-07,1.656656666616831280e-02,0.000000000000000000e+00
1.804000000000069548e+01,-3.369089417456041272e-07,1.655828338283523229e-02,0.000000000000000000e+00
1.804500000000069448e+01,-3.367404872747313276e-07,1.655000424114382029e-02,0.000000000000000000e+00
1.805000000000069349e+01,-3.365721170310939496e-07,1.654172923902324718e-02,0.000000000000000000e+00
1.805500000000069249e+01,-3.364038309725784680e-07,1.653345837440372765e-02,0.000000000000000000e+00
1.806000000000069150e+01,-3.362356290570921100e-07,1.652519164521653108e-02,0.000000000000000000e+00
1.806500000000069051e+01,-3.360675112425635960e-07,1.651692904939392262e-02,0.000000000000000000e+00
1.807000000000068951e+01,-3.358994774869422401e-07,1.650867058486922556e-02,0.000000000000000000e+00
1.807500000000068852e+01,-3.357315277481987968e-07,1.650041624957679018e-02,0.000000000000000000e+00
1.808000000000068752e+01,-3.355636619843247201e-07,1.649216604145200410e-02,0.000000000000000000e+00
1.808500000000068653e+01,-3.353958801533325338e-07,1.648391995843127497e-02,0.000000000000000000e+00
1.809000000000068553e+01,-3.352281822132558317e-07,1.647567799845205821e-02,0.000000000000000000e+00
1.809500000000068454e+01,-3.350605681221491718e-07,1.646744015945283274e-02,0.000000000000000000e+00
1.810000000000068354e+01,-3.348930378380880759e-07,1.645920643937310787e-02,0.000000000000000000e+00
1.810500000000068255e+01,-3.347255913191690830e-07,1.645097683615341644e-02,0.000000000000000000e+00
1.811000000000068155e+01,-3.345582285235095373e-07,1.644275134773534597e-02,0.000000000000000000e+00
1.811500000000068056e+01,-3.343909494092477470e-07,1.643452997206147626e-02,0.000000000000000000e+00
1.812000000000067956e+01,-3.342237539345431433e-07,1.642631270707544874e-02,0.000000000000000000e+00
1.812500000000067857e+01,-3.340566420575758568e-07,1.641809955072190755e-02,0.000000000000000000e+00
1.813000000000067757e+01,-3.338896137365470877e-07,1.640989050094654803e-02,0.000000000000000000e+00
1.813500000000067658e+01,-3.337226689296787890e-07,1.640168555569607514e-02,0.000000000000000000e+00
1.814000000000067558e+01,-3.335558075952139833e-07,1.639348471291823470e-02,0.000000000000000000e+00
1.814500000000067459e+01,-3.333890296914164456e-07,1.638528797056177169e-02,0.000000000000000000e+00
1.815000000000067359e+01,-3.332223351765707033e-07,1.637709532657648931e-02,0.000000000000000000e+00
1.815500000000067260e+01,-3.330557240089824066e-07,1.636890677891320728e-02,0.000000000000000000e+00
1.816000000000067160e+01,-3.328891961469779049e-07,1.636072232552374453e-02,0.000000000000000000e+00
1.816500000000067061e+01,-3.327227515489044591e-07,1.635254196436098512e-02,0.000000000000000000e+00
1.817000000000066962e+01,-3.325563901731300292e-07,1.634436569337880188e-02,0.000000000000000000e+00
1.817500000000066862e+01,-3.323901119780434334e-07,1.633619351053211197e-02,0.000000000000000000e+00
1.818000000000066763e+01,-3.322239169220544541e-07,1.632802541377684560e-02,0.000000000000000000e+00
1.818500000000066663e+01,-3.320578049635934671e-07,1.631986140106995997e-02,0.000000000000000000e+00
1.819000000000066564e+01,-3.318917760611117063e-07,1.631170147036942533e-02,0.000000000000000000e+00
1.819500000000066464e+01,-3.317258301730811051e-07,1.630354561963423890e-02,0.000000000000000000e+00
1.820000000000066365e+01,-3.315599672579946139e-07,1.629539384682442138e-02,0.000000000000000000e+00
1.820500000000066265e+01,-3.313941872743655648e-07,1.628724614990101002e-02,0.000000000000000000e+00
1.821000000000066166e+01,-3.312284901807283598e-07,1.627910252682605863e-02,0.000000000000000000e+00
1.821500000000066066e+01,-3.310628759356380474e-07,1.627096297556264448e-02,0.000000000000000000e+00
1.822000000000065967e+01,-3.308973444976702166e-07,1.626282749407486489e-02,0.000000000000000000e+00
1.822500000000065867e+01,-3.307318958254213676e-07,1.625469608032782676e-02,0.000000000000000000e+00
1.823000000000065768e+01,-3.305665298775086998e-07,1.624656873228766049e-02,0.000000000000000000e+00
1.823500000000065668e+01,-3.304012466125699533e-07,1.623844544792151651e-02,0.000000000000000000e+00
1.824000000000065569e+01,-3.302360459892636734e-07,1.623032622519755830e-02,0.000000000000000000e+00
1.824500000000065469e+01,-3.300709279662690519e-07,1.622221106208495550e-02,0.000000000000000000e+00
1.825000000000065370e+01,-3.299058925022858740e-07,1.621409995655391165e-02,0.000000000000000000e+00
1.825500000000065270e+01,-3.297409395560347830e-07,1.620599290657563293e-02,0.000000000000000000e+00
1.826000000000065171e+01,-3.295760690862568571e-07,1.619788991012234905e-02,0.000000000000000000e+00
1.826500000000065072e+01,-3.294112810517137149e-07,1.618979096516728541e-02,0.000000000000000000e+00
1.827000000000064972e+01,-3.292465754111878862e-07,1.618169606968469787e-02,0.000000000000000000e+00
1.827500000000064873e+01,-3.290819521234822294e-07,1.617360522164985534e-02,0.000000000000000000e+00
1.828000000000064773e+01,-3.289174111474204614e-07,1.616551841903902942e-02,0.000000000000000000e+00
1.828500000000064674e+01,-3.287529524418467335e-07,1.615743565982950825e-02,0.000000000000000000e+00
1.829000000000064574e+01,-3.285885759656257906e-07,1.614935694199959651e-02,0.000000000000000000e+00
1.829500000000064475e+01,-3.284242816776429181e-07,1.614128226352860157e-02,0.000000000000000000e+00
1.830000000000064375e+01,-3.282600695368041539e-07,1.613321162239683346e-02,0.000000000000000000e+00
1.830500000000064276e+01,-3.280959395020356526e-07,1.612514501658563262e-02,0.000000000000000000e+00
1.831000000000064176e+01,-3.279318915322845861e-07,1.611708244407733873e-02,0.000000000000000000e+00
1.831500000000064077e+01,-3.277679255865184549e-07,1.610902390285530103e-02,0.000000000000000000e+00
1.832000000000063977e+01,-3.276040416237251942e-07,1.610096939090387494e-02,0.000000000000000000e+00
1.832500000000063878e+01,-3.274402396029132270e-07,1.609291890620841853e-02,0.000000000000000000e+00
1.833000000000063778e+01,-3.272765194831117813e-07,1.608487244675531683e-02,0.000000000000000000e+00
1.833500000000063679e+01,-3.271128812233702023e-07,1.607683001053193672e-02,0.000000000000000000e+00
1.834000000000063579e+01,-3.269493247827584815e-07,1.606879159552667552e-02,0.000000000000000000e+00
1.834500000000063480e+01,-3.267858501203670981e-07,1.606075719972891586e-02,0.000000000000000000e+00
1.835000000000063380e+01,-3.266224571953069129e-07,1.605272682112904650e-02,0.000000000000000000e+00
1.835500000000063281e+01,-3.264591459667092217e-07,1.604470045771848319e-02,0.000000000000000000e+00
1.836000000000063181e+01,-3.262959163937258604e-07,1.603667810748962350e-02,0.000000000000000000e+00
1.836500000000063082e+01,-3.261327684355290998e-07,1.602865976843588156e-02,0.000000000000000000e+00
1.837000000000062983e+01,-3.259697020513112749e-07,1.602064543855166723e-02,0.000000000000000000e+00
1.837500000000062883e+01,-3.258067172002856846e-07,1.601263511583238958e-02,0.000000000000000000e+00
1.838000000000062784e+01,-3.256438138416855331e-07,1.600462879827448115e-02,0.000000000000000000e+00
1.838500000000062684e+01,-3.254809919347646711e-07,1.599662648387533900e-02,0.000000000000000000e+00
1.839000000000062585e+01,-3.253182514387972250e-07,1.598862817063340450e-02,0.000000000000000000e+00
1.839500000000062485e+01,-3.251555923130778090e-07,1.598063385654809043e-02,0.000000000000000000e+00
1.840000000000062386e+01,-3.249930145169212601e-07,1.597264353961981576e-02,0.000000000000000000e+00
1.840500000000062286e+01,-3.248305180096627970e-07,1.596465721785000555e-02,0.000000000000000000e+00
1.841000000000062187e+01,-3.246681027506579144e-07,1.595667488924108410e-02,0.000000000000000000e+00
1.841500000000062087e+01,-3.245057686992825944e-07,1.594869655179646448e-02,0.000000000000000000e+00
1.842000000000061988e+01,-3.243435158149329893e-07,1.594072220352056590e-02,0.000000000000000000e+00
1.842500000000061888e+01,-3.241813440570255271e-07,1.593275184241880679e-02,0.000000000000000000e+00
1.843000000000061789e+01,-3.240192533849970175e-07,1.592478546649760129e-02,0.000000000000000000e+00
1.843500000000061689e+01,-3.238572437583045462e-07,1.591682307376434541e-02,0.000000000000000000e+00
1.844000000000061590e+01,-3.236953151364253158e-07,1.590886466222746556e-02,0.000000000000000000e+00
1.844500000000061490e+01,-3.235334674788570695e-07,1.590091022989635269e-02,0.000000000000000000e+00
1.845000000000061391e+01,-3.233717007451176675e-07,1.589295977478140387e-02,0.000000000000000000e+00
1.845500000000061291e+01,-3.232100148947450872e-07,1.588501329489401190e-02,0.000000000000000000e+00
1.846000000000061192e+01,-3.230484098872977933e-07,1.587707078824656531e-02,0.000000000000000000e+00
1.846500000000061092e+01,-3.228868856823541560e-07,1.586913225285243798e-02,0.000000000000000000e+00
1.847000000000060993e+01,-3.227254422395129273e-07,1.586119768672601335e-02,0.000000000000000000e+00
1.847500000000060894e+01,-3.225640795183931877e-07,1.585326708788264635e-02,0.000000000000000000e+00
1.848000000000060794e+01,-3.224027974786340291e-07,1.584534045433870497e-02,0.000000000000000000e+00
1.848500000000060695e+01,-3.222415960798946604e-07,1.583741778411153558e-02,0.000000000000000000e+00
1.849000000000060595e+01,-3.220804752818547780e-07,1.582949907521948030e-02,0.000000000000000000e+00
1.849500000000060496e+01,-3.219194350442138777e-07,1.582158432568186654e-02,0.000000000000000000e+00
1.850000000000060396e+01,-3.217584753266917843e-07,1.581367353351902788e-02,0.000000000000000000e+00
1.850500000000060297e+01,-3.215975960890284923e-07,1.580576669675226933e-02,0.000000000000000000e+00
1.851000000000060197e+01,-3.214367972909839545e-07,1.579786381340389165e-02,0.000000000000000000e+00
1.851500000000060098e+01,-3.212760788923384527e-07,1.578996488149719130e-02,0.000000000000000000e+00
1.852000000000059998e+01,-3.211154408528923325e-07,1.578206989905644314e-02,0.000000000000000000e+00
1.852500000000059899e+01,-3.209548831324658449e-07,1.577417886410691084e-02,0.000000000000000000e+00
1.853000000000059799e+01,-3.207944056908995697e-07,1.576629177467485377e-02,0.000000000000000000e+00
1.853500000000059700e+01,-3.206340084880541508e-07,1.575840862878751664e-02,0.000000000000000000e+00
1.854000000000059600e+01,-3.204736914838101373e-07,1.575052942447312254e-02,0.000000000000000000e+00
1.854500000000059501e+01,-3.203134546380682484e-07,1.574265415976088683e-02,0.000000000000000000e+00
1.855000000000059401e+01,-3.201532979107491613e-07,1.573478283268100325e-02,0.000000000000000000e+00
1.855500000000059302e+01,-3.199932212617937234e-07,1.572691544126466473e-02,0.000000000000000000e+00
1.856000000000059202e+01,-3.198332246511628462e-07,1.571905198354402872e-02,0.000000000000000000e+00
1.856500000000059103e+01,-3.196733080388372932e-07,1.571119245755225532e-02,0.000000000000000000e+00
1.857000000000059003e+01,-3.195134713848177866e-07,1.570333686132347958e-02,0.000000000000000000e+00
1.857500000000058904e+01,-3.193537146491253769e-07,1.569548519289281838e-02,0.000000000000000000e+00
1.858000000000058805e+01,-3.191940377918009144e-07,1.568763745029637391e-02,0.000000000000000000e+00
1.858500000000058705e+01,-3.190344407729049957e-07,1.567979363157122330e-02,0.000000000000000000e+00
1.859000000000058606e+01,-3.188749235525185461e-07,1.567195373475543593e-02,0.000000000000000000e+00
1.859500000000058506e+01,-3.187154860907422905e-07,1.566411775788805957e-02,0.000000000000000000e+00
1.860000000000058407e+01,-3.185561283476968588e-07,1.565628569900911690e-02,0.000000000000000000e+00
1.860500000000058307e+01,-3.183968502835229981e-07,1.564845755615960898e-02,0.000000000000000000e+00
1.861000000000058208e+01,-3.182376518583812020e-07,1.564063332738152914e-02,0.000000000000000000e+00
1.861500000000058108e+01,-3.180785330324520282e-07,1.563281301071783522e-02,0.000000000000000000e+00
1.862000000000058009e+01,-3.179194937659357806e-07,1.562499660421247383e-02,0.000000000000000000e+00
1.862500000000057909e+01,-3.177605340190528276e-07,1.561718410591036825e-02,0.000000000000000000e+00
1.863000000000057810e+01,-3.176016537520432837e-07,1.560937551385741147e-02,0.000000000000000000e+00
1.863500000000057710e+01,-3.174428529251672747e-07,1.560157082610048179e-02,0.000000000000000000e+00
1.864000000000057611e+01,-3.172841314987047258e-07,1.559377004068743591e-02,0.000000000000000000e+00
1.864500000000057511e+01,-3.171254894329553087e-07,1.558597315566708982e-02,0.000000000000000000e+00
1.865000000000057412e+01,-3.169669266882388120e-07,1.557818016908925872e-02,0.000000000000000000e+00
1.865500000000057312e+01,-3.168084432248946649e-07,1.557039107900471710e-02,0.000000000000000000e+00
1.866000000000057213e+01,-3.166500390032822550e-07,1.556260588346521957e-02,0.000000000000000000e+00
1.866500000000057113e+01,-3.164917139837805574e-07,1.555482458052348527e-02,0.000000000000000000e+00
1.867000000000057014e+01,-3.163334681267887170e-07,1.554704716823322209e-02,0.000000000000000000e+00
1.867500000000056914e+01,-3.161753013927253079e-07,1.553927364464910942e-02,0.000000000000000000e+00
1.868000000000056815e+01,-3.160172137420289149e-07,1.553150400782678242e-02,0.000000000000000000e+00
1.868500000000056716e+01,-3.158592051351578168e-07,1.552373825582286856e-02,0.000000000000000000e+00
1.869000000000056616e+01,-3.157012755325902503e-07,1.551597638669495287e-02,0.000000000000000000e+00
1.869500000000056517e+01,-3.155434248948239869e-07,1.550821839850161088e-02,0.000000000000000000e+00
1.870000000000056417e+01,-3.153856531823764914e-07,1.550046428930236010e-02,0.000000000000000000e+00
1.870500000000056318e+01,-3.152279603557853461e-07,1.549271405715770510e-02,0.000000000000000000e+00
1.871000000000056218e+01,-3.150703463756074557e-07,1.548496770012913054e-02,0.000000000000000000e+00
1.871500000000056119e+01,-3.149128112024196306e-07,1.547722521627906307e-02,0.000000000000000000e+00
1.872000000000056019e+01,-3.147553547968184275e-07,1.546948660367092505e-02,0.000000000000000000e+00
1.872500000000055920e+01,-3.145979771194199377e-07,1.546175186036909295e-02,0.000000000000000000e+00
1.873000000000055820e+01,-3.144406781308602637e-07,1.545402098443890600e-02,0.000000000000000000e+00
1.873500000000055721e+01,-3.142834577917948311e-07,1.544629397394668528e-02,0.000000000000000000e+00
1.874000000000055621e+01,-3.141263160628989706e-07,1.543857082695971467e-02,0.000000000000000000e+00
1.874500000000055522e+01,-3.139692529048674418e-07,1.543085154154623904e-02,0.000000000000000000e+00
1.875000000000055422e+01,-3.138122682784150154e-07,1.542313611577546782e-02,0.000000000000000000e+00
1.875500000000055323e+01,-3.136553621442758380e-07,1.541542454771758011e-02,0.000000000000000000e+00
1.876000000000055223e+01,-3.134985344632036968e-07,1.540771683544372127e-02,0.000000000000000000e+00
1.876500000000055124e+01,-3.133417851959721254e-07,1.540001297702599942e-02,0.000000000000000000e+00
1.877000000000055024e+01,-3.131851143033741392e-07,1.539231297053748372e-02,0.000000000000000000e+00
1.877500000000054925e+01,-3.130285217462224471e-07,1.538461681405221132e-02,0.000000000000000000e+00
1.878000000000054825e+01,-3.128720074853493986e-07,1.537692450564518559e-02,0.000000000000000000e+00
1.878500000000054726e+01,-3.127155714816067191e-07,1.536923604339236749e-02,0.000000000000000000e+00
1.879000000000054627e+01,-3.125592136958659334e-07,1.536155142537067031e-02,0.000000000000000000e+00
1.879500000000054527e+01,-3.124029340890179949e-07,1.535387064965798923e-02,0.000000000000000000e+00
1.880000000000054428e+01,-3.122467326219734980e-07,1.534619371433315789e-02,0.000000000000000000e+00
1.880500000000054328e+01,-3.120906092556625713e-07,1.533852061747599527e-02,0.000000000000000000e+00
1.881000000000054229e+01,-3.119345639510347197e-07,1.533085135716725882e-02,0.000000000000000000e+00
1.881500000000054129e+01,-3.117785966690591943e-07,1.532318593148867918e-02,0.000000000000000000e+00
1.882000000000054030e+01,-3.116227073707246222e-07,1.531552433852293761e-02,0.000000000000000000e+00
1.882500000000053930e+01,-3.114668960170392181e-07,1.530786657635367469e-02,0.000000000000000000e+00
1.883000000000053831e+01,-3.113111625690307315e-07,1.530021264306550069e-02,0.000000000000000000e+00
1.883500000000053731e+01,-3.111555069877461816e-07,1.529256253674396784e-02,0.000000000000000000e+00
1.884000000000053632e+01,-3.109999292342523344e-07,1.528491625547559636e-02,0.000000000000000000e+00
1.884500000000053532e+01,-3.108444292696352256e-07,1.527727379734786055e-02,0.000000000000000000e+00
1.885000000000053433e+01,-3.106890070550004260e-07,1.526963516044918361e-02,0.000000000000000000e+00
1.885500000000053333e+01,-3.105336625514728818e-07,1.526200034286895671e-02,0.000000000000000000e+00
1.886000000000053234e+01,-3.103783957201971272e-07,1.525436934269752687e-02,0.000000000000000000e+00
1.886500000000053134e+01,-3.102232065223369662e-07,1.524674215802617611e-02,0.000000000000000000e+00
1.887000000000053035e+01,-3.100680949190758434e-07,1.523911878694716136e-02,0.000000000000000000e+00
1.887500000000052935e+01,-3.099130608716163148e-07,1.523149922755368674e-02,0.000000000000000000e+00
1.888000000000052836e+01,-3.097581043411804707e-07,1.522388347793991216e-02,0.000000000000000000e+00
1.888500000000052736e+01,-3.096032252890099365e-07,1.521627153620093952e-02,0.000000000000000000e+00
1.889000000000052637e+01,-3.094484236763653955e-07,1.520866340043283867e-02,0.000000000000000000e+00
1.889500000000052538e+01,-3.092936994645271719e-07,1.520105906873262143e-02,0.000000000000000000e+00
1.890000000000052438e+01,-3.091390526147949655e-07,1.519345853919826066e-02,0.000000000000000000e+00
1.890500000000052339e+01,-3.089844830884875345e-07,1.518586180992866075e-02,0.000000000000000000e+00
1.891000000000052239e+01,-3.088299908469432777e-07,1.517826887902369408e-02,0.000000000000000000e+00
1.891500000000052140e+01,-3.086755758515198637e-07,1.517067974458418539e-02,0.000000000000000000e+00
1.892000000000052040e+01,-3.085212380635941253e-07,1.516309440471189443e-02,0.000000000000000000e+00
1.892500000000051941e+01,-3.083669774445623244e-07,1.515551285750953853e-02,0.000000000000000000e+00
1.893000000000051841e+01,-3.082127939558399925e-07,1.514793510108078216e-02,0.000000000000000000e+00
1.893500000000051742e+01,-3.080586875588621431e-07,1.514036113353024217e-02,0.000000000000000000e+00
1.894000000000051642e+01,-3.079046582150826891e-07,1.513279095296347736e-02,0.000000000000000000e+00
1.894500000000051543e+01,-3.077507058859751837e-07,1.512522455748699889e-02,0.000000000000000000e+00
1.895000000000051443e+01,-3.075968305330322389e-07,1.511766194520825293e-02,0.000000000000000000e+00
1.895500000000051344e+01,-3.074430321177656302e-07,1.511010311423564671e-02,0.000000000000000000e+00
1.896000000000051244e+01,-3.072893106017067741e-07,1.510254806267853113e-02,0.000000000000000000e+00
1.896500000000051145e+01,-3.071356659464058804e-07,1.509499678864719384e-02,0.000000000000000000e+00
1.897000000000051045e+01,-3.069820981134326939e-07,1.508744929025287139e-02,0.000000000000000000e+00
1.897500000000050946e+01,-3.068286070643759644e-07,1.507990556560774402e-02,0.000000000000000000e+00
1.898000000000050846e+01,-3.066751927608437647e-07,1.507236561282494086e-02,0.000000000000000000e+00
1.898500000000050747e+01,-3.065218551644633318e-07,1.506482943001853127e-02,0.000000000000000000e+00
1.899000000000050647e+01,-3.063685942368810669e-07,1.505729701530351614e-02,0.000000000000000000e+00
1.899500000000050548e+01,-3.062154099397626409e-07,1.504976836679586955e-02,0.000000000000000000e+00
1.900000000000050449e+01,-3.060623022347927832e-07,1.504224348261247284e-02,0.000000000000000000e+00
1.900500000000050349e+01,-3.059092710836753873e-07,1.503472236087117012e-02,0.000000000000000000e+00
1.901000000000050250e+01,-3.057563164481335637e-07,1.502720499969073184e-02,0.000000000000000000e+00
1.901500000000050150e+01,-3.056034382899094282e-07,1.501969139719089123e-02,0.000000000000000000e+00
1.902000000000050051e+01,-3.054506365707644195e-07,1.501218155149229572e-02,0.000000000000000000e+00
1.902500000000049951e+01,-3.052979112524790876e-07,1.500467546071654681e-02,0.000000000000000000e+00
1.903000000000049852e+01,-3.051452622968528289e-07,1.499717312298618800e-02,0.000000000000000000e+00
1.903500000000049752e+01,-3.049926896657044686e-07,1.498967453642469257e-02,0.000000000000000000e+00
1.904000000000049653e+01,-3.048401933208715725e-07,1.498217969915647922e-02,0.000000000000000000e+00
1.904500000000049553e+01,-3.046877732242111353e-07,1.497468860930689996e-02,0.000000000000000000e+00
1.905000000000049454e+01,-3.045354293375990511e-07,1.496720126500224006e-02,0.000000000000000000e+00
1.905500000000049354e+01,-3.043831616229301664e-07,1.495971766436973889e-02,0.000000000000000000e+00
1.906000000000049255e+01,-3.042309700421186504e-07,1.495223780553755870e-02,0.000000000000000000e+00
1.906500000000049155e+01,-3.040788545570975191e-07,1.494476168663478981e-02,0.000000000000000000e+00
1.907000000000049056e+01,-3.039268151298189525e-07,1.493728930579147143e-02,0.000000000000000000e+00
1.907500000000048956e+01,-3.037748517222540299e-07,1.492982066113857260e-02,0.000000000000000000e+00
1.908000000000048857e+01,-3.036229642963928890e-07,1.492235575080800777e-02,0.000000000000000000e+00
1.908500000000048757e+01,-3.034711528142446198e-07,1.491489457293260559e-02,0.000000000000000000e+00
1.909000000000048658e+01,-3.033194172378374764e-07,1.490743712564614361e-02,0.000000000000000000e+00
1.909500000000048558e+01,-3.031677575292186124e-07,1.489998340708332050e-02,0.000000000000000000e+00
1.910000000000048459e+01,-3.030161736504539748e-07,1.489253341537977518e-02,0.000000000000000000e+00
1.910500000000048360e+01,-3.028646655636287280e-07,1.488508714867208677e-02,0.000000000000000000e+00
1.911000000000048260e+01,-3.027132332308468823e-07,1.487764460509775205e-02,0.000000000000000000e+00
1.911500000000048161e+01,-3.025618766142315069e-07,1.487020578279520805e-02,0.000000000000000000e+00
1.912000000000048061e+01,-3.024105956759243051e-07,1.486277067990380944e-02,0.000000000000000000e+00
1.912500000000047962e+01,-3.022593903780863566e-07,1.485533929456386154e-02,0.000000000000000000e+00
1.913000000000047862e+01,-3.021082606828973756e-07,1.484791162491658038e-02,0.000000000000000000e+00
1.913500000000047763e+01,-3.019572065525559756e-07,1.484048766910412223e-02,0.000000000000000000e+00
1.914000000000047663e+01,-3.018062279492796697e-07,1.483306742526957316e-02,0.000000000000000000e+00
1.914500000000047564e+01,-3.016553248353050822e-07,1.482565089155693863e-02,0.000000000000000000e+00
1.915000000000047464e+01,-3.015044971728874191e-07,1.481823806611115742e-02,0.000000000000000000e+00
1.915500000000047365e+01,-3.013537449243009446e-07,1.481082894707810155e-02,0.000000000000000000e+00
1.916000000000047265e+01,-3.012030680518388224e-07,1.480342353260456247e-02,0.000000000000000000e+00
1.916500000000047166e+01,-3.010524665178129039e-07,1.479602182083825795e-02,0.000000000000000000e+00
1.917000000000047066e+01,-3.009019402845539928e-07,1.478862380992784081e-02,0.000000000000000000e+00
1.917500000000046967e+01,-3.007514893144116863e-07,1.478122949802287804e-02,0.000000000000000000e+00
1.918000000000046867e+01,-3.006011135697545340e-07,1.477383888327386818e-02,0.000000000000000000e+00
1.918500000000046768e+01,-3.004508130129696674e-07,1.476645196383222919e-02,0.000000000000000000e+00
1.919000000000046668e+01,-3.003005876064631702e-07,1.475906873785031576e-02,0.000000000000000000e+00
1.919500000000046569e+01,-3.001504373126599196e-07,1.475168920348138464e-02,0.000000000000000000e+00
1.920000000000046469e+01,-3.000003620940035867e-07,1.474431335887965017e-02,0.000000000000000000e+00
1.920500000000046370e+01,-2.998503619129565828e-07,1.473694120220021310e-02,0.000000000000000000e+00
1.921000000000046271e+01,-2.997004367320000599e-07,1.472957273159911443e-02,0.000000000000000000e+00
1.921500000000046171e+01,-2.995505865136341225e-07,1.472220794523331454e-02,0.000000000000000000e+00
1.922000000000046072e+01,-2.994008112203772980e-07,1.471484684126069670e-02,0.000000000000000000e+00
1.922500000000045972e+01,-2.992511108147670661e-07,1.470748941784006704e-02,0.000000000000000000e+00
1.923000000000045873e+01,-2.991014852593597531e-07,1.470013567313114590e-02,0.000000000000000000e+00
1.923500000000045773e+01,-2.989519345167301082e-07,1.469278560529457996e-02,0.000000000000000000e+00
1.924000000000045674e+01,-2.988024585494717269e-07,1.468543921249193356e-02,0.000000000000000000e+00
1.924500000000045574e+01,-2.986530573201969457e-07,1.467809649288568698e-02,0.000000000000000000e+00
1.925000000000045475e+01,-2.985037307915368414e-07,1.467075744463924684e-02,0.000000000000000000e+00
1.925500000000045375e+01,-2.983544789261410727e-07,1.466342206591692357e-02,0.000000000000000000e+00
1.926000000000045276e+01,-2.982053016866779859e-07,1.465609035488396258e-02,0.000000000000000000e+00
1.926500000000045176e+01,-2.980561990358346151e-07,1.464876230970652352e-02,0.000000000000000000e+00
1.927000000000045077e+01,-2.979071709363166818e-07,1.464143792855167325e-02,0.000000000000000000e+00
1.927500000000044977e+01,-2.977582173508485955e-07,1.463411720958739809e-02,0.000000000000000000e+00
1.928000000000044878e+01,-2.976093382421731354e-07,1.462680015098260372e-02,0.000000000000000000e+00
1.928500000000044778e+01,-2.974605335730520333e-07,1.461948675090711004e-02,0.000000000000000000e+00
1.929000000000044679e+01,-2.973118033062655499e-07,1.461217700753165462e-02,0.000000000000000000e+00
1.929500000000044579e+01,-2.971631474046123685e-07,1.460487091902788748e-02,0.000000000000000000e+00
1.930000000000044480e+01,-2.970145658309101251e-07,1.459756848356837111e-02,0.000000000000000000e+00
1.930500000000044380e+01,-2.968660585479946669e-07,1.459026969932658915e-02,0.000000000000000000e+00
1.931000000000044281e+01,-2.967176255187206343e-07,1.458297456447692902e-02,0.000000000000000000e+00
1.931500000000044182e+01,-2.965692667059612500e-07,1.457568307719468714e-02,0.000000000000000000e+00
1.932000000000044082e+01,-2.964209820726082652e-07,1.456839523565608800e-02,0.000000000000000000e+00
1.932500000000043983e+01,-2.962727715815720128e-07,1.456111103803825815e-02,0.000000000000000000e+00
1.933000000000043883e+01,-2.961246351957813020e-07,1.455383048251924008e-02,0.000000000000000000e+00
1.933500000000043784e+01,-2.959765728781833646e-07,1.454655356727797832e-02,0.000000000000000000e+00
1.934000000000043684e+01,-2.958285845917443320e-07,1.453928029049434030e-02,0.000000000000000000e+00
1.934500000000043585e+01,-2.956806702994484409e-07,1.453201065034909548e-02,0.000000000000000000e+00
1.935000000000043485e+01,-2.955328299642986685e-07,1.452474464502392232e-02,0.000000000000000000e+00
1.935500000000043386e+01,-2.953850635493165211e-07,1.451748227270140655e-02,0.000000000000000000e+00
1.936000000000043286e+01,-2.952373710175418748e-07,1.451022353156505677e-02,0.000000000000000000e+00
1.936500000000043187e+01,-2.950897523320330816e-07,1.450296841979927670e-02,0.000000000000000000e+00
1.937000000000043087e+01,-2.949422074558670754e-07,1.449571693558937210e-02,0.000000000000000000e+00
1.937500000000042988e+01,-2.947947363521391601e-07,1.448846907712157683e-02,0.000000000000000000e+00
1.938000000000042888e+01,-2.946473389839630625e-07,1.448122484258301639e-02,0.000000000000000000e+00
1.938500000000042789e+01,-2.945000153144710384e-07,1.447398423016172178e-02,0.000000000000000000e+00
1.939000000000042689e+01,-2.943527653068138193e-07,1.446674723804664345e-02,0.000000000000000000e+00
1.939500000000042590e+01,-2.942055889241604010e-07,1.445951386442761825e-02,0.000000000000000000e+00
1.940000000000042490e+01,-2.940584861296983610e-07,1.445228410749540421e-02,0.000000000000000000e+00
1.940500000000042391e+01,-2.939114568866335411e-07,1.444505796544165790e-02,0.000000000000000000e+00
1.941000000000042292e+01,-2.937645011581902058e-07,1.443783543645893799e-02,0.000000000000000000e+00
1.941500000000042192e+01,-2.936176189076110957e-07,1.443061651874070518e-02,0.000000000000000000e+00
1.942000000000042093e+01,-2.934708100981573744e-07,1.442340121048133784e-02,0.000000000000000000e+00
1.942500000000041993e+01,-2.933240746931083106e-07,1.441618950987609560e-02,0.000000000000000000e+00
1.943000000000041894e+01,-2.931774126557617021e-07,1.440898141512115573e-02,0.000000000000000000e+00
1.943500000000041794e+01,-2.930308239494338225e-07,1.440177692441359236e-02,0.000000000000000000e+00
1.944000000000041695e+01,-2.928843085374591567e-07,1.439457603595138691e-02,0.000000000000000000e+00
1.944500000000041595e+01,-2.927378663831904535e-07,1.438737874793341413e-02,0.000000000000000000e+00
1.945000000000041496e+01,-2.925914974499988319e-07,1.438018505855944568e-02,0.000000000000000000e+00
1.945500000000041396e+01,-2.924452017012738339e-07,1.437299496603016563e-02,0.000000000000000000e+00
1.946000000000041297e+01,-2.922989791004232657e-07,1.436580846854715147e-02,0.000000000000000000e+00
1.946500000000041197e+01,-2.921528296108730386e-07,1.435862556431288101e-02,0.000000000000000000e+00
1.947000000000041098e+01,-2.920067531960675399e-07,1.435144625153072194e-02,0.000000000000000000e+00
1.947500000000040998e+01,-2.918607498194695271e-07,1.434427052840495792e-02,0.000000000000000000e+00
1.948000000000040899e+01,-2.917148194445597570e-07,1.433709839314075557e-02,0.000000000000000000e+00
1.948500000000040799e+01,-2.915689620348374622e-07,1.432992984394418530e-02,0.000000000000000000e+00
1.949000000000040700e+01,-2.914231775538200338e-07,1.432276487902221784e-02,0.000000000000000000e+00
1.949500000000040600e+01,-2.912774659650430739e-07,1.431560349658271038e-02,0.000000000000000000e+00
1.950000000000040501e+01,-2.911318272320605019e-07,1.430844569483441867e-02,0.000000000000000000e+00
1.950500000000040401e+01,-2.909862613184445541e-07,1.430129147198700226e-02,0.000000000000000000e+00
1.951000000000040302e+01,-2.908407681877853604e-07,1.429414082625100890e-02,0.000000000000000000e+00
1.951500000000040203e+01,-2.906953478036914209e-07,1.428699375583788317e-02,0.000000000000000000e+00
1.952000000000040103e+01,-2.905500001297895526e-07,1.427985025895996130e-02,0.000000000000000000e+00
1.952500000000040004e+01,-2.904047251297246250e-07,1.427271033383048331e-02,0.000000000000000000e+00
1.953000000000039904e+01,-2.902595227671597715e-07,1.426557397866356873e-02,0.000000000000000000e+00
1.953500000000039805e+01,-2.901143930057761783e-07,1.425844119167423568e-02,0.000000000000000000e+00
1.954000000000039705e+01,-2.899693358092732954e-07,1.425131197107839913e-02,0.000000000000000000e+00
1.954500000000039606e+01,-2.898243511413686254e-07,1.424418631509285875e-02,0.000000000000000000e+00
1.955000000000039506e+01,-2.896794389657979350e-07,1.423706422193531107e-02,0.000000000000000000e+00
1.955500000000039407e+01,-2.895345992463150431e-07,1.422994568982434427e-02,0.000000000000000000e+00
1.956000000000039307e+01,-2.893898319466918743e-07,1.422283071697943296e-02,0.000000000000000000e+00
1.956500000000039208e+01,-2.892451370307185640e-07,1.421571930162094169e-02,0.000000000000000000e+00
1.957000000000039108e+01,-2.891005144622032474e-07,1.420861144197013357e-02,0.000000000000000000e+00
1.957500000000039009e+01,-2.889559642049721119e-07,1.420150713624915122e-02,0.000000000000000000e+00
1.958000000000038909e+01,-2.888114862228696090e-07,1.419440638268102718e-02,0.000000000000000000e+00
1.958500000000038810e+01,-2.886670804797580839e-07,1.418730917948968565e-02,0.000000000000000000e+00
1.959000000000038710e+01,-2.885227469395181990e-07,1.418021552489993897e-02,0.000000000000000000e+00
1.959500000000038611e+01,-2.883784855660484040e-07,1.417312541713749117e-02,0.000000000000000000e+00
1.960000000000038511e+01,-2.882342963232653602e-07,1.416603885442892230e-02,0.000000000000000000e+00
1.960500000000038412e+01,-2.880901791751037281e-07,1.415895583500171098e-02,0.000000000000000000e+00
1.961000000000038312e+01,-2.879461340855161149e-07,1.415187635708421189e-02,0.000000000000000000e+00
1.961500000000038213e+01,-2.878021610184734447e-07,1.414480041890567134e-02,0.000000000000000000e+00
1.962000000000038114e+01,-2.876582599379641648e-07,1.413772801869621343e-02,0.000000000000000000e+00
1.962500000000038014e+01,-2.875144308079952511e-07,1.413065915468686776e-02,0.000000000000000000e+00
1.963000000000037915e+01,-2.873706735925912556e-07,1.412359382510952437e-02,0.000000000000000000e+00
1.963500000000037815e+01,-2.872269882557949416e-07,1.411653202819696841e-02,0.000000000000000000e+00
1.964000000000037716e+01,-2.870833747616670186e-07,1.410947376218286975e-02,0.000000000000000000e+00
1.964500000000037616e+01,-2.869398330742861959e-07,1.410241902530177949e-02,0.000000000000000000e+00
1.965000000000037517e+01,-2.867963631577490761e-07,1.409536781578913170e-02,0.000000000000000000e+00
1.965500000000037417e+01,-2.866529649761702084e-07,1.408832013188123476e-02,0.000000000000000000e+00
1.966000000000037318e+01,-2.865096384936820887e-07,1.408127597181529737e-02,0.000000000000000000e+00
1.966500000000037218e+01,-2.863663836744353178e-07,1.407423533382939212e-02,0.000000000000000000e+00
1.967000000000037119e+01,-2.862232004825980729e-07,1.406719821616247805e-02,0.000000000000000000e+00
1.967500000000037019e+01,-2.860800888823567950e-07,1.406016461705439716e-02,0.000000000000000000e+00
1.968000000000036920e+01,-2.859370488379156601e-07,1.405313453474587443e-02,0.000000000000000000e+00
1.968500000000036820e+01,-2.857940803134966317e-07,1.404610796747850221e-02,0.000000000000000000e+00
1.969000000000036721e+01,-2.856511832733398847e-07,1.403908491349476276e-02,0.000000000000000000e+00
1.969500000000036621e+01,-2.855083576817031697e-07,1.403206537103801436e-02,0.000000000000000000e+00
1.970000000000036522e+01,-2.853656035028623428e-07,1.402504933835249483e-02,0.000000000000000000e+00
1.970500000000036422e+01,-2.852229207011109419e-07,1.401803681368331972e-02,0.000000000000000000e+00
1.971000000000036323e+01,-2.850803092407603984e-07,1.401102779527647890e-02,0.000000000000000000e+00
1.971500000000036223e+01,-2.849377690861399844e-07,1.400402228137884522e-02,0.000000000000000000e+00
1.972000000000036124e+01,-2.847953002015969184e-07,1.399702027023815715e-02,0.000000000000000000e+00
1.972500000000036025e+01,-2.846529025514961009e-07,1.399002176010303612e-02,0.000000000000000000e+00
1.973000000000035925e+01,-2.845105761002203258e-07,1.398302674922298483e-02,0.000000000000000000e+00
1.973500000000035826e+01,-2.843683208121702277e-07,1.397603523584837332e-02,0.000000000000000000e+00
1.974000000000035726e+01,-2.842261366517641230e-07,1.396904721823044940e-02,0.000000000000000000e+00
1.974500000000035627e+01,-2.840840235834382217e-07,1.396206269462133345e-02,0.000000000000000000e+00
1.975000000000035527e+01,-2.839419815716465215e-07,1.395508166327401843e-02,0.000000000000000000e+00
1.975500000000035428e+01,-2.838000105808607019e-07,1.394810412244238199e-02,0.000000000000000000e+00
1.976000000000035328e+01,-2.836581105755702299e-07,1.394113007038116220e-02,0.000000000000000000e+00
1.976500000000035229e+01,-2.835162815202824665e-07,1.393415950534596971e-02,0.000000000000000000e+00
1.977000000000035129e+01,-2.833745233795222952e-07,1.392719242559329641e-02,0.000000000000000000e+00
1.977500000000035030e+01,-2.832328361178324935e-07,1.392022882938050155e-02,0.000000000000000000e+00
1.978000000000034930e+01,-2.830912196997735204e-07,1.391326871496581345e-02,0.000000000000000000e+00
1.978500000000034831e+01,-2.829496740899236757e-07,1.390631208060832784e-02,0.000000000000000000e+00
1.979000000000034731e+01,-2.828081992528787822e-07,1.389935892456802685e-02,0.000000000000000000e+00
1.979500000000034632e+01,-2.826667951532523444e-07,1.389240924510574439e-02,0.000000000000000000e+00
1.980000000000034532e+01,-2.825254617556757075e-07,1.388546304048319038e-02,0.000000000000000000e+00
1.980500000000034433e+01,-2.823841990247978985e-07,1.387852030896295254e-02,0.000000000000000000e+00
1.981000000000034333e+01,-2.822430069252855734e-07,1.387158104880847204e-02,0.000000000000000000e+00
1.981500000000034234e+01,-2.821018854218229638e-07,1.386464525828406784e-02,0.000000000000000000e+00
1.982000000000034134e+01,-2.819608344791120364e-07,1.385771293565492973e-02,0.000000000000000000e+00
1.982500000000034035e+01,-2.818198540618725455e-07,1.385078407918709925e-02,0.000000000000000000e+00
1.983000000000033936e+01,-2.816789441348416094e-07,1.384385868714750611e-02,0.000000000000000000e+00
1.983500000000033836e+01,-2.815381046627741343e-07,1.383693675780393352e-02,0.000000000000000000e+00
1.984000000000033737e+01,-2.813973356104428140e-07,1.383001828942503203e-02,0.000000000000000000e+00
1.984500000000033637e+01,-2.812566369426376536e-07,1.382310328028032304e-02,0.000000000000000000e+00
1.985000000000033538e+01,-2.811160086241663399e-07,1.381619172864017968e-02,0.000000000000000000e+00
1.985500000000033438e+01,-2.809754506198542416e-07,1.380928363277585808e-02,0.000000000000000000e+00
1.986000000000033339e+01,-2.808349628945443033e-07,1.380237899095947129e-02,0.000000000000000000e+00
1.986500000000033239e+01,-2.806945454130969927e-07,1.379547780146399283e-02,0.000000000000000000e+00
1.987000000000033140e+01,-2.805541981403904591e-07,1.378858006256326353e-02,0.000000000000000000e+00
1.987500000000033040e+01,-2.804139210413202691e-07,1.378168577253198121e-02,0.000000000000000000e+00
1.988000000000032941e+01,-2.802737140807995651e-07,1.377479492964571450e-02,0.000000000000000000e+00
1.988500000000032841e+01,-2.801335772237592244e-07,1.376790753218089247e-02,0.000000000000000000e+00
1.989000000000032742e+01,-2.799935104351473295e-07,1.376102357841480286e-02,0.000000000000000000e+00
1.989500000000032642e+01,-2.798535136799297508e-07,1.375414306662559906e-02,0.000000000000000000e+00
1.990000000000032543e+01,-2.797135869230898285e-07,1.374726599509228792e-02,0.000000000000000000e+00
1.990500000000032443e+01,-2.795737301296282671e-07,1.374039236209474192e-02,0.000000000000000000e+00
1.991000000000032344e+01,-2.794339432645634530e-07,1.373352216591369572e-02,0.000000000000000000e+00
1.991500000000032244e+01,-2.792942262929311366e-07,1.372665540483073744e-02,0.000000000000000000e+00
1.992000000000032145e+01,-2.791545791797846973e-07,1.371979207712832084e-02,0.000000000000000000e+00
1.992500000000032045e+01,-2.790150018901948256e-07,1.371293218108975837e-02,0.000000000000000000e+00
1.993000000000031946e+01,-2.788754943892497353e-07,1.370607571499921420e-02,0.000000000000000000e+00
1.993500000000031847e+01,-2.787360566420551099e-07,1.369922267714171298e-02,0.000000000000000000e+00
1.994000000000031747e+01,-2.785966886137341031e-07,1.369237306580314145e-02,0.000000000000000000e+00
1.994500000000031648e+01,-2.784573902694272328e-07,1.368552687927024163e-02,0.000000000000000000e+00
1.995000000000031548e+01,-2.783181615742924869e-07,1.367868411583060551e-02,0.000000000000000000e+00
1.995500000000031449e+01,-2.781790024935053763e-07,1.367184477377269419e-02,0.000000000000000000e+00
1.996000000000031349e+01,-2.780399129922586174e-07,1.366500885138581013e-02,0.000000000000000000e+00
1.996500000000031250e+01,-2.779008930357625024e-07,1.365817634696011966e-02,0.000000000000000000e+00
1.997000000000031150e+01,-2.777619425892445816e-07,1.365134725878663739e-02,0.000000000000000000e+00
1.997500000000031051e+01,-2.776230616179499817e-07,1.364452158515724704e-02,0.000000000000000000e+00
1.998000000000030951e+01,-2.774842500871409285e-07,1.363769932436467019e-02,0.000000000000000000e+00
1.998500000000030852e+01,-2.773455079620974356e-07,1.363088047470248712e-02,0.000000000000000000e+00
1.999000000000030752e+01,-2.772068352081164044e-07,1.362406503446513678e-02,0.000000000000000000e+00
1.999500000000030653e+01,-2.770682317905124180e-07,1.361725300194790295e-02,0.000000000000000000e+00


==> imgs/sim/2_veh1_actuator2.csv <==
# t,$\gamma_{straight}$,$\gamma_{turn}$
5.000000000000000104e-03,2.276841937671860840e-08,0.000000000000000000e+00
1.000000000000000021e-02,2.295766063632528307e-08,0.000000000000000000e+00
1.499999999999999944e-02,2.311983786704581345e-08,0.000000000000000000e+00
2.000000000000000042e-02,2.326073912998029129e-08,0.000000000000000000e+00
2.500000000000000139e-02,2.338435220180017588e-08,0.000000000000000000e+00
3.000000000000000236e-02,2.349363154753897487e-08,0.000000000000000000e+00
3.500000000000000333e-02,2.359072249409410761e-08,0.000000000000000000e+00
4.000000000000000083e-02,2.367774791333891211e-08,0.000000000000000000e+00
4.499999999999999833e-02,2.375613639077142540e-08,0.000000000000000000e+00
4.999999999999999584e-02,2.382706684029569690e-08,0.000000000000000000e+00
5.499999999999999334e-02,2.389178312452848445e-08,0.000000000000000000e+00
5.999999999999999084e-02,2.395082156198164075e-08,0.000000000000000000e+00
6.499999999999998834e-02,2.400491011904302948e-08,0.000000000000000000e+00
6.999999999999999278e-02,2.405486645506028462e-08,0.000000000000000000e+00
7.499999999999999722e-02,2.410102796315155634e-08,0.000000000000000000e+00
8.000000000000000167e-02,2.414373992582796931e-08,0.000000000000000000e+00
8.500000000000000611e-02,2.418344767479301186e-08,0.000000000000000000e+00
9.000000000000001055e-02,2.422050795991605932e-08,0.000000000000000000e+00
9.500000000000001499e-02,2.425519074640894251e-08,0.000000000000000000e+00
1.000000000000000194e-01,2.428768226663301158e-08,0.000000000000000000e+00
1.050000000000000239e-01,2.431808622841645070e-08,0.000000000000000000e+00
1.100000000000000283e-01,2.434678648440544781e-08,0.000000000000000000e+00
1.150000000000000328e-01,2.437390057392522411e-08,0.000000000000000000e+00
1.200000000000000372e-01,2.439946408298569850e-08,0.000000000000000000e+00
1.250000000000000278e-01,2.442369913458741173e-08,0.000000000000000000e+00
1.300000000000000322e-01,2.444665553823250447e-08,0.000000000000000000e+00
1.350000000000000366e-01,2.446847807635631241e-08,0.000000000000000000e+00
1.400000000000000411e-01,2.448931637391225879e-08,0.000000000000000000e+00
1.450000000000000455e-01,2.450906301763756344e-08,0.000000000000000000e+00
1.500000000000000500e-01,2.452805231922185247e-08,0.000000000000000000e+00
1.550000000000000544e-01,2.454610129822382594e-08,0.000000000000000000e+00
1.600000000000000588e-01,2.456337893889993814e-08,0.000000000000000000e+00
1.650000000000000633e-01,2.457997127336760813e-08,0.000000000000000000e+00
1.700000000000000677e-01,2.459588248683649716e-08,0.000000000000000000e+00
1.750000000000000722e-01,2.461120619712837703e-08,0.000000000000000000e+00
1.800000000000000766e-01,2.462595373055861452e-08,0.000000000000000000e+00
1.850000000000000810e-01,2.464005660119395163e-08,0.000000000000000000e+00
1.900000000000000855e-01,2.465378598471514973e-08,0.000000000000000000e+00
1.950000000000000899e-01,2.466699504244888759e-08,0.000000000000000000e+00
2.000000000000000944e-01,2.467970818024000473e-08,0.000000000000000000e+00
2.050000000000000988e-01,2.469203619289688954e-08,0.000000000000000000e+00
2.100000000000001033e-01,2.470400769113577526e-08,0.000000000000000000e+00
2.150000000000001077e-01,2.471565408145124737e-08,0.000000000000000000e+00
2.200000000000001121e-01,2.472684401920186657e-08,0.000000000000000000e+00
2.250000000000001166e-01,2.473777799808840705e-08,0.000000000000000000e+00
2.300000000000001210e-01,2.474832967084914129e-08,0.000000000000000000e+00
2.350000000000001255e-01,2.475862000289612958e-08,0.000000000000000000e+00
2.400000000000001299e-01,2.476868996050665747e-08,0.000000000000000000e+00
2.450000000000001343e-01,2.477850030888722280e-08,0.000000000000000000e+00
2.500000000000001110e-01,2.478801400023580720e-08,0.000000000000000000e+00
2.550000000000001155e-01,2.479735723768482505e-08,0.000000000000000000e+00
2.600000000000001199e-01,2.480641540314981177e-08,0.000000000000000000e+00
2.650000000000001243e-01,2.481531675389732275e-08,0.000000000000000000e+00
2.700000000000001288e-01,2.482402957914144374e-08,0.000000000000000000e+00
2.750000000000001332e-01,2.483252424197833607e-08,0.000000000000000000e+00
2.800000000000001377e-01,2.484077194640569161e-08,0.000000000000000000e+00
2.850000000000001421e-01,2.484906350361786475e-08,0.000000000000000000e+00
2.900000000000001465e-01,2.485705391710189413e-08,0.000000000000000000e+00
2.950000000000001510e-01,2.486487671284863951e-08,0.000000000000000000e+00
3.000000000000001554e-01,2.487250762720781230e-08,0.000000000000000000e+00
3.050000000000001599e-01,2.488008068145212187e-08,0.000000000000000000e+00
3.100000000000001643e-01,2.488757294985997117e-08,0.000000000000000000e+00
3.150000000000001688e-01,2.489488378766016753e-08,0.000000000000000000e+00
3.200000000000001732e-01,2.490214871155592458e-08,0.000000000000000000e+00
3.250000000000001776e-01,2.490911279255410506e-08,0.000000000000000000e+00
3.300000000000001821e-01,2.491614759771144963e-08,0.000000000000000000e+00
3.350000000000001865e-01,2.492307730385253817e-08,0.000000000000000000e+00
3.400000000000001910e-01,2.492980611121002938e-08,0.000000000000000000e+00
3.450000000000001954e-01,2.493654960915634898e-08,0.000000000000000000e+00
3.500000000000001998e-01,2.494313552185635072e-08,0.000000000000000000e+00
3.550000000000002043e-01,2.494962482847760958e-08,0.000000000000000000e+00
3.600000000000002087e-01,2.495607904324769304e-08,0.000000000000000000e+00
3.650000000000002132e-01,2.496240559428171932e-08,0.000000000000000000e+00
3.700000000000002176e-01,2.496882051406741149e-08,0.000000000000000000e+00
3.750000000000002220e-01,2.497492469928265023e-08,0.000000000000000000e+00
3.800000000000002265e-01,2.498116553244694896e-08,0.000000000000000000e+00
3.850000000000002309e-01,2.498722216869744947e-08,0.000000000000000000e+00
3.900000000000002354e-01,2.499331171736655700e-08,0.000000000000000000e+00
3.950000000000002398e-01,2.499926825513081741e-08,0.000000000000000000e+00
4.000000000000002442e-01,2.500523249640831981e-08,0.000000000000000000e+00
4.050000000000002487e-01,2.501111599593398246e-08,0.000000000000000000e+00
4.100000000000002531e-01,2.501690755850404313e-08,0.000000000000000000e+00
4.150000000000002576e-01,2.502274787881256519e-08,0.000000000000000000e+00
4.200000000000002620e-01,2.502847409943938142e-08,0.000000000000000000e+00
4.250000000000002665e-01,2.503415192133593092e-08,0.000000000000000000e+00
4.300000000000002709e-01,2.503984661236155776e-08,0.000000000000000000e+00
4.350000000000002753e-01,2.504539692013386006e-08,0.000000000000000000e+00
4.400000000000002798e-01,2.505109549678206174e-08,0.000000000000000000e+00
4.450000000000002842e-01,2.505655551955122067e-08,0.000000000000000000e+00
4.500000000000002887e-01,2.506206965392171247e-08,0.000000000000000000e+00
4.550000000000002931e-01,2.506762894349012486e-08,0.000000000000000000e+00
4.600000000000002975e-01,2.507314911411824107e-08,0.000000000000000000e+00
4.650000000000003020e-01,2.507847206149221255e-08,0.000000000000000000e+00
4.700000000000003064e-01,2.508396475920587435e-08,0.000000000000000000e+00
4.750000000000003109e-01,2.508924457492079281e-08,0.000000000000000000e+00
4.800000000000003153e-01,2.509467811164217240e-08,0.000000000000000000e+00
4.850000000000003197e-01,2.509995855479948285e-08,0.000000000000000000e+00
4.900000000000003242e-01,2.510534019296724233e-08,0.000000000000000000e+00
4.950000000000003286e-01,2.511062924205335271e-08,0.000000000000000000e+00
5.000000000000003331e-01,2.511593062453340513e-08,0.000000000000000000e+00
5.050000000000003375e-01,2.512120050507884576e-08,0.000000000000000000e+00
5.100000000000003419e-01,2.512643203116592700e-08,0.000000000000000000e+00
5.150000000000003464e-01,2.513169328379224904e-08,0.000000000000000000e+00
5.200000000000003508e-01,2.513690380260700310e-08,0.000000000000000000e+00
5.250000000000003553e-01,2.514213162204829409e-08,0.000000000000000000e+00
5.300000000000003597e-01,2.514729653427301472e-08,0.000000000000000000e+00
5.350000000000003642e-01,2.515246716371585399e-08,0.000000000000000000e+00
5.400000000000003686e-01,2.515767462434398318e-08,0.000000000000000000e+00
5.450000000000003730e-01,2.516283950571203800e-08,0.000000000000000000e+00
5.500000000000003775e-01,2.516799305926341639e-08,0.000000000000000000e+00
5.550000000000003819e-01,2.517316731176127272e-08,0.000000000000000000e+00
5.600000000000003864e-01,2.517828332204854043e-08,0.000000000000000000e+00
5.650000000000003908e-01,2.518344648679895807e-08,0.000000000000000000e+00
5.700000000000003952e-01,2.518857836210424162e-08,0.000000000000000000e+00
5.750000000000003997e-01,2.519367404705086947e-08,0.000000000000000000e+00
5.800000000000004041e-01,2.519880264335876900e-08,0.000000000000000000e+00
5.850000000000004086e-01,2.520395926258007343e-08,0.000000000000000000e+00
5.900000000000004130e-01,2.520906625710859138e-08,0.000000000000000000e+00
5.950000000000004174e-01,2.521415576983094630e-08,0.000000000000000000e+00
6.000000000000004219e-01,2.521929728593210575e-08,0.000000000000000000e+00
6.050000000000004263e-01,2.522437592271668957e-08,0.000000000000000000e+00
6.100000000000004308e-01,2.522953480649513686e-08,0.000000000000000000e+00
6.150000000000004352e-01,2.523465987834720389e-08,0.000000000000000000e+00
6.200000000000004396e-01,2.523974695056837657e-08,0.000000000000000000e+00
6.250000000000004441e-01,2.524486585914752883e-08,0.000000000000000000e+00
6.300000000000004485e-01,2.525001263608896881e-08,0.000000000000000000e+00
6.350000000000004530e-01,2.525511021190955345e-08,0.000000000000000000e+00
6.400000000000004574e-01,2.526026516229789619e-08,0.000000000000000000e+00
6.450000000000004619e-01,2.526536399907585577e-08,0.000000000000000000e+00
6.500000000000004663e-01,2.527047666402271104e-08,0.000000000000000000e+00
6.550000000000004707e-01,2.527563564588495973e-08,0.000000000000000000e+00
6.600000000000004752e-01,2.528080181725126812e-08,0.000000000000000000e+00
6.650000000000004796e-01,2.528593526710552823e-08,0.000000000000000000e+00
6.700000000000004841e-01,2.529106918763485439e-08,0.000000000000000000e+00
6.750000000000004885e-01,2.529623684310742215e-08,0.000000000000000000e+00
6.800000000000004929e-01,2.530139907068163458e-08,0.000000000000000000e+00
6.850000000000004974e-01,2.530658895395840670e-08,0.000000000000000000e+00
6.900000000000005018e-01,2.531173104297029464e-08,0.000000000000000000e+00
6.950000000000005063e-01,2.531696774418952914e-08,0.000000000000000000e+00
7.000000000000005107e-01,2.532215106150313694e-08,0.000000000000000000e+00
7.050000000000005151e-01,2.532735076127167014e-08,0.000000000000000000e+00
7.100000000000005196e-01,2.533252789133523278e-08,0.000000000000000000e+00
7.150000000000005240e-01,2.533778864353876446e-08,0.000000000000000000e+00
7.200000000000005285e-01,2.534302165143872365e-08,0.000000000000000000e+00
7.250000000000005329e-01,2.534822421714842527e-08,0.000000000000000000e+00
7.300000000000005373e-01,2.535350280830670347e-08,0.000000000000000000e+00
7.350000000000005418e-01,2.535874623269850334e-08,0.000000000000000000e+00
7.400000000000005462e-01,2.536402426714762612e-08,0.000000000000000000e+00
7.450000000000005507e-01,2.536929861031991818e-08,0.000000000000000000e+00
7.500000000000005551e-01,2.537460301997701704e-08,0.000000000000000000e+00
7.550000000000005596e-01,2.537989904331154797e-08,0.000000000000000000e+00
7.600000000000005640e-01,2.538522062345507305e-08,0.000000000000000000e+00
7.650000000000005684e-01,2.539052957206660814e-08,0.000000000000000000e+00
7.700000000000005729e-01,2.539585961765870745e-08,0.000000000000000000e+00
7.750000000000005773e-01,2.540120889239488063e-08,0.000000000000000000e+00
7.800000000000005818e-01,2.540657518151203425e-08,0.000000000000000000e+00
7.850000000000005862e-01,2.541195630025431219e-08,0.000000000000000000e+00
7.900000000000005906e-01,2.541735051518652927e-08,0.000000000000000000e+00
7.950000000000005951e-01,2.542275574705519017e-08,0.000000000000000000e+00
8.000000000000005995e-01,2.542817004127188455e-08,0.000000000000000000e+00
8.050000000000006040e-01,2.543359146186672077e-08,0.000000000000000000e+00
8.100000000000006084e-01,2.543905441439445920e-08,0.000000000000000000e+00
8.150000000000006128e-01,2.544448476457795077e-08,0.000000000000000000e+00
8.200000000000006173e-01,2.544995271451985142e-08,0.000000000000000000e+00
8.250000000000006217e-01,2.545545673579134439e-08,0.000000000000000000e+00
8.300000000000006262e-01,2.546095899069520310e-08,0.000000000000000000e+00
8.350000000000006306e-01,2.546645750997964271e-08,0.000000000000000000e+00
8.400000000000006350e-01,2.547198701243814997e-08,0.000000000000000000e+00
8.450000000000006395e-01,2.547750969982387583e-08,0.000000000000000000e+00
8.500000000000006439e-01,2.548309576755726637e-08,0.000000000000000000e+00
8.550000000000006484e-01,2.548867179005129238e-08,0.000000000000000000e+00
8.600000000000006528e-01,2.549423629053176388e-08,0.000000000000000000e+00
8.650000000000006573e-01,2.549982349258434403e-08,0.000000000000000000e+00
8.700000000000006617e-01,2.550546794960914246e-08,0.000000000000000000e+00
8.750000000000006661e-01,2.551113205705998571e-08,0.000000000000000000e+00
8.800000000000006706e-01,2.551677863841948718e-08,0.000000000000000000e+00
8.850000000000006750e-01,2.552240613755757712e-08,0.000000000000000000e+00
8.900000000000006795e-01,2.552815662889235569e-08,0.000000000000000000e+00
8.950000000000006839e-01,2.553384945812344436e-08,0.000000000000000000e+00
9.000000000000006883e-01,2.553955502227702887e-08,0.000000000000000000e+00
9.050000000000006928e-01,2.554530755695222744e-08,0.000000000000000000e+00
9.100000000000006972e-01,2.555107004304823347e-08,0.000000000000000000e+00
9.150000000000007017e-01,2.555680554213906627e-08,0.000000000000000000e+00
9.200000000000007061e-01,2.556261987458961206e-08,0.000000000000000000e+00
9.250000000000007105e-01,2.556840450210410192e-08,0.000000000000000000e+00
9.300000000000007150e-01,2.557426563391866000e-08,0.000000000000000000e+00
9.350000000000007194e-01,2.558009443953744499e-08,0.000000000000000000e+00
9.400000000000007239e-01,2.558596162654611773e-08,0.000000000000000000e+00
9.450000000000007283e-01,2.559186570164937532e-08,0.000000000000000000e+00
9.500000000000007327e-01,2.559776967277093116e-08,0.000000000000000000e+00
9.550000000000007372e-01,2.560367261639670534e-08,0.000000000000000000e+00
9.600000000000007416e-01,2.560960906309566635e-08,0.000000000000000000e+00
9.650000000000007461e-01,2.561557793601922110e-08,0.000000000000000000e+00
9.700000000000007505e-01,2.562154221485998113e-08,0.000000000000000000e+00
9.750000000000007550e-01,2.562753674292653042e-08,0.000000000000000000e+00
9.800000000000007594e-01,2.563356031732985097e-08,0.000000000000000000e+00
9.850000000000007638e-01,2.563957626937077137e-08,0.000000000000000000e+00
9.900000000000007683e-01,2.564565505909487420e-08,0.000000000000000000e+00
9.950000000000007727e-01,2.565172387943324596e-08,0.000000000000000000e+00
1.000000000000000666e+00,2.565781763800039473e-08,0.000000000000000000e+00
1.005000000000000560e+00,2.566393553923559017e-08,0.000000000000000000e+00
1.010000000000000453e+00,2.567004056922374999e-08,0.000000000000000000e+00
1.015000000000000346e+00,2.567616757527195663e-08,0.000000000000000000e+00
1.020000000000000240e+00,2.568238731103826602e-08,0.000000000000000000e+00
1.025000000000000133e+00,2.568859129179200559e-08,0.000000000000000000e+00
1.030000000000000027e+00,2.569477870878598165e-08,0.000000000000000000e+00
1.034999999999999920e+00,2.570102017015688800e-08,0.000000000000000000e+00
1.039999999999999813e+00,2.570724333722887115e-08,0.000000000000000000e+00
1.044999999999999707e+00,2.571351863362937843e-08,0.000000000000000000e+00
1.049999999999999600e+00,2.571980964036127235e-08,0.000000000000000000e+00
1.054999999999999494e+00,2.572615110191977212e-08,0.000000000000000000e+00
1.059999999999999387e+00,2.573250649352102122e-08,0.000000000000000000e+00
1.064999999999999281e+00,2.573883926785905336e-08,0.000000000000000000e+00
1.069999999999999174e+00,2.574521999390946971e-08,0.000000000000000000e+00
1.074999999999999067e+00,2.575161199693607997e-08,0.000000000000000000e+00
1.079999999999998961e+00,2.575805057738871456e-08,0.000000000000000000e+00
1.084999999999998854e+00,2.576449879233909171e-08,0.000000000000000000e+00
1.089999999999998748e+00,2.577095620489012855e-08,0.000000000000000000e+00
1.094999999999998641e+00,2.577745760689433212e-08,0.000000000000000000e+00
1.099999999999998535e+00,2.578396651912891434e-08,0.000000000000000000e+00
1.104999999999998428e+00,2.579048211874976364e-08,0.000000000000000000e+00
1.109999999999998321e+00,2.579703960492830771e-08,0.000000000000000000e+00
1.114999999999998215e+00,2.580363803537114733e-08,0.000000000000000000e+00
1.119999999999998108e+00,2.581020536216081822e-08,0.000000000000000000e+00
1.124999999999998002e+00,2.581684794108635383e-08,0.000000000000000000e+00
1.129999999999997895e+00,2.582345802808812482e-08,0.000000000000000000e+00
1.134999999999997788e+00,2.583014212602379126e-08,0.000000000000000000e+00
1.139999999999997682e+00,2.583682798891655381e-08,0.000000000000000000e+00
1.144999999999997575e+00,2.584355074558344571e-08,0.000000000000000000e+00
1.149999999999997469e+00,2.585027387453862916e-08,0.000000000000000000e+00
1.154999999999997362e+00,2.585703265043576124e-08,0.000000000000000000e+00
1.159999999999997256e+00,2.586379033953588172e-08,0.000000000000000000e+00
1.164999999999997149e+00,2.587061848327652858e-08,0.000000000000000000e+00
1.169999999999997042e+00,2.587744421191099056e-08,0.000000000000000000e+00
1.174999999999996936e+00,2.588430309379388658e-08,0.000000000000000000e+00
1.179999999999996829e+00,2.589115854557898113e-08,0.000000000000000000e+00
1.184999999999996723e+00,2.589808161931572368e-08,0.000000000000000000e+00
1.189999999999996616e+00,2.590496409667735394e-08,0.000000000000000000e+00
1.194999999999996509e+00,2.591187750564444196e-08,0.000000000000000000e+00
1.199999999999996403e+00,2.591889249853558839e-08,0.000000000000000000e+00
1.204999999999996296e+00,2.592582949761498047e-08,0.000000000000000000e+00
1.209999999999996190e+00,2.593286719715787560e-08,0.000000000000000000e+00
1.214999999999996083e+00,2.593989716166330501e-08,0.000000000000000000e+00
1.219999999999995977e+00,2.594699105974346495e-08,0.000000000000000000e+00
1.224999999999995870e+00,2.595407610118764750e-08,0.000000000000000000e+00
1.229999999999995763e+00,2.596118798589708708e-08,0.000000000000000000e+00
1.234999999999995657e+00,2.596829033455857654e-08,0.000000000000000000e+00
1.239999999999995550e+00,2.597545392089782491e-08,0.000000000000000000e+00
1.244999999999995444e+00,2.598260700285570103e-08,0.000000000000000000e+00
1.249999999999995337e+00,2.598985640612967999e-08,0.000000000000000000e+00
1.254999999999995230e+00,2.599705826351472235e-08,0.000000000000000000e+00
1.259999999999995124e+00,2.600431944810149397e-08,0.000000000000000000e+00
1.264999999999995017e+00,2.601160397859133267e-08,0.000000000000000000e+00
1.269999999999994911e+00,2.601891108637551412e-08,0.000000000000000000e+00
1.274999999999994804e+00,2.602620445609509431e-08,0.000000000000000000e+00
1.279999999999994698e+00,2.603359141441787604e-08,0.000000000000000000e+00
1.284999999999994591e+00,2.604096353818680422e-08,0.000000000000000000e+00
1.289999999999994484e+00,2.604835666120797114e-08,0.000000000000000000e+00
1.294999999999994378e+00,2.605580582907208268e-08,0.000000000000000000e+00
1.299999999999994271e+00,2.606323907341526046e-08,0.000000000000000000e+00
1.304999999999994165e+00,2.607072750249712904e-08,0.000000000000000000e+00
1.309999999999994058e+00,2.607819904909263092e-08,0.000000000000000000e+00
1.314999999999993952e+00,2.608572517398485991e-08,0.000000000000000000e+00
1.319999999999993845e+00,2.609330540193480741e-08,0.000000000000000000e+00
1.324999999999993738e+00,2.610090312697927701e-08,0.000000000000000000e+00
1.329999999999993632e+00,2.610848222022815870e-08,0.000000000000000000e+00
1.334999999999993525e+00,2.611611431989914859e-08,0.000000000000000000e+00
1.339999999999993419e+00,2.612379862750723104e-08,0.000000000000000000e+00
1.344999999999993312e+00,2.613146307729907489e-08,0.000000000000000000e+00
1.349999999999993205e+00,2.613917917588908561e-08,0.000000000000000000e+00
1.354999999999993099e+00,2.614691055711509619e-08,0.000000000000000000e+00
1.359999999999992992e+00,2.615469276951694483e-08,0.000000000000000000e+00
1.364999999999992886e+00,2.616245341796406521e-08,0.000000000000000000e+00
1.369999999999992779e+00,2.617026425463655688e-08,0.000000000000000000e+00
1.374999999999992673e+00,2.617808880361776348e-08,0.000000000000000000e+00
1.379999999999992566e+00,2.618596273433209828e-08,0.000000000000000000e+00
1.384999999999992459e+00,2.619384964211215991e-08,0.000000000000000000e+00
1.389999999999992353e+00,2.620178521478215065e-08,0.000000000000000000e+00
1.394999999999992246e+00,2.620973303331401959e-08,0.000000000000000000e+00
1.399999999999992140e+00,2.621769271945586362e-08,0.000000000000000000e+00
1.404999999999992033e+00,2.622570008542747121e-08,0.000000000000000000e+00
1.409999999999991926e+00,2.623371886571152388e-08,0.000000000000000000e+00
1.414999999999991820e+00,2.624178429857776557e-08,0.000000000000000000e+00
1.419999999999991713e+00,2.624986041121061205e-08,0.000000000000000000e+00
1.424999999999991607e+00,2.625798284856477341e-08,0.000000000000000000e+00
1.429999999999991500e+00,2.626607884747976057e-08,0.000000000000000000e+00
1.434999999999991394e+00,2.627425689375905634e-08,0.000000000000000000e+00
1.439999999999991287e+00,2.628244396503330793e-08,0.000000000000000000e+00
1.444999999999991180e+00,2.629067618729778439e-08,0.000000000000000000e+00
1.449999999999991074e+00,2.629891703299089051e-08,0.000000000000000000e+00
1.454999999999990967e+00,2.630716601672485933e-08,0.000000000000000000e+00
1.459999999999990861e+00,2.631545913993811647e-08,0.000000000000000000e+00
1.464999999999990754e+00,2.632379622370615186e-08,0.000000000000000000e+00
1.469999999999990647e+00,2.633214054346445072e-08,0.000000000000000000e+00
1.474999999999990541e+00,2.634052820189587074e-08,0.000000000000000000e+00
1.479999999999990434e+00,2.634895886232348981e-08,0.000000000000000000e+00
1.484999999999990328e+00,2.635735984745712315e-08,0.000000000000000000e+00
1.489999999999990221e+00,2.636583938457792330e-08,0.000000000000000000e+00
1.494999999999990115e+00,2.637432481421906211e-08,0.000000000000000000e+00
1.499999999999990008e+00,2.638285213907911199e-08,0.000000000000000000e+00
1.504999999999989901e+00,2.639138482928693983e-08,0.000000000000000000e+00
1.509999999999989795e+00,2.639995884785196988e-08,0.000000000000000000e+00
1.514999999999989688e+00,2.640857388998737236e-08,0.000000000000000000e+00
1.519999999999989582e+00,2.641722989564929442e-08,0.000000000000000000e+00
1.524999999999989475e+00,2.642589011039215217e-08,0.000000000000000000e+00
1.529999999999989369e+00,2.643459069306073389e-08,0.000000000000000000e+00
1.534999999999989262e+00,2.644329487712573992e-08,0.000000000000000000e+00
1.539999999999989155e+00,2.645203897141802140e-08,0.000000000000000000e+00
1.544999999999989049e+00,2.646085904837723053e-08,0.000000000000000000e+00
1.549999999999988942e+00,2.646964572514599880e-08,0.000000000000000000e+00
1.554999999999988836e+00,2.647847146608321295e-08,0.000000000000000000e+00
1.559999999999988729e+00,2.648733596964609667e-08,0.000000000000000000e+00
1.564999999999988622e+00,2.649620287541070433e-08,0.000000000000000000e+00
1.569999999999988516e+00,2.650514461328841289e-08,0.000000000000000000e+00
1.574999999999988409e+00,2.651408807532032032e-08,0.000000000000000000e+00
1.579999999999988303e+00,2.652306951430212086e-08,0.000000000000000000e+00
1.584999999999988196e+00,2.653208874397942542e-08,0.000000000000000000e+00
1.589999999999988090e+00,2.654114553537779114e-08,0.000000000000000000e+00
1.594999999999987983e+00,2.655020314613548886e-08,0.000000000000000000e+00
1.599999999999987876e+00,2.655929777874445804e-08,0.000000000000000000e+00
1.604999999999987770e+00,2.656842928383978888e-08,0.000000000000000000e+00
1.609999999999987663e+00,2.657759761129954088e-08,0.000000000000000000e+00
1.614999999999987557e+00,2.658676586495014219e-08,0.000000000000000000e+00
1.619999999999987450e+00,2.659600694423679457e-08,0.000000000000000000e+00
1.624999999999987343e+00,2.660524751972910480e-08,0.000000000000000000e+00
1.629999999999987237e+00,2.661452389486169552e-08,0.000000000000000000e+00
1.634999999999987130e+00,2.662383620526124732e-08,0.000000000000000000e+00
1.639999999999987024e+00,2.663314716517694519e-08,0.000000000000000000e+00
1.644999999999986917e+00,2.664253018311468097e-08,0.000000000000000000e+00
1.649999999999986811e+00,2.665194823383143830e-08,0.000000000000000000e+00
1.654999999999986704e+00,2.666136464644921563e-08,0.000000000000000000e+00
1.659999999999986597e+00,2.667081581688306591e-08,0.000000000000000000e+00
1.664999999999986491e+00,2.668030162874681083e-08,0.000000000000000000e+00
1.669999999999986384e+00,2.668985847902300638e-08,0.000000000000000000e+00
1.674999999999986278e+00,2.669941292738387108e-08,0.000000000000000000e+00
1.679999999999986171e+00,2.670896461310536633e-08,0.000000000000000000e+00
1.684999999999986064e+00,2.671858688150577831e-08,0.000000000000000000e+00
1.689999999999985958e+00,2.672820622173647916e-08,0.000000000000000000e+00
1.694999999999985851e+00,2.673789570052202618e-08,0.000000000000000000e+00
1.699999999999985745e+00,2.674761871199245285e-08,0.000000000000000000e+00
1.704999999999985638e+00,2.675733813913461579e-08,0.000000000000000000e+00
1.709999999999985532e+00,2.676709038820702805e-08,0.000000000000000000e+00
1.714999999999985425e+00,2.677691281228121093e-08,0.000000000000000000e+00
1.719999999999985318e+00,2.678673074028404202e-08,0.000000000000000000e+00
1.724999999999985212e+00,2.679661823846356337e-08,0.000000000000000000e+00
1.729999999999985105e+00,2.680650125006453374e-08,0.000000000000000000e+00
1.734999999999984999e+00,2.681641656467409769e-08,0.000000000000000000e+00
1.739999999999984892e+00,2.682636401107260166e-08,0.000000000000000000e+00
1.744999999999984786e+00,2.683634345236661735e-08,0.000000000000000000e+00
1.749999999999984679e+00,2.684639172382411696e-08,0.000000000000000000e+00
1.754999999999984572e+00,2.685643463825998388e-08,0.000000000000000000e+00
1.759999999999984466e+00,2.686654623036466794e-08,0.000000000000000000e+00
1.764999999999984359e+00,2.687665215595248485e-08,0.000000000000000000e+00
1.769999999999984253e+00,2.688678920626026181e-08,0.000000000000000000e+00
1.774999999999984146e+00,2.689695768876403581e-08,0.000000000000000000e+00
1.779999999999984039e+00,2.690719396189668241e-08,0.000000000000000000e+00
1.784999999999983933e+00,2.691746126130110800e-08,0.000000000000000000e+00
1.789999999999983826e+00,2.692772206772779365e-08,0.000000000000000000e+00
1.794999999999983720e+00,2.693801364669750254e-08,0.000000000000000000e+00
1.799999999999983613e+00,2.694837275099297709e-08,0.000000000000000000e+00
1.804999999999983507e+00,2.695872499950776641e-08,0.000000000000000000e+00
1.809999999999983400e+00,2.696918197966725197e-08,0.000000000000000000e+00
1.814999999999983293e+00,2.697959457253532117e-08,0.000000000000000000e+00
1.819999999999983187e+00,2.699007440400262048e-08,0.000000000000000000e+00
1.824999999999983080e+00,2.700058404866486627e-08,0.000000000000000000e+00
1.829999999999982974e+00,2.701112351283348962e-08,0.000000000000000000e+00
1.834999999999982867e+00,2.702169253958308207e-08,0.000000000000000000e+00
1.839999999999982760e+00,2.703229125101987845e-08,0.000000000000000000e+00
1.844999999999982654e+00,2.704295638486749702e-08,0.000000000000000000e+00
1.849999999999982547e+00,2.705361379078665842e-08,0.000000000000000000e+00
1.854999999999982441e+00,2.706433765821629497e-08,0.000000000000000000e+00
1.859999999999982334e+00,2.707509055216892463e-08,0.000000000000000000e+00
1.864999999999982228e+00,2.708583503052442920e-08,0.000000000000000000e+00
1.869999999999982121e+00,2.709668323622295302e-08,0.000000000000000000e+00
1.874999999999982014e+00,2.710752276702400518e-08,0.000000000000000000e+00
1.879999999999981908e+00,2.711839087208435392e-08,0.000000000000000000e+00
1.884999999999981801e+00,2.712928774130546737e-08,0.000000000000000000e+00
1.889999999999981695e+00,2.714025044121096587e-08,0.000000000000000000e+00
1.894999999999981588e+00,2.715124147337810382e-08,0.000000000000000000e+00
1.899999999999981481e+00,2.716222326701027892e-08,0.000000000000000000e+00
1.904999999999981375e+00,2.717327091584435333e-08,0.000000000000000000e+00
1.909999999999981268e+00,2.718434643403015581e-08,0.000000000000000000e+00
1.914999999999981162e+00,2.719548757779437575e-08,0.000000000000000000e+00
1.919999999999981055e+00,2.720665661320518385e-08,0.000000000000000000e+00
1.924999999999980949e+00,2.721785336474266933e-08,0.000000000000000000e+00
1.929999999999980842e+00,2.722904039368504990e-08,0.000000000000000000e+00
1.934999999999980735e+00,2.724029266011228883e-08,0.000000000000000000e+00
1.939999999999980629e+00,2.725157258289102719e-08,0.000000000000000000e+00
1.944999999999980522e+00,2.726291733065062086e-08,0.000000000000000000e+00
1.949999999999980416e+00,2.727425204678931667e-08,0.000000000000000000e+00
1.954999999999980309e+00,2.728565177476933543e-08,0.000000000000000000e+00
1.959999999999980203e+00,2.729707857159933080e-08,0.000000000000000000e+00
1.964999999999980096e+00,2.730857037931045786e-08,0.000000000000000000e+00
1.969999999999979989e+00,2.732008920196572964e-08,0.000000000000000000e+00
1.974999999999979883e+00,2.733163517567328226e-08,0.000000000000000000e+00
1.979999999999979776e+00,2.734320784391364771e-08,0.000000000000000000e+00
1.984999999999979670e+00,2.735476968291617940e-08,0.000000000000000000e+00
1.989999999999979563e+00,2.736643383702162403e-08,0.000000000000000000e+00
1.994999999999979456e+00,2.737812493416986875e-08,0.000000000000000000e+00
1.999999999999979350e+00,2.738980479151323253e-08,0.000000000000000000e+00
2.004999999999979465e+00,2.740158671221292642e-08,0.000000000000000000e+00
2.009999999999979359e+00,2.741339533627299216e-08,0.000000000000000000e+00
2.014999999999979252e+00,2.742519259328653358e-08,0.000000000000000000e+00
2.019999999999979146e+00,2.743705390122637641e-08,0.000000000000000000e+00
2.024999999999979039e+00,2.744894172944530652e-08,0.000000000000000000e+00
2.029999999999978932e+00,2.746089348924573981e-08,0.000000000000000000e+00
2.034999999999978826e+00,2.747287185016452647e-08,0.000000000000000000e+00
2.039999999999978719e+00,2.748487608365569145e-08,0.000000000000000000e+00
2.044999999999978613e+00,2.749690656191041198e-08,0.000000000000000000e+00
2.049999999999978506e+00,2.750900096970916082e-08,0.000000000000000000e+00
2.054999999999978400e+00,2.752112145027269025e-08,0.000000000000000000e+00
2.059999999999978293e+00,2.753326777907107826e-08,0.000000000000000000e+00
2.064999999999978186e+00,2.754547826455636434e-08,0.000000000000000000e+00
2.069999999999978080e+00,2.755767614783972469e-08,0.000000000000000000e+00
2.074999999999977973e+00,2.756997629932594253e-08,0.000000000000000000e+00
2.079999999999977867e+00,2.758226392091891942e-08,0.000000000000000000e+00
2.084999999999977760e+00,2.759461535676186624e-08,0.000000000000000000e+00
2.089999999999977653e+00,2.760699238512198990e-08,0.000000000000000000e+00
2.094999999999977547e+00,2.761939501070336727e-08,0.000000000000000000e+00
2.099999999999977440e+00,2.763186148359501269e-08,0.000000000000000000e+00
2.104999999999977334e+00,2.764435325723136199e-08,0.000000000000000000e+00
2.109999999999977227e+00,2.765687053000540184e-08,0.000000000000000000e+00
2.114999999999977121e+00,2.766945156904121329e-08,0.000000000000000000e+00
2.119999999999977014e+00,2.768205787842149776e-08,0.000000000000000000e+00
2.124999999999976907e+00,2.769468953333266169e-08,0.000000000000000000e+00
2.129999999999976801e+00,2.770738483841836529e-08,0.000000000000000000e+00
2.134999999999976694e+00,2.772010522036308880e-08,0.000000000000000000e+00
2.139999999999976588e+00,2.773288952762789575e-08,0.000000000000000000e+00
2.144999999999976481e+00,2.774566034364402278e-08,0.000000000000000000e+00
2.149999999999976374e+00,2.775849463968500068e-08,0.000000000000000000e+00
2.154999999999976268e+00,2.777139270680059801e-08,0.000000000000000000e+00
2.159999999999976161e+00,2.778427724285248689e-08,0.000000000000000000e+00
2.164999999999976055e+00,2.779726385461194841e-08,0.000000000000000000e+00
2.169999999999975948e+00,2.781023685589231764e-08,0.000000000000000000e+00
2.174999999999975842e+00,2.782331219270606759e-08,0.000000000000000000e+00
2.179999999999975735e+00,2.783637365408535843e-08,0.000000000000000000e+00
2.184999999999975628e+00,2.784945990781587025e-08,0.000000000000000000e+00
2.189999999999975522e+00,2.786260997577073918e-08,0.000000000000000000e+00
2.194999999999975415e+00,2.787578470237650326e-08,0.000000000000000000e+00
2.199999999999975309e+00,2.788902287764952507e-08,0.000000000000000000e+00
2.204999999999975202e+00,2.790228605879571586e-08,0.000000000000000000e+00
2.209999999999975095e+00,2.791561253869849735e-08,0.000000000000000000e+00
2.214999999999974989e+00,2.792896387259229839e-08,0.000000000000000000e+00
2.219999999999974882e+00,2.794233992253138790e-08,0.000000000000000000e+00
2.224999999999974776e+00,2.795581821167605531e-08,0.000000000000000000e+00
2.229999999999974669e+00,2.796924368578958345e-08,0.000000000000000000e+00
2.234999999999974563e+00,2.798277143808580391e-08,0.000000000000000000e+00
2.239999999999974456e+00,2.799632378102379383e-08,0.000000000000000000e+00
2.244999999999974349e+00,2.800993980413191077e-08,0.000000000000000000e+00
2.249999999999974243e+00,2.802354154568724104e-08,0.000000000000000000e+00
2.254999999999974136e+00,2.803724567532856607e-08,0.000000000000000000e+00
2.259999999999974030e+00,2.805097448583041033e-08,0.000000000000000000e+00
2.264999999999973923e+00,2.806468886380023905e-08,0.000000000000000000e+00
2.269999999999973817e+00,2.807850581247296460e-08,0.000000000000000000e+00
2.274999999999973710e+00,2.809230839331025296e-08,0.000000000000000000e+00
2.279999999999973603e+00,2.810621333534414430e-08,0.000000000000000000e+00
2.284999999999973497e+00,2.812010397899720570e-08,0.000000000000000000e+00
2.289999999999973390e+00,2.813409737859659936e-08,0.000000000000000000e+00
2.294999999999973284e+00,2.814807610250747669e-08,0.000000000000000000e+00
2.299999999999973177e+00,2.816215750179072681e-08,0.000000000000000000e+00
2.304999999999973070e+00,2.817622449650551999e-08,0.000000000000000000e+00
2.309999999999972964e+00,2.819035507901955176e-08,0.000000000000000000e+00
2.314999999999972857e+00,2.820454940005018544e-08,0.000000000000000000e+00
2.319999999999972751e+00,2.821876823458098860e-08,0.000000000000000000e+00
2.324999999999972644e+00,2.823301135466202458e-08,0.000000000000000000e+00
2.329999999999972538e+00,2.824731867144387115e-08,0.000000000000000000e+00
2.334999999999972431e+00,2.826165025622284044e-08,0.000000000000000000e+00
2.339999999999972324e+00,2.827604574033238126e-08,0.000000000000000000e+00
2.344999999999972218e+00,2.829046575459592065e-08,0.000000000000000000e+00
2.349999999999972111e+00,2.830494954010318496e-08,0.000000000000000000e+00
2.354999999999972005e+00,2.831945792688179402e-08,0.000000000000000000e+00
2.359999999999971898e+00,2.833399112712962781e-08,0.000000000000000000e+00
2.364999999999971791e+00,2.834858762640243932e-08,0.000000000000000000e+00
2.369999999999971685e+00,2.836324858372822289e-08,0.000000000000000000e+00
2.374999999999971578e+00,2.837793401607951417e-08,0.000000000000000000e+00
2.379999999999971472e+00,2.839264393591771960e-08,0.000000000000000000e+00
2.384999999999971365e+00,2.840741812712190246e-08,0.000000000000000000e+00
2.389999999999971259e+00,2.842225612044640779e-08,0.000000000000000000e+00
2.394999999999971152e+00,2.843711887379376178e-08,0.000000000000000000e+00
2.399999999999971045e+00,2.845200635451860328e-08,0.000000000000000000e+00
2.404999999999970939e+00,2.846695786323167045e-08,0.000000000000000000e+00
2.409999999999970832e+00,2.848193412604492016e-08,0.000000000000000000e+00
2.414999999999970726e+00,2.849701423544696059e-08,0.000000000000000000e+00
2.419999999999970619e+00,2.851207924025628595e-08,0.000000000000000000e+00
2.424999999999970512e+00,2.852720901882193407e-08,0.000000000000000000e+00
2.429999999999970406e+00,2.854240285143575256e-08,0.000000000000000000e+00
2.434999999999970299e+00,2.855758194587762790e-08,0.000000000000000000e+00
2.439999999999970193e+00,2.857286506596807784e-08,0.000000000000000000e+00
2.444999999999970086e+00,2.858813304570054797e-08,0.000000000000000000e+00
2.449999999999969980e+00,2.860350565694838793e-08,0.000000000000000000e+00
2.454999999999969873e+00,2.861890290247497090e-08,0.000000000000000000e+00
2.459999999999969766e+00,2.863436518723798367e-08,0.000000000000000000e+00
2.464999999999969660e+00,2.864981208397660472e-08,0.000000000000000000e+00
2.469999999999969553e+00,2.866536366187398566e-08,0.000000000000000000e+00
2.474999999999969447e+00,2.868094022617101652e-08,0.000000000000000000e+00
2.479999999999969340e+00,2.869658165617530227e-08,0.000000000000000000e+00
2.484999999999969233e+00,2.871224805081747921e-08,0.000000000000000000e+00
2.489999999999969127e+00,2.872797930918656456e-08,0.000000000000000000e+00
2.494999999999969020e+00,2.874373570819159868e-08,0.000000000000000000e+00
2.499999999999968914e+00,2.875951716664449674e-08,0.000000000000000000e+00
2.504999999999968807e+00,2.877540361830479313e-08,0.000000000000000000e+00
2.509999999999968701e+00,2.879127535228787284e-08,0.000000000000000000e+00
2.514999999999968594e+00,2.880725212313235110e-08,0.000000000000000000e+00
2.519999999999968487e+00,2.882325426514284994e-08,0.000000000000000000e+00
2.524999999999968381e+00,2.883928149627435512e-08,0.000000000000000000e+00
2.529999999999968274e+00,2.885533399406722563e-08,0.000000000000000000e+00
2.534999999999968168e+00,2.887149214137311647e-08,0.000000000000000000e+00
2.539999999999968061e+00,2.888767541488308631e-08,0.000000000000000000e+00
2.544999999999967955e+00,2.890392460827868932e-08,0.000000000000000000e+00
2.549999999999967848e+00,2.892019921688306818e-08,0.000000000000000000e+00
2.554999999999967741e+00,2.893653917089501321e-08,0.000000000000000000e+00
2.559999999999967635e+00,2.895290474615508567e-08,0.000000000000000000e+00
2.564999999999967528e+00,2.896929593578678755e-08,0.000000000000000000e+00
2.569999999999967422e+00,2.898579331206902264e-08,0.000000000000000000e+00
2.574999999999967315e+00,2.900231620179040144e-08,0.000000000000000000e+00
2.579999999999967208e+00,2.901890532453892952e-08,0.000000000000000000e+00
2.584999999999967102e+00,2.903551979757057569e-08,0.000000000000000000e+00
2.589999999999966995e+00,2.905216033913161604e-08,0.000000000000000000e+00
2.594999999999966889e+00,2.906890751558633505e-08,0.000000000000000000e+00
2.599999999999966782e+00,2.908563972179711157e-08,0.000000000000000000e+00
2.604999999999966676e+00,2.910247917006114603e-08,0.000000000000000000e+00
2.609999999999966569e+00,2.911934433200875944e-08,0.000000000000000000e+00
2.614999999999966462e+00,2.913623542826493283e-08,0.000000000000000000e+00
2.619999999999966356e+00,2.915319316289202104e-08,0.000000000000000000e+00
2.624999999999966249e+00,2.917017680357175853e-08,0.000000000000000000e+00
2.629999999999966143e+00,2.918726821340456575e-08,0.000000000000000000e+00
2.634999999999966036e+00,2.920438554114541962e-08,0.000000000000000000e+00
2.639999999999965929e+00,2.922152901089348290e-08,0.000000000000000000e+00
2.644999999999965823e+00,2.923873959164913295e-08,0.000000000000000000e+00
2.649999999999965716e+00,2.925601726450974098e-08,0.000000000000000000e+00
2.654999999999965610e+00,2.927332111408758224e-08,0.000000000000000000e+00
2.659999999999965503e+00,2.929069222949076415e-08,0.000000000000000000e+00
2.664999999999965397e+00,2.930804893962552889e-08,0.000000000000000000e+00
2.669999999999965290e+00,2.932555499102865164e-08,0.000000000000000000e+00
2.674999999999965183e+00,2.934304659677216761e-08,0.000000000000000000e+00
2.679999999999965077e+00,2.936064662296098914e-08,0.000000000000000000e+00
2.684999999999964970e+00,2.937823239074899208e-08,0.000000000000000000e+00
2.689999999999964864e+00,2.939592689532355311e-08,0.000000000000000000e+00
2.694999999999964757e+00,2.941360729050950216e-08,0.000000000000000000e+00
2.699999999999964650e+00,2.943139660998123243e-08,0.000000000000000000e+00
2.704999999999964544e+00,2.944921271726885229e-08,0.000000000000000000e+00
2.709999999999964437e+00,2.946709720855452617e-08,0.000000000000000000e+00
2.714999999999964331e+00,2.948500849066444296e-08,0.000000000000000000e+00
2.719999999999964224e+00,2.950298809744491591e-08,0.000000000000000000e+00
2.724999999999964118e+00,2.952103624524245673e-08,0.000000000000000000e+00
2.729999999999964011e+00,2.953911132397258560e-08,0.000000000000000000e+00
2.734999999999963904e+00,2.955721383584828049e-08,0.000000000000000000e+00
2.739999999999963798e+00,2.957542636750259703e-08,0.000000000000000000e+00
2.744999999999963691e+00,2.959366634776039081e-08,0.000000000000000000e+00
2.749999999999963585e+00,2.961197520544885320e-08,0.000000000000000000e+00
2.754999999999963478e+00,2.963031161563593177e-08,0.000000000000000000e+00
2.759999999999963372e+00,2.964871702000298955e-08,0.000000000000000000e+00
2.764999999999963265e+00,2.966719161286890714e-08,0.000000000000000000e+00
2.769999999999963158e+00,2.968569386476759703e-08,0.000000000000000000e+00
2.774999999999963052e+00,2.970422395330978811e-08,0.000000000000000000e+00
2.779999999999962945e+00,2.972286546855641912e-08,0.000000000000000000e+00
2.784999999999962839e+00,2.974153450055370949e-08,0.000000000000000000e+00
2.789999999999962732e+00,2.976027348917454104e-08,0.000000000000000000e+00
2.794999999999962625e+00,2.977904043837237705e-08,0.000000000000000000e+00
2.799999999999962519e+00,2.979787735086244463e-08,0.000000000000000000e+00
2.804999999999962412e+00,2.981678426524212607e-08,0.000000000000000000e+00
2.809999999999962306e+00,2.983571971896033119e-08,0.000000000000000000e+00
2.814999999999962199e+00,2.985472521386056598e-08,0.000000000000000000e+00
2.819999999999962093e+00,2.987380118268508106e-08,0.000000000000000000e+00
2.824999999999961986e+00,2.989290541505838764e-08,0.000000000000000000e+00
2.829999999999961879e+00,2.991203856131441629e-08,0.000000000000000000e+00
2.834999999999961773e+00,2.993124220046944113e-08,0.000000000000000000e+00
2.839999999999961666e+00,2.995051672813164281e-08,0.000000000000000000e+00
2.844999999999961560e+00,2.996986225804578692e-08,0.000000000000000000e+00
2.849999999999961453e+00,2.998927865256361971e-08,0.000000000000000000e+00
2.854999999999961346e+00,3.000872424902197459e-08,0.000000000000000000e+00
2.859999999999961240e+00,3.002824111399628478e-08,0.000000000000000000e+00
2.864999999999961133e+00,3.004774480964078029e-08,0.000000000000000000e+00
2.869999999999961027e+00,3.006740455569393043e-08,0.000000000000000000e+00
2.874999999999960920e+00,3.008705147421922038e-08,0.000000000000000000e+00
2.879999999999960814e+00,3.010681230738576756e-08,0.000000000000000000e+00
2.884999999999960707e+00,3.012660296479994930e-08,0.000000000000000000e+00
2.889999999999960600e+00,3.014642295867628991e-08,0.000000000000000000e+00
2.894999999999960494e+00,3.016635757623846442e-08,0.000000000000000000e+00
2.899999999999960387e+00,3.018632214285258286e-08,0.000000000000000000e+00
2.904999999999960281e+00,3.020631631853970416e-08,0.000000000000000000e+00
2.909999999999960174e+00,3.022638334371549637e-08,0.000000000000000000e+00
2.914999999999960067e+00,3.024652269406641957e-08,0.000000000000000000e+00
2.919999999999959961e+00,3.026673488270109791e-08,0.000000000000000000e+00
2.924999999999959854e+00,3.028697747713130447e-08,0.000000000000000000e+00
2.929999999999959748e+00,3.030729279801294875e-08,0.000000000000000000e+00
2.934999999999959641e+00,3.032763906589436505e-08,0.000000000000000000e+00
2.939999999999959535e+00,3.034805825200204282e-08,0.000000000000000000e+00
2.944999999999959428e+00,3.036859343626201475e-08,0.000000000000000000e+00
2.949999999999959321e+00,3.038915969054786798e-08,0.000000000000000000e+00
2.954999999999959215e+00,3.040971400293777544e-08,0.000000000000000000e+00
2.959999999999959108e+00,3.043038480529402748e-08,0.000000000000000000e+00
2.964999999999959002e+00,3.045112963715435324e-08,0.000000000000000000e+00
2.969999999999958895e+00,3.047194848681388899e-08,0.000000000000000000e+00
2.974999999999958789e+00,3.049279867915319651e-08,0.000000000000000000e+00
2.979999999999958682e+00,3.051372335778498862e-08,0.000000000000000000e+00
2.984999999999958575e+00,3.053467931368908521e-08,0.000000000000000000e+00
2.989999999999958469e+00,3.055571011037564507e-08,0.000000000000000000e+00
2.994999999999958362e+00,3.057677251771747257e-08,0.000000000000000000e+00
2.999999999999958256e+00,3.059795283983758601e-08,0.000000000000000000e+00
3.004999999999958149e+00,3.061916537678849231e-08,0.000000000000000000e+00
3.009999999999958042e+00,3.064045288101963495e-08,0.000000000000000000e+00
3.014999999999957936e+00,3.066177261664952827e-08,0.000000000000000000e+00
3.019999999999957829e+00,3.068321110949663925e-08,0.000000000000000000e+00
3.024999999999957723e+00,3.070463872380408582e-08,0.000000000000000000e+00
3.029999999999957616e+00,3.072618542795383048e-08,0.000000000000000000e+00
3.034999999999957510e+00,3.074776480465117992e-08,0.000000000000000000e+00
3.039999999999957403e+00,3.076946346450753573e-08,0.000000000000000000e+00
3.044999999999957296e+00,3.079115181775844906e-08,0.000000000000000000e+00
3.049999999999957190e+00,3.081291639410798507e-08,0.000000000000000000e+00
3.054999999999957083e+00,3.083480103455578500e-08,0.000000000000000000e+00
3.059999999999956977e+00,3.085667545939417068e-08,0.000000000000000000e+00
3.064999999999956870e+00,3.087867013314986241e-08,0.000000000000000000e+00
3.069999999999956763e+00,3.090065490127427908e-08,0.000000000000000000e+00
3.074999999999956657e+00,3.092276022599142901e-08,0.000000000000000000e+00
3.079999999999956550e+00,3.094494301388777537e-08,0.000000000000000000e+00
3.084999999999956444e+00,3.096715951980176238e-08,0.000000000000000000e+00
3.089999999999956337e+00,3.098945378727500036e-08,0.000000000000000000e+00
3.094999999999956231e+00,3.101178212627607215e-08,0.000000000000000000e+00
3.099999999999956124e+00,3.103423198173543484e-08,0.000000000000000000e+00
3.104999999999956017e+00,3.105671649477048680e-08,0.000000000000000000e+00
3.109999999999955911e+00,3.107927913419051588e-08,0.000000000000000000e+00
3.114999999999955804e+00,3.110192022170650360e-08,0.000000000000000000e+00
3.119999999999955698e+00,3.112455218032270529e-08,0.000000000000000000e+00
3.124999999999955591e+00,3.114735073941782157e-08,0.000000000000000000e+00
3.129999999999955484e+00,3.117014058040217455e-08,0.000000000000000000e+00
3.134999999999955378e+00,3.119300924799856100e-08,0.000000000000000000e+00
3.139999999999955271e+00,3.121595745097990486e-08,0.000000000000000000e+00
3.144999999999955165e+00,3.123902887396688933e-08,0.000000000000000000e+00
3.149999999999955058e+00,3.126209200878980168e-08,0.000000000000000000e+00
3.154999999999954952e+00,3.128523498718296614e-08,0.000000000000000000e+00
3.159999999999954845e+00,3.130845782603127645e-08,0.000000000000000000e+00
3.164999999999954738e+00,3.133171658490653916e-08,0.000000000000000000e+00
3.169999999999954632e+00,3.135514424447774125e-08,0.000000000000000000e+00
3.174999999999954525e+00,3.137851967709556739e-08,0.000000000000000000e+00
3.179999999999954419e+00,3.140202015523109468e-08,0.000000000000000000e+00
3.184999999999954312e+00,3.142560127064938848e-08,0.000000000000000000e+00
3.189999999999954206e+00,3.144917479650702344e-08,0.000000000000000000e+00
3.194999999999954099e+00,3.147291842439020166e-08,0.000000000000000000e+00
3.199999999999953992e+00,3.149669907819980958e-08,0.000000000000000000e+00
3.204999999999953886e+00,3.152051684073182885e-08,0.000000000000000000e+00
3.209999999999953779e+00,3.154441628745509111e-08,0.000000000000000000e+00
3.214999999999953673e+00,3.156839780328393310e-08,0.000000000000000000e+00
3.219999999999953566e+00,3.159246140812767894e-08,0.000000000000000000e+00
3.224999999999953459e+00,3.161656290475753172e-08,0.000000000000000000e+00
3.229999999999953353e+00,3.164074670596368987e-08,0.000000000000000000e+00
3.234999999999953246e+00,3.166501330732758137e-08,0.000000000000000000e+00
3.239999999999953140e+00,3.168931818621681412e-08,0.000000000000000000e+00
3.244999999999953033e+00,3.171375082927917805e-08,0.000000000000000000e+00
3.249999999999952927e+00,3.173822210747883344e-08,0.000000000000000000e+00
3.254999999999952820e+00,3.176273193653391754e-08,0.000000000000000000e+00
3.259999999999952713e+00,3.178737041982037010e-08,0.000000000000000000e+00
3.264999999999952607e+00,3.181204792607784253e-08,0.000000000000000000e+00
3.269999999999952500e+00,3.183685421183948142e-08,0.000000000000000000e+00
3.274999999999952394e+00,3.186170019076126416e-08,0.000000000000000000e+00
3.279999999999952287e+00,3.188658536212268154e-08,0.000000000000000000e+00
3.284999999999952180e+00,3.191155543202969265e-08,0.000000000000000000e+00
3.289999999999952074e+00,3.193661019821918753e-08,0.000000000000000000e+00
3.294999999999951967e+00,3.196175023931009933e-08,0.000000000000000000e+00
3.299999999999951861e+00,3.198693024859254781e-08,0.000000000000000000e+00
3.304999999999951754e+00,3.201224115511575706e-08,0.000000000000000000e+00
3.309999999999951648e+00,3.203754717200499200e-08,0.000000000000000000e+00
3.314999999999951541e+00,3.206298448190631481e-08,0.000000000000000000e+00
3.319999999999951434e+00,3.208846245751920598e-08,0.000000000000000000e+00
3.324999999999951328e+00,3.211407224895779505e-08,0.000000000000000000e+00
3.329999999999951221e+00,3.213967785277401899e-08,0.000000000000000000e+00
3.334999999999951115e+00,3.216541552324520021e-08,0.000000000000000000e+00
3.339999999999951008e+00,3.219124028089557127e-08,0.000000000000000000e+00
3.344999999999950901e+00,3.221710670467316928e-08,0.000000000000000000e+00
3.349999999999950795e+00,3.224306065890127725e-08,0.000000000000000000e+00
3.354999999999950688e+00,3.226910215995834263e-08,0.000000000000000000e+00
3.359999999999950582e+00,3.229518574943710474e-08,0.000000000000000000e+00
3.364999999999950475e+00,3.232135768047968757e-08,0.000000000000000000e+00
3.369999999999950369e+00,3.234761775055277763e-08,0.000000000000000000e+00
3.374999999999950262e+00,3.237396640640834535e-08,0.000000000000000000e+00
3.379999999999950155e+00,3.240035805789940091e-08,0.000000000000000000e+00
3.384999999999950049e+00,3.242688442413615023e-08,0.000000000000000000e+00
3.389999999999949942e+00,3.245345415893834612e-08,0.000000000000000000e+00
3.394999999999949836e+00,3.248011340000638923e-08,0.000000000000000000e+00
3.399999999999949729e+00,3.250681630177818737e-08,0.000000000000000000e+00
3.404999999999949623e+00,3.253365511461132456e-08,0.000000000000000000e+00
3.409999999999949516e+00,3.256049199982510066e-08,0.000000000000000000e+00
3.414999999999949409e+00,3.258746513153988086e-08,0.000000000000000000e+00
3.419999999999949303e+00,3.261452914217580034e-08,0.000000000000000000e+00
3.424999999999949196e+00,3.264163755953695720e-08,0.000000000000000000e+00
3.429999999999949090e+00,3.266883717618032903e-08,0.000000000000000000e+00
3.434999999999948983e+00,3.269612827019924013e-08,0.000000000000000000e+00
3.439999999999948876e+00,3.272351064943481669e-08,0.000000000000000000e+00
3.444999999999948770e+00,3.275093855531236501e-08,0.000000000000000000e+00
3.449999999999948663e+00,3.277845854673253453e-08,0.000000000000000000e+00
3.454999999999948557e+00,3.280611716944072586e-08,0.000000000000000000e+00
3.459999999999948450e+00,3.283377550838582566e-08,0.000000000000000000e+00
3.464999999999948344e+00,3.286152644900956584e-08,0.000000000000000000e+00
3.469999999999948237e+00,3.288937048323527067e-08,0.000000000000000000e+00
3.474999999999948130e+00,3.291735444531326831e-08,0.000000000000000000e+00
3.479999999999948024e+00,3.294538513474280023e-08,0.000000000000000000e+00
3.484999999999947917e+00,3.297346298897528936e-08,0.000000000000000000e+00
3.489999999999947811e+00,3.300163497646080163e-08,0.000000000000000000e+00
3.494999999999947704e+00,3.302994789938929610e-08,0.000000000000000000e+00
3.499999999999947597e+00,3.305830861919654564e-08,0.000000000000000000e+00
3.504999999999947491e+00,3.308671739161406577e-08,0.000000000000000000e+00
3.509999999999947384e+00,3.311526776984504977e-08,0.000000000000000000e+00
3.514999999999947278e+00,3.314386676958509769e-08,0.000000000000000000e+00
3.519999999999947171e+00,3.317260831379407832e-08,0.000000000000000000e+00
3.524999999999947065e+00,3.320135159054813823e-08,0.000000000000000000e+00
3.529999999999946958e+00,3.323023818104806159e-08,0.000000000000000000e+00
3.534999999999946851e+00,3.325917396348436608e-08,0.000000000000000000e+00
3.539999999999946745e+00,3.328820632368984190e-08,0.000000000000000000e+00
3.544999999999946638e+00,3.331738278958475988e-08,0.000000000000000000e+00
3.549999999999946532e+00,3.334656204112254971e-08,0.000000000000000000e+00
3.554999999999946425e+00,3.337583871662620500e-08,0.000000000000000000e+00
3.559999999999946318e+00,3.340526046756827875e-08,0.000000000000000000e+00
3.564999999999946212e+00,3.343468520730389912e-08,0.000000000000000000e+00
3.569999999999946105e+00,3.346430333454437278e-08,0.000000000000000000e+00
3.574999999999945999e+00,3.349392498408778589e-08,0.000000000000000000e+00
3.579999999999945892e+00,3.352364552477766001e-08,0.000000000000000000e+00
3.584999999999945786e+00,3.355351254774506580e-08,0.000000000000000000e+00
3.589999999999945679e+00,3.358343165282169817e-08,0.000000000000000000e+00
3.594999999999945572e+00,3.361345022140120645e-08,0.000000000000000000e+00
3.599999999999945466e+00,3.364352103098568568e-08,0.000000000000000000e+00
3.604999999999945359e+00,3.367374006687979995e-08,0.000000000000000000e+00
3.609999999999945253e+00,3.370401174848055344e-08,0.000000000000000000e+00
3.614999999999945146e+00,3.373438422417181518e-08,0.000000000000000000e+00
3.619999999999945040e+00,3.376480995357235457e-08,0.000000000000000000e+00
3.624999999999944933e+00,3.379538489598876081e-08,0.000000000000000000e+00
3.629999999999944826e+00,3.382606178431928052e-08,0.000000000000000000e+00
3.634999999999944720e+00,3.385679239457601462e-08,0.000000000000000000e+00
3.639999999999944613e+00,3.388762567540719932e-08,0.000000000000000000e+00
3.644999999999944507e+00,3.391851322132441628e-08,0.000000000000000000e+00
3.649999999999944400e+00,3.394950376091700670e-08,0.000000000000000000e+00
3.654999999999944293e+00,3.398064527472998907e-08,0.000000000000000000e+00
3.659999999999944187e+00,3.401184260516665601e-08,0.000000000000000000e+00
3.664999999999944080e+00,3.404314355660285122e-08,0.000000000000000000e+00
3.669999999999943974e+00,3.407454863829155781e-08,0.000000000000000000e+00
3.674999999999943867e+00,3.410600960480244277e-08,0.000000000000000000e+00
3.679999999999943761e+00,3.413762389648417989e-08,0.000000000000000000e+00
3.684999999999943654e+00,3.416924636386078897e-08,0.000000000000000000e+00
3.689999999999943547e+00,3.420107122655886285e-08,0.000000000000000000e+00
3.694999999999943441e+00,3.423290448282637114e-08,0.000000000000000000e+00
3.699999999999943334e+00,3.426484395569075958e-08,0.000000000000000000e+00
3.704999999999943228e+00,3.429693802826090298e-08,0.000000000000000000e+00
3.709999999999943121e+00,3.432909038730774556e-08,0.000000000000000000e+00
3.714999999999943014e+00,3.436134957898162324e-08,0.000000000000000000e+00
3.719999999999942908e+00,3.439371612956649960e-08,0.000000000000000000e+00
3.724999999999942801e+00,3.442614134427476990e-08,0.000000000000000000e+00
3.729999999999942695e+00,3.445872349191876364e-08,0.000000000000000000e+00
3.734999999999942588e+00,3.449136497863589826e-08,0.000000000000000000e+00
3.739999999999942482e+00,3.452411507656588120e-08,0.000000000000000000e+00
3.744999999999942375e+00,3.455692486537407453e-08,0.000000000000000000e+00
3.749999999999942268e+00,3.458989330360624420e-08,0.000000000000000000e+00
3.754999999999942162e+00,3.462292197142923460e-08,0.000000000000000000e+00
3.759999999999942055e+00,3.465606062320714656e-08,0.000000000000000000e+00
3.764999999999941949e+00,3.468935886020558222e-08,0.000000000000000000e+00
3.769999999999941842e+00,3.472271854181551909e-08,0.000000000000000000e+00
3.774999999999941735e+00,3.475613974622396787e-08,0.000000000000000000e+00
3.779999999999941629e+00,3.478967230809536745e-08,0.000000000000000000e+00
3.784999999999941522e+00,3.482336592300039490e-08,0.000000000000000000e+00
3.789999999999941416e+00,3.485712210944950610e-08,0.000000000000000000e+00
3.794999999999941309e+00,3.489094115817669507e-08,0.000000000000000000e+00
3.799999999999941203e+00,3.492492231149302952e-08,0.000000000000000000e+00
3.804999999999941096e+00,3.495901675332904143e-08,0.000000000000000000e+00
3.809999999999940989e+00,3.499317487624453639e-08,0.000000000000000000e+00
3.814999999999940883e+00,3.502744700996317223e-08,0.000000000000000000e+00
3.819999999999940776e+00,3.506183284434784548e-08,0.000000000000000000e+00
3.824999999999940670e+00,3.509633363757373224e-08,0.000000000000000000e+00
3.829999999999940563e+00,3.513094911786614902e-08,0.000000000000000000e+00
3.834999999999940457e+00,3.516563009397457314e-08,0.000000000000000000e+00
3.839999999999940350e+00,3.520042618063898849e-08,0.000000000000000000e+00
3.844999999999940243e+00,3.523533865528116484e-08,0.000000000000000000e+00
3.849999999999940137e+00,3.527036733588693024e-08,0.000000000000000000e+00
3.854999999999940030e+00,3.530551288641010136e-08,0.000000000000000000e+00
3.859999999999939924e+00,3.534072537986275163e-08,0.000000000000000000e+00
3.864999999999939817e+00,3.537605514200573495e-08,0.000000000000000000e+00
3.869999999999939710e+00,3.541150305750058358e-08,0.000000000000000000e+00
3.874999999999939604e+00,3.544706887521412537e-08,0.000000000000000000e+00
3.879999999999939497e+00,3.548270308259315247e-08,0.000000000000000000e+00
3.884999999999939391e+00,3.551850677596964574e-08,0.000000000000000000e+00
3.889999999999939284e+00,3.555442977862898482e-08,0.000000000000000000e+00
3.894999999999939178e+00,3.559042215113348010e-08,0.000000000000000000e+00
3.899999999999939071e+00,3.562653474249046901e-08,0.000000000000000000e+00
3.904999999999938964e+00,3.566276791625400995e-08,0.000000000000000000e+00
3.909999999999938858e+00,3.569912205475054882e-08,0.000000000000000000e+00
3.914999999999938751e+00,3.573554681232273885e-08,0.000000000000000000e+00
3.919999999999938645e+00,3.577209341417550430e-08,0.000000000000000000e+00
3.924999999999938538e+00,3.580876206963194830e-08,0.000000000000000000e+00
3.929999999999938431e+00,3.584555327733253844e-08,0.000000000000000000e+00
3.934999999999938325e+00,3.588251872838842325e-08,0.000000000000000000e+00
3.939999999999938218e+00,3.591950548170982523e-08,0.000000000000000000e+00
3.944999999999938112e+00,3.595666695735438459e-08,0.000000000000000000e+00
3.949999999999938005e+00,3.599390180166117359e-08,0.000000000000000000e+00
3.954999999999937899e+00,3.603126126727887150e-08,0.000000000000000000e+00
3.959999999999937792e+00,3.606874570957989325e-08,0.000000000000000000e+00
3.964999999999937685e+00,3.610630420986085999e-08,0.000000000000000000e+00
3.969999999999937579e+00,3.614409157673095807e-08,0.000000000000000000e+00
3.974999999999937472e+00,3.618190257620146922e-08,0.000000000000000000e+00
3.979999999999937366e+00,3.621984005259299504e-08,0.000000000000000000e+00
3.984999999999937259e+00,3.625795658885082515e-08,0.000000000000000000e+00
3.989999999999937152e+00,3.629609734930690867e-08,0.000000000000000000e+00
3.994999999999937046e+00,3.633441817023949469e-08,0.000000000000000000e+00
3.999999999999936939e+00,3.637281538135671375e-08,0.000000000000000000e+00
4.004999999999936833e+00,3.641139346541813852e-08,0.000000000000000000e+00
4.009999999999936726e+00,3.645004896997854298e-08,0.000000000000000000e+00
4.014999999999936620e+00,3.648883472969171620e-08,0.000000000000000000e+00
4.019999999999936513e+00,3.652775065544645693e-08,0.000000000000000000e+00
4.024999999999936406e+00,3.656679701274092793e-08,0.000000000000000000e+00
4.029999999999936300e+00,3.660597493605003719e-08,0.000000000000000000e+00
4.034999999999936193e+00,3.664523245936917740e-08,0.000000000000000000e+00
4.039999999999936087e+00,3.668467389188367162e-08,0.000000000000000000e+00
4.044999999999935980e+00,3.672419621070452925e-08,0.000000000000000000e+00
4.049999999999935874e+00,3.676385120529654638e-08,0.000000000000000000e+00
4.054999999999935767e+00,3.680358752596257469e-08,0.000000000000000000e+00
4.059999999999935660e+00,3.684350997646052249e-08,0.000000000000000000e+00
4.064999999999935554e+00,3.688356713971416601e-08,0.000000000000000000e+00
4.069999999999935447e+00,3.692370649337497916e-08,0.000000000000000000e+00
4.074999999999935341e+00,3.696398158422871644e-08,0.000000000000000000e+00
4.079999999999935234e+00,3.700439222953766772e-08,0.000000000000000000e+00
4.084999999999935127e+00,3.704499193743775207e-08,0.000000000000000000e+00
4.089999999999935021e+00,3.708562326524845440e-08,0.000000000000000000e+00
4.094999999999934914e+00,3.712639154993838427e-08,0.000000000000000000e+00
4.099999999999934808e+00,3.716735061011209818e-08,0.000000000000000000e+00
4.104999999999934701e+00,3.720839522345128998e-08,0.000000000000000000e+00
4.109999999999934595e+00,3.724957848862461123e-08,0.000000000000000000e+00
4.114999999999934488e+00,3.729090101060198491e-08,0.000000000000000000e+00
4.119999999999934381e+00,3.733236341514643777e-08,0.000000000000000000e+00
4.124999999999934275e+00,3.737391285813677438e-08,0.000000000000000000e+00
4.129999999999934168e+00,3.741565641549451429e-08,0.000000000000000000e+00
4.134999999999934062e+00,3.745748813963306294e-08,0.000000000000000000e+00
4.139999999999933955e+00,3.749951490062330789e-08,0.000000000000000000e+00
4.144999999999933848e+00,3.754163053709074155e-08,0.000000000000000000e+00
4.149999999999933742e+00,3.758383559790933884e-08,0.000000000000000000e+00
4.154999999999933635e+00,3.762623756822676037e-08,0.000000000000000000e+00
4.159999999999933529e+00,3.766872975944232995e-08,0.000000000000000000e+00
4.164999999999933422e+00,3.771136633457897058e-08,0.000000000000000000e+00
4.169999999999933316e+00,3.775420163053195757e-08,0.000000000000000000e+00
4.174999999999933209e+00,3.779712868132259651e-08,0.000000000000000000e+00
4.179999999999933102e+00,3.784020159899230684e-08,0.000000000000000000e+00
4.184999999999932996e+00,3.788336734115966233e-08,0.000000000000000000e+00
4.189999999999932889e+00,3.792678790631295273e-08,0.000000000000000000e+00
4.194999999999932783e+00,3.797019428931192909e-08,0.000000000000000000e+00
4.199999999999932676e+00,3.801385678154753892e-08,0.000000000000000000e+00
4.204999999999932569e+00,3.805761400456469208e-08,0.000000000000000000e+00
4.209999999999932463e+00,3.810152035053705309e-08,0.000000000000000000e+00
4.214999999999932356e+00,3.814557651827893320e-08,0.000000000000000000e+00
4.219999999999932250e+00,3.818978303620746905e-08,0.000000000000000000e+00
4.224999999999932143e+00,3.823414076725564715e-08,0.000000000000000000e+00
4.229999999999932037e+00,3.827859553255525136e-08,0.000000000000000000e+00
4.234999999999931930e+00,3.832320230821003401e-08,0.000000000000000000e+00
4.239999999999931823e+00,3.836796153329135530e-08,0.000000000000000000e+00
4.244999999999931717e+00,3.841287424019254469e-08,0.000000000000000000e+00
4.249999999999931610e+00,3.845794048134996427e-08,0.000000000000000000e+00
4.254999999999931504e+00,3.850316133666402382e-08,0.000000000000000000e+00
4.259999999999931397e+00,3.854848242248810641e-08,0.000000000000000000e+00
4.264999999999931291e+00,3.859395860685155494e-08,0.000000000000000000e+00
4.269999999999931184e+00,3.863964608312131533e-08,0.000000000000000000e+00
4.274999999999931077e+00,3.868543559472051498e-08,0.000000000000000000e+00
4.279999999999930971e+00,3.873138206478039874e-08,0.000000000000000000e+00
4.284999999999930864e+00,3.877748648009787728e-08,0.000000000000000000e+00
4.289999999999930758e+00,3.882374963480180152e-08,0.000000000000000000e+00
4.294999999999930651e+00,3.887017205734912526e-08,0.000000000000000000e+00
4.299999999999930544e+00,3.891669869742749997e-08,0.000000000000000000e+00
4.304999999999930438e+00,3.896338598260830281e-08,0.000000000000000000e+00
4.309999999999930331e+00,3.901023384290745483e-08,0.000000000000000000e+00
4.314999999999930225e+00,3.905724374509364872e-08,0.000000000000000000e+00
4.319999999999930118e+00,3.910435976654772697e-08,0.000000000000000000e+00
4.324999999999930012e+00,3.915169440892195088e-08,0.000000000000000000e+00
4.329999999999929905e+00,3.919919270947548564e-08,0.000000000000000000e+00
4.334999999999929798e+00,3.924685528833254716e-08,0.000000000000000000e+00
4.339999999999929692e+00,3.929462656488256216e-08,0.000000000000000000e+00
4.344999999999929585e+00,3.934256334754011301e-08,0.000000000000000000e+00
4.349999999999929479e+00,3.939066622315977464e-08,0.000000000000000000e+00
4.354999999999929372e+00,3.943893563756083494e-08,0.000000000000000000e+00
4.359999999999929265e+00,3.948731655672520566e-08,0.000000000000000000e+00
4.364999999999929159e+00,3.953592152996951848e-08,0.000000000000000000e+00
4.369999999999929052e+00,3.958469511791691125e-08,0.000000000000000000e+00
4.374999999999928946e+00,3.963358181647139453e-08,0.000000000000000000e+00
4.379999999999928839e+00,3.968269488998506201e-08,0.000000000000000000e+00
4.384999999999928733e+00,3.973192241878089404e-08,0.000000000000000000e+00
4.389999999999928626e+00,3.978132123198211830e-08,0.000000000000000000e+00
4.394999999999928519e+00,3.983083544926639910e-08,0.000000000000000000e+00
4.399999999999928413e+00,3.988052220989048092e-08,0.000000000000000000e+00
4.404999999999928306e+00,3.993043925733163870e-08,0.000000000000000000e+00
4.409999999999928200e+00,3.998047358701915731e-08,0.000000000000000000e+00
4.414999999999928093e+00,4.003073962798001880e-08,0.000000000000000000e+00
4.419999999999927986e+00,4.008112433122713845e-08,0.000000000000000000e+00
4.424999999999927880e+00,4.013168517433291369e-08,0.000000000000000000e+00
4.429999999999927773e+00,4.018242301928843039e-08,0.000000000000000000e+00
4.434999999999927667e+00,4.023328126793829981e-08,0.000000000000000000e+00
4.439999999999927560e+00,4.028437505959048411e-08,0.000000000000000000e+00
4.444999999999927454e+00,4.033564823978308781e-08,0.000000000000000000e+00
4.449999999999927347e+00,4.038704364679945403e-08,0.000000000000000000e+00
4.454999999999927240e+00,4.043861956266007471e-08,0.000000000000000000e+00
4.459999999999927134e+00,4.049043449589099864e-08,0.000000000000000000e+00
4.464999999999927027e+00,4.054237383909127532e-08,0.000000000000000000e+00
4.469999999999926921e+00,4.059443807688261973e-08,0.000000000000000000e+00
4.474999999999926814e+00,4.064668581895442920e-08,0.000000000000000000e+00
4.479999999999926708e+00,4.069917570798238963e-08,0.000000000000000000e+00
4.484999999999926601e+00,4.075185057000196611e-08,0.000000000000000000e+00
4.489999999999926494e+00,4.080465344101949528e-08,0.000000000000000000e+00
4.494999999999926388e+00,4.085758467713799770e-08,0.000000000000000000e+00
4.499999999999926281e+00,4.091081926299647747e-08,0.000000000000000000e+00
4.504999999999926175e+00,4.096418413867131852e-08,0.000000000000000000e+00
4.509999999999926068e+00,4.101767938805852038e-08,0.000000000000000000e+00
4.514999999999925961e+00,4.107142269634997461e-08,0.000000000000000000e+00
4.519999999999925855e+00,4.112535627369917576e-08,0.000000000000000000e+00
4.524999999999925748e+00,4.117942280039027386e-08,0.000000000000000000e+00
4.529999999999925642e+00,4.123374007084273247e-08,0.000000000000000000e+00
4.534999999999925535e+00,4.128819133492583719e-08,0.000000000000000000e+00
4.539999999999925429e+00,4.134283635905470773e-08,0.000000000000000000e+00
4.544999999999925322e+00,4.139761714056671722e-08,0.000000000000000000e+00
4.549999999999925215e+00,4.145271073229631355e-08,0.000000000000000000e+00
4.554999999999925109e+00,4.150788275242249606e-08,0.000000000000000000e+00
4.559999999999925002e+00,4.156331059404781619e-08,0.000000000000000000e+00
4.564999999999924896e+00,4.161881798141084805e-08,0.000000000000000000e+00
4.569999999999924789e+00,4.167464225114055656e-08,0.000000000000000000e+00
4.574999999999924682e+00,4.173060686662606181e-08,0.000000000000000000e+00
4.579999999999924576e+00,4.178677183118421174e-08,0.000000000000000000e+00
4.584999999999924469e+00,4.184313760411512798e-08,0.000000000000000000e+00
4.589999999999924363e+00,4.189970589637251047e-08,0.000000000000000000e+00
4.594999999999924256e+00,4.195641716267806333e-08,0.000000000000000000e+00
4.599999999999924150e+00,4.201345146262310657e-08,0.000000000000000000e+00
4.604999999999924043e+00,4.207057120011373630e-08,0.000000000000000000e+00
4.609999999999923936e+00,4.212789618569805559e-08,0.000000000000000000e+00
4.614999999999923830e+00,4.218542770633079298e-08,0.000000000000000000e+00
4.619999999999923723e+00,4.224316638607467569e-08,0.000000000000000000e+00
4.624999999999923617e+00,4.230111315437454292e-08,0.000000000000000000e+00
4.629999999999923510e+00,4.235926922922234099e-08,0.000000000000000000e+00
4.634999999999923403e+00,4.241763494750120482e-08,0.000000000000000000e+00
4.639999999999923297e+00,4.247615172327813930e-08,0.000000000000000000e+00
4.644999999999923190e+00,4.253494029550663832e-08,0.000000000000000000e+00
4.649999999999923084e+00,4.259388135539155513e-08,0.000000000000000000e+00
4.654999999999922977e+00,4.265303600446395271e-08,0.000000000000000000e+00
4.659999999999922871e+00,4.271240514072916303e-08,0.000000000000000000e+00
4.664999999999922764e+00,4.277198991339447201e-08,0.000000000000000000e+00
4.669999999999922657e+00,4.283179120949681654e-08,0.000000000000000000e+00
4.674999999999922551e+00,4.289180980772259802e-08,0.000000000000000000e+00
4.679999999999922444e+00,4.295198593400021373e-08,0.000000000000000000e+00
4.684999999999922338e+00,4.301244254258857047e-08,0.000000000000000000e+00
4.689999999999922231e+00,4.307311930449504299e-08,0.000000000000000000e+00
4.694999999999922125e+00,4.313395638237384687e-08,0.000000000000000000e+00
4.699999999999922018e+00,4.319495430421608101e-08,0.000000000000000000e+00
4.704999999999921911e+00,4.325629829831367765e-08,0.000000000000000000e+00
4.709999999999921805e+00,4.331780502182592665e-08,0.000000000000000000e+00
4.714999999999921698e+00,4.337947556037577913e-08,0.000000000000000000e+00
4.719999999999921592e+00,4.344149546494438588e-08,0.000000000000000000e+00
4.724999999999921485e+00,4.350361947390302718e-08,0.000000000000000000e+00
4.729999999999921378e+00,4.356597180523041729e-08,0.000000000000000000e+00
4.734999999999921272e+00,4.362855333340329153e-08,0.000000000000000000e+00
4.739999999999921165e+00,4.369142722274674667e-08,0.000000000000000000e+00
4.744999999999921059e+00,4.375447054269570355e-08,0.000000000000000000e+00
4.749999999999920952e+00,4.381774617082268373e-08,0.000000000000000000e+00
4.754999999999920846e+00,4.388125551692444757e-08,0.000000000000000000e+00
4.759999999999920739e+00,4.394499935690365573e-08,0.000000000000000000e+00
4.764999999999920632e+00,4.400891646008045097e-08,0.000000000000000000e+00
4.769999999999920526e+00,4.407313255626596135e-08,0.000000000000000000e+00
4.774999999999920419e+00,4.413752423769441382e-08,0.000000000000000000e+00
4.779999999999920313e+00,4.420215436796124076e-08,0.000000000000000000e+00
4.784999999999920206e+00,4.426702457268619823e-08,0.000000000000000000e+00
4.789999999999920099e+00,4.433219880013414226e-08,0.000000000000000000e+00
4.794999999999919993e+00,4.439755226783627250e-08,0.000000000000000000e+00
4.799999999999919886e+00,4.446314909647354249e-08,0.000000000000000000e+00
4.804999999999919780e+00,4.452899032460316031e-08,0.000000000000000000e+00
4.809999999999919673e+00,4.459501405352693796e-08,0.000000000000000000e+00
4.814999999999919567e+00,4.466134726925436356e-08,0.000000000000000000e+00
4.819999999999919460e+00,4.472792879806978300e-08,0.000000000000000000e+00
4.824999999999919353e+00,4.479469569896512662e-08,0.000000000000000000e+00
4.829999999999919247e+00,4.486164926148407915e-08,0.000000000000000000e+00
4.834999999999919140e+00,4.492904455689424433e-08,0.000000000000000000e+00
4.839999999999919034e+00,4.499650185080817866e-08,0.000000000000000000e+00
4.844999999999918927e+00,4.506427632343961796e-08,0.000000000000000000e+00
4.849999999999918820e+00,4.513230552153363539e-08,0.000000000000000000e+00
4.854999999999918714e+00,4.520052700944469562e-08,0.000000000000000000e+00
4.859999999999918607e+00,4.526906946206563001e-08,0.000000000000000000e+00
4.864999999999918501e+00,4.533787057435893676e-08,0.000000000000000000e+00
4.869999999999918394e+00,4.540680309462302094e-08,0.000000000000000000e+00
4.874999999999918288e+00,4.547618898622097134e-08,0.000000000000000000e+00
4.879999999999918181e+00,4.554570875291332877e-08,0.000000000000000000e+00
4.884999999999918074e+00,4.561549178180652285e-08,0.000000000000000000e+00
4.889999999999917968e+00,4.568553934487052150e-08,0.000000000000000000e+00
4.894999999999917861e+00,4.575578819163887645e-08,0.000000000000000000e+00
4.899999999999917755e+00,4.582636869355652072e-08,0.000000000000000000e+00
4.904999999999917648e+00,4.589715300056688650e-08,0.000000000000000000e+00
4.909999999999917542e+00,4.596827180590601898e-08,0.000000000000000000e+00
4.914999999999917435e+00,4.603966211573591388e-08,0.000000000000000000e+00
4.919999999999917328e+00,4.611125920427926836e-08,0.000000000000000000e+00
4.924999999999917222e+00,4.618312989013075333e-08,0.000000000000000000e+00
4.929999999999917115e+00,4.625527580183660385e-08,0.000000000000000000e+00
4.934999999999917009e+00,4.632769786678632041e-08,0.000000000000000000e+00
4.939999999999916902e+00,4.640039753855424437e-08,0.000000000000000000e+00
4.944999999999916795e+00,4.647337603604174430e-08,0.000000000000000000e+00
4.949999999999916689e+00,4.654656945000744039e-08,0.000000000000000000e+00
4.954999999999916582e+00,4.662011021958341691e-08,0.000000000000000000e+00
4.959999999999916476e+00,4.669393390898047313e-08,0.000000000000000000e+00
4.964999999999916369e+00,4.676797640020755423e-08,0.000000000000000000e+00
4.969999999999916263e+00,4.684230442430003316e-08,0.000000000000000000e+00
4.974999999999916156e+00,4.691691982495363042e-08,0.000000000000000000e+00
4.979999999999916049e+00,4.699182374088208481e-08,0.000000000000000000e+00
4.984999999999915943e+00,4.706701798206079473e-08,0.000000000000000000e+00
4.989999999999915836e+00,4.714250346241663154e-08,0.000000000000000000e+00
4.994999999999915730e+00,4.721828195874977034e-08,0.000000000000000000e+00
4.999999999999915623e+00,4.729428839474626404e-08,0.000000000000000000e+00
5.004999999999915516e+00,4.737065719966583662e-08,0.000000000000000000e+00
5.009999999999915410e+00,4.744732366635499131e-08,0.000000000000000000e+00
5.014999999999915303e+00,4.752422184775990358e-08,0.000000000000000000e+00
5.019999999999915197e+00,4.760142022558920497e-08,0.000000000000000000e+00
5.024999999999915090e+00,4.767898776995145895e-08,0.000000000000000000e+00
5.029999999999914984e+00,4.775679139019017901e-08,0.000000000000000000e+00
5.034999999999914877e+00,4.783483233825712550e-08,0.000000000000000000e+00
5.039999999999914770e+00,4.791324697412607792e-08,0.000000000000000000e+00
5.044999999999914664e+00,4.799203740090570905e-08,0.000000000000000000e+00
5.049999999999914557e+00,4.807100196089166968e-08,0.000000000000000000e+00
5.054999999999914451e+00,4.815027747399080629e-08,0.000000000000000000e+00
5.059999999999914344e+00,4.822993334402866937e-08,0.000000000000000000e+00
5.064999999999914237e+00,4.830983564651713141e-08,0.000000000000000000e+00
5.069999999999914131e+00,4.839012164281882334e-08,0.000000000000000000e+00
5.074999999999914024e+00,4.847065709692609686e-08,0.000000000000000000e+00
5.079999999999913918e+00,4.855144296342788480e-08,0.000000000000000000e+00
5.084999999999913811e+00,4.863268632622798516e-08,0.000000000000000000e+00
5.089999999999913705e+00,4.871418372420717194e-08,0.000000000000000000e+00
5.094999999999913598e+00,4.879593621192669887e-08,0.000000000000000000e+00
5.099999999999913491e+00,4.887808314966584405e-08,0.000000000000000000e+00
5.104999999999913385e+00,4.896055730797749226e-08,0.000000000000000000e+00
5.109999999999913278e+00,4.904336051605844295e-08,0.000000000000000000e+00
5.114999999999913172e+00,4.912642563049511441e-08,0.000000000000000000e+00
5.119999999999913065e+00,4.920975345500129636e-08,0.000000000000000000e+00
5.124999999999912959e+00,4.929355423432335466e-08,0.000000000000000000e+00
5.129999999999912852e+00,4.937769093555261605e-08,0.000000000000000000e+00
5.134999999999912745e+00,4.946209564929556441e-08,0.000000000000000000e+00
5.139999999999912639e+00,4.954677024032583880e-08,0.000000000000000000e+00
5.144999999999912532e+00,4.963185545198335916e-08,0.000000000000000000e+00
5.149999999999912426e+00,4.971721381175645311e-08,0.000000000000000000e+00
5.154999999999912319e+00,4.980298678720163171e-08,0.000000000000000000e+00
5.159999999999912212e+00,4.988910631643676373e-08,0.000000000000000000e+00
5.164999999999912106e+00,4.997550429402842048e-08,0.000000000000000000e+00
5.169999999999911999e+00,5.006232268817151958e-08,0.000000000000000000e+00
5.174999999999911893e+00,5.014942270427664488e-08,0.000000000000000000e+00
5.179999999999911786e+00,5.023687662141105945e-08,0.000000000000000000e+00
5.184999999999911680e+00,5.032468622647661365e-08,0.000000000000000000e+00
5.189999999999911573e+00,5.041285355861545498e-08,0.000000000000000000e+00
5.194999999999911466e+00,5.050138073166748872e-08,0.000000000000000000e+00
5.199999999999911360e+00,5.059019827057727203e-08,0.000000000000000000e+00
5.204999999999911253e+00,5.067952157456218534e-08,0.000000000000000000e+00
5.209999999999911147e+00,5.076906767718273857e-08,0.000000000000000000e+00
5.214999999999911040e+00,5.085905260911395463e-08,0.000000000000000000e+00
5.219999999999910933e+00,5.094933547941962846e-08,0.000000000000000000e+00
5.224999999999910827e+00,5.103998962966413516e-08,0.000000000000000000e+00
5.229999999999910720e+00,5.113101701950504972e-08,0.000000000000000000e+00
5.234999999999910614e+00,5.122249158902079687e-08,0.000000000000000000e+00
5.239999999999910507e+00,5.131427192790575630e-08,0.000000000000000000e+00
5.244999999999910401e+00,5.140643164035577550e-08,0.000000000000000000e+00
5.249999999999910294e+00,5.149890061917915678e-08,0.000000000000000000e+00
5.254999999999910187e+00,5.159182516838912767e-08,0.000000000000000000e+00
5.259999999999910081e+00,5.168520841110852891e-08,0.000000000000000000e+00
5.264999999999909974e+00,5.177883420302230626e-08,0.000000000000000000e+00
5.269999999999909868e+00,5.187292250255042361e-08,0.000000000000000000e+00
5.274999999999909761e+00,5.196733046124884406e-08,0.000000000000000000e+00
5.279999999999909654e+00,5.206213230961967451e-08,0.000000000000000000e+00
5.284999999999909548e+00,5.215733059052507418e-08,0.000000000000000000e+00
5.289999999999909441e+00,5.225300068620638940e-08,0.000000000000000000e+00
5.294999999999909335e+00,5.234899844016375524e-08,0.000000000000000000e+00
5.299999999999909228e+00,5.244539910521639676e-08,0.000000000000000000e+00
5.304999999999909122e+00,5.254220512842944901e-08,0.000000000000000000e+00
5.309999999999909015e+00,5.263934524756849343e-08,0.000000000000000000e+00
5.314999999999908908e+00,5.273696877074577262e-08,0.000000000000000000e+00
5.319999999999908802e+00,5.283500425219067055e-08,0.000000000000000000e+00
5.324999999999908695e+00,5.293338019051865102e-08,0.000000000000000000e+00
5.329999999999908589e+00,5.303217278586354636e-08,0.000000000000000000e+00
5.334999999999908482e+00,5.313145883759714731e-08,0.000000000000000000e+00
5.339999999999908376e+00,5.323116636732354886e-08,0.000000000000000000e+00
5.344999999999908269e+00,5.333122349668192016e-08,0.000000000000000000e+00
5.349999999999908162e+00,5.343170699080064070e-08,0.000000000000000000e+00
5.354999999999908056e+00,5.353261879279002039e-08,0.000000000000000000e+00
5.359999999999907949e+00,5.363396179635402619e-08,0.000000000000000000e+00
5.364999999999907843e+00,5.373566328078551330e-08,0.000000000000000000e+00
5.369999999999907736e+00,5.383787579668161495e-08,0.000000000000000000e+00
5.374999999999907629e+00,5.394052702022308152e-08,0.000000000000000000e+00
5.379999999999907523e+00,5.404354358186101195e-08,0.000000000000000000e+00
5.384999999999907416e+00,5.414707955484246398e-08,0.000000000000000000e+00
5.389999999999907310e+00,5.425106170827208606e-08,0.000000000000000000e+00
5.394999999999907203e+00,5.435541669425485824e-08,0.000000000000000000e+00
5.399999999999907097e+00,5.446022287169612858e-08,0.000000000000000000e+00
5.404999999999906990e+00,5.456548297522566042e-08,0.000000000000000000e+00
5.409999999999906883e+00,5.467119951522079434e-08,0.000000000000000000e+00
5.414999999999906777e+00,5.477737533225198080e-08,0.000000000000000000e+00
5.419999999999906670e+00,5.488408972928666124e-08,0.000000000000000000e+00
5.424999999999906564e+00,5.499111506987027823e-08,0.000000000000000000e+00
5.429999999999906457e+00,5.509868468553265046e-08,0.000000000000000000e+00
5.434999999999906350e+00,5.520672431400512970e-08,0.000000000000000000e+00
5.439999999999906244e+00,5.531515953963586011e-08,0.000000000000000000e+00
5.444999999999906137e+00,5.542414763710317438e-08,0.000000000000000000e+00
5.449999999999906031e+00,5.553353660688147502e-08,0.000000000000000000e+00
5.454999999999905924e+00,5.564348441704803981e-08,0.000000000000000000e+00
5.459999999999905818e+00,5.575383853812523151e-08,0.000000000000000000e+00
5.464999999999905711e+00,5.586467970338646065e-08,0.000000000000000000e+00
5.469999999999905604e+00,5.597601060463312911e-08,0.000000000000000000e+00
5.474999999999905498e+00,5.608783411361234962e-08,0.000000000000000000e+00
5.479999999999905391e+00,5.620015332526787745e-08,0.000000000000000000e+00
5.484999999999905285e+00,5.631297113120648557e-08,0.000000000000000000e+00
5.489999999999905178e+00,5.642629069134261208e-08,0.000000000000000000e+00
5.494999999999905071e+00,5.654003619637646288e-08,0.000000000000000000e+00
5.499999999999904965e+00,5.665428906253067383e-08,0.000000000000000000e+00
5.504999999999904858e+00,5.676913157541764728e-08,0.000000000000000000e+00
5.509999999999904752e+00,5.688448811462234311e-08,0.000000000000000000e+00
5.514999999999904645e+00,5.700028240373405034e-08,0.000000000000000000e+00
5.519999999999904539e+00,5.711659666491808240e-08,0.000000000000000000e+00
5.524999999999904432e+00,5.723343403551147887e-08,0.000000000000000000e+00
5.529999999999904325e+00,5.735079764470028130e-08,0.000000000000000000e+00
5.534999999999904219e+00,5.746869114613306293e-08,0.000000000000000000e+00
5.539999999999904112e+00,5.758711731683072079e-08,0.000000000000000000e+00
5.544999999999904006e+00,5.770615982365237136e-08,0.000000000000000000e+00
5.549999999999903899e+00,5.782566185954808297e-08,0.000000000000000000e+00
5.554999999999903793e+00,5.794562606086393765e-08,0.000000000000000000e+00
5.559999999999903686e+00,5.806621690124928420e-08,0.000000000000000000e+00
5.564999999999903579e+00,5.818727645572177683e-08,0.000000000000000000e+00
5.569999999999903473e+00,5.830896977630752547e-08,0.000000000000000000e+00
5.574999999999903366e+00,5.843113840016779857e-08,0.000000000000000000e+00
5.579999999999903260e+00,5.855386674679027035e-08,0.000000000000000000e+00
5.584999999999903153e+00,5.867715821465659894e-08,0.000000000000000000e+00
5.589999999999903046e+00,5.880109800826795119e-08,0.000000000000000000e+00
5.594999999999902940e+00,5.892552655481813003e-08,0.000000000000000000e+00
5.599999999999902833e+00,5.905044733520185682e-08,0.000000000000000000e+00
5.604999999999902727e+00,5.917610932387212483e-08,0.000000000000000000e+00
5.609999999999902620e+00,5.930227063554100695e-08,0.000000000000000000e+00
5.614999999999902514e+00,5.942901682732555523e-08,0.000000000000000000e+00
5.619999999999902407e+00,5.955626892671033241e-08,0.000000000000000000e+00
5.624999999999902300e+00,5.968411341603319552e-08,0.000000000000000000e+00
5.629999999999902194e+00,5.981263647315121211e-08,0.000000000000000000e+00
5.634999999999902087e+00,5.994167633594934491e-08,0.000000000000000000e+00
5.639999999999901981e+00,6.007140319839012639e-08,0.000000000000000000e+00
5.644999999999901874e+00,6.020173774380543660e-08,0.000000000000000000e+00
5.649999999999901767e+00,6.033260035821632794e-08,0.000000000000000000e+00
5.654999999999901661e+00,6.046407831445291801e-08,0.000000000000000000e+00
5.659999999999901554e+00,6.059617546673488217e-08,0.000000000000000000e+00
5.664999999999901448e+00,6.072889595622084468e-08,0.000000000000000000e+00
5.669999999999901341e+00,6.086215972639482274e-08,0.000000000000000000e+00
5.674999999999901235e+00,6.099613889925588684e-08,0.000000000000000000e+00
5.679999999999901128e+00,6.113075379002897716e-08,0.000000000000000000e+00
5.684999999999901021e+00,6.126600833041897988e-08,0.000000000000000000e+00
5.689999999999900915e+00,6.140182206041769448e-08,0.000000000000000000e+00
5.694999999999900808e+00,6.153836874792719701e-08,0.000000000000000000e+00
5.699999999999900702e+00,6.167556768312996112e-08,0.000000000000000000e+00
5.704999999999900595e+00,6.181333809939277260e-08,0.000000000000000000e+00
5.709999999999900488e+00,6.195185488601263347e-08,0.000000000000000000e+00
5.714999999999900382e+00,6.209095137055452515e-08,0.000000000000000000e+00
5.719999999999900275e+00,6.223071771812769045e-08,0.000000000000000000e+00
5.724999999999900169e+00,6.237115780410272035e-08,0.000000000000000000e+00
5.729999999999900062e+00,6.251219052521688589e-08,0.000000000000000000e+00
5.734999999999899956e+00,6.265399231035906299e-08,0.000000000000000000e+00
5.739999999999899849e+00,6.279656846033240105e-08,0.000000000000000000e+00
5.744999999999899742e+00,6.293966378386305801e-08,0.000000000000000000e+00
5.749999999999899636e+00,6.308362960216932946e-08,0.000000000000000000e+00
5.754999999999899529e+00,6.322812341721293214e-08,0.000000000000000000e+00
5.759999999999899423e+00,6.337332304860705333e-08,0.000000000000000000e+00
5.764999999999899316e+00,6.351932133890173451e-08,0.000000000000000000e+00
5.769999999999899210e+00,6.366594783695718804e-08,0.000000000000000000e+00
5.774999999999899103e+00,6.381329525776174940e-08,0.000000000000000000e+00
5.779999999999898996e+00,6.396145590161492543e-08,0.000000000000000000e+00
5.784999999999898890e+00,6.411025955304101589e-08,0.000000000000000000e+00
5.789999999999898783e+00,6.425988705328847862e-08,0.000000000000000000e+00
5.794999999999898677e+00,6.441007820508458079e-08,0.000000000000000000e+00
5.799999999999898570e+00,6.456110357905834600e-08,0.000000000000000000e+00
5.804999999999898463e+00,6.471287976367478352e-08,0.000000000000000000e+00
5.809999999999898357e+00,6.486541199603475204e-08,0.000000000000000000e+00
5.814999999999898250e+00,6.501861636119984090e-08,0.000000000000000000e+00
5.819999999999898144e+00,6.517267628882346482e-08,0.000000000000000000e+00
5.824999999999898037e+00,6.532750854296305118e-08,0.000000000000000000e+00
5.829999999999897931e+00,6.548302786393785558e-08,0.000000000000000000e+00
5.834999999999897824e+00,6.563941984165141034e-08,0.000000000000000000e+00
5.839999999999897717e+00,6.579650976883858041e-08,0.000000000000000000e+00
5.844999999999897611e+00,6.595448379669323785e-08,0.000000000000000000e+00
5.849999999999897504e+00,6.611316649410957368e-08,0.000000000000000000e+00
5.854999999999897398e+00,6.627265383149031535e-08,0.000000000000000000e+00
5.859999999999897291e+00,6.643304290767364086e-08,0.000000000000000000e+00
5.864999999999897184e+00,6.659415695423637922e-08,0.000000000000000000e+00
5.869999999999897078e+00,6.675600167681767560e-08,0.000000000000000000e+00
5.874999999999896971e+00,6.691885749726170572e-08,0.000000000000000000e+00
5.879999999999896865e+00,6.708236340674365756e-08,0.000000000000000000e+00
5.884999999999896758e+00,6.724680094132091841e-08,0.000000000000000000e+00
5.889999999999896652e+00,6.741208404405934060e-08,0.000000000000000000e+00
5.894999999999896545e+00,6.757812692366195847e-08,0.000000000000000000e+00
5.899999999999896438e+00,6.774511996611202563e-08,0.000000000000000000e+00
5.904999999999896332e+00,6.791288433741054210e-08,0.000000000000000000e+00
5.909999999999896225e+00,6.808161195914524101e-08,0.000000000000000000e+00
5.914999999999896119e+00,6.825121656417165087e-08,0.000000000000000000e+00
5.919999999999896012e+00,6.842161068226589170e-08,0.000000000000000000e+00
5.924999999999895905e+00,6.859280070398742597e-08,0.000000000000000000e+00
5.929999999999895799e+00,6.876507386267359007e-08,0.000000000000000000e+00
5.934999999999895692e+00,6.893815563756316656e-08,0.000000000000000000e+00
5.939999999999895586e+00,6.911214654111608349e-08,0.000000000000000000e+00
5.944999999999895479e+00,6.928705337650909379e-08,0.000000000000000000e+00
5.949999999999895373e+00,6.946288256374913093e-08,0.000000000000000000e+00
5.954999999999895266e+00,6.963964113892051208e-08,0.000000000000000000e+00
5.959999999999895159e+00,6.981733612542937700e-08,0.000000000000000000e+00
5.964999999999895053e+00,6.999597430727452772e-08,0.000000000000000000e+00
5.969999999999894946e+00,7.017546721757277855e-08,0.000000000000000000e+00
5.974999999999894840e+00,7.035591711067303521e-08,0.000000000000000000e+00
5.979999999999894733e+00,7.053742714800747205e-08,0.000000000000000000e+00
5.984999999999894627e+00,7.071981313043559344e-08,0.000000000000000000e+00
5.989999999999894520e+00,7.090327401319952387e-08,0.000000000000000000e+00
5.994999999999894413e+00,7.108762513574864731e-08,0.000000000000000000e+00
5.999999999999894307e+00,7.127296956444380277e-08,0.000000000000000000e+00
6.004999999999894200e+00,7.145931558974500472e-08,0.000000000000000000e+00
6.009999999999894094e+00,7.164666969974950509e-08,0.000000000000000000e+00
6.014999999999893987e+00,7.183472711244328959e-08,0.000000000000000000e+00
6.019999999999893880e+00,7.202378646605791084e-08,0.000000000000000000e+00
6.024999999999893774e+00,7.221375648149482235e-08,0.000000000000000000e+00
6.029999999999893667e+00,7.240464332762836776e-08,0.000000000000000000e+00
6.034999999999893561e+00,7.259645388539394365e-08,0.000000000000000000e+00
6.039999999999893454e+00,7.278919372712925567e-08,0.000000000000000000e+00
6.044999999999893348e+00,7.298277068474651536e-08,0.000000000000000000e+00
6.049999999999893241e+00,7.317738928656764639e-08,0.000000000000000000e+00
6.054999999999893134e+00,7.337285742443672402e-08,0.000000000000000000e+00
6.059999999999893028e+00,7.356938064764453202e-08,0.000000000000000000e+00
6.064999999999892921e+00,7.376676660744149854e-08,0.000000000000000000e+00
6.069999999999892815e+00,7.396512134045968168e-08,0.000000000000000000e+00
6.074999999999892708e+00,7.416445162968128510e-08,0.000000000000000000e+00
6.079999999999892601e+00,7.436476459633641600e-08,0.000000000000000000e+00
6.084999999999892495e+00,7.456616810986490614e-08,0.000000000000000000e+00
6.089999999999892388e+00,7.476846725986547126e-08,0.000000000000000000e+00
6.094999999999892282e+00,7.497166852894129581e-08,0.000000000000000000e+00
6.099999999999892175e+00,7.517598163512575990e-08,0.000000000000000000e+00
6.104999999999892069e+00,7.538131281580068389e-08,0.000000000000000000e+00
6.109999999999891962e+00,7.558766928100269584e-08,0.000000000000000000e+00
6.114999999999891855e+00,7.579495554371590853e-08,0.000000000000000000e+00
6.119999999999891749e+00,7.600338456556751103e-08,0.000000000000000000e+00
6.124999999999891642e+00,7.621286066675559383e-08,0.000000000000000000e+00
6.129999999999891536e+00,7.642339207644239551e-08,0.000000000000000000e+00
6.134999999999891429e+00,7.663488215428225347e-08,0.000000000000000000e+00
6.139999999999891322e+00,7.684754641282254554e-08,0.000000000000000000e+00
6.144999999999891216e+00,7.706118447654749591e-08,0.000000000000000000e+00
6.149999999999891109e+00,7.727590823830670482e-08,0.000000000000000000e+00
6.154999999999891003e+00,7.749172527598694362e-08,0.000000000000000000e+00
6.159999999999890896e+00,7.770864420660870354e-08,0.000000000000000000e+00
6.164999999999890790e+00,7.792667227904696585e-08,0.000000000000000000e+00
6.169999999999890683e+00,7.814592338276928107e-08,0.000000000000000000e+00
6.174999999999890576e+00,7.836609024547816579e-08,0.000000000000000000e+00
6.179999999999890470e+00,7.858749601217244595e-08,0.000000000000000000e+00
6.184999999999890363e+00,7.881004492186843032e-08,0.000000000000000000e+00
6.189999999999890257e+00,7.903363844639253257e-08,0.000000000000000000e+00
6.194999999999890150e+00,7.925849798600578552e-08,0.000000000000000000e+00
6.199999999999890044e+00,7.948452580240451255e-08,0.000000000000000000e+00
6.204999999999889937e+00,7.971173108820876338e-08,0.000000000000000000e+00
6.209999999999889830e+00,7.994001446198734456e-08,0.000000000000000000e+00
6.214999999999889724e+00,8.016949244208882847e-08,0.000000000000000000e+00
6.219999999999889617e+00,8.040028155542747433e-08,0.000000000000000000e+00
6.224999999999889511e+00,8.063217553573005168e-08,0.000000000000000000e+00
6.229999999999889404e+00,8.086539982064850089e-08,0.000000000000000000e+00
6.234999999999889297e+00,8.109974660621578608e-08,0.000000000000000000e+00
6.239999999999889191e+00,8.133533359856062023e-08,0.000000000000000000e+00
6.244999999999889084e+00,8.157217043002828299e-08,0.000000000000000000e+00
6.249999999999888978e+00,8.181026658444194860e-08,0.000000000000000000e+00
6.254999999999888871e+00,8.204963167341614912e-08,0.000000000000000000e+00
6.259999999999888765e+00,8.229027546394265230e-08,0.000000000000000000e+00
6.264999999999888658e+00,8.253209735160597899e-08,0.000000000000000000e+00
6.269999999999888551e+00,8.277543878901345259e-08,0.000000000000000000e+00
6.274999999999888445e+00,8.301986712261015544e-08,0.000000000000000000e+00
6.279999999999888338e+00,8.326572529501020110e-08,0.000000000000000000e+00
6.284999999999888232e+00,8.351291243375444160e-08,0.000000000000000000e+00
6.289999999999888125e+00,8.376132663771797311e-08,0.000000000000000000e+00
6.294999999999888018e+00,8.401109053700898149e-08,0.000000000000000000e+00
6.299999999999887912e+00,8.426232664182628042e-08,0.000000000000000000e+00
6.304999999999887805e+00,8.451482117698761235e-08,0.000000000000000000e+00
6.309999999999887699e+00,8.476881039272450515e-08,0.000000000000000000e+00
6.314999999999887592e+00,8.502396528619688152e-08,0.000000000000000000e+00
6.319999999999887486e+00,8.528075069044397883e-08,0.000000000000000000e+00
6.324999999999887379e+00,8.553883708353573939e-08,0.000000000000000000e+00
6.329999999999887272e+00,8.579834919536238596e-08,0.000000000000000000e+00
6.334999999999887166e+00,8.605929852831527984e-08,0.000000000000000000e+00
6.339999999999887059e+00,8.632169649497374075e-08,0.000000000000000000e+00
6.344999999999886953e+00,8.658555468075987877e-08,0.000000000000000000e+00
6.349999999999886846e+00,8.685088518070883563e-08,0.000000000000000000e+00
6.354999999999886739e+00,8.711758337549233501e-08,0.000000000000000000e+00
6.359999999999886633e+00,8.738589335514623208e-08,0.000000000000000000e+00
6.364999999999886526e+00,8.765571122921529278e-08,0.000000000000000000e+00
6.369999999999886420e+00,8.792704985849190959e-08,0.000000000000000000e+00
6.374999999999886313e+00,8.819980349439666287e-08,0.000000000000000000e+00
6.379999999999886207e+00,8.847410203198595073e-08,0.000000000000000000e+00
6.384999999999886100e+00,8.874995771838574219e-08,0.000000000000000000e+00
6.389999999999885993e+00,8.902750214370546737e-08,0.000000000000000000e+00
6.394999999999885887e+00,8.930651159979470376e-08,0.000000000000000000e+00
6.399999999999885780e+00,8.958723594812522993e-08,0.000000000000000000e+00
6.404999999999885674e+00,8.986945131109089276e-08,0.000000000000000000e+00
6.409999999999885567e+00,9.015328928289425028e-08,0.000000000000000000e+00
6.414999999999885461e+00,9.043876362801205865e-08,0.000000000000000000e+00
6.419999999999885354e+00,9.072588794208811117e-08,0.000000000000000000e+00
6.424999999999885247e+00,9.101467618878028503e-08,0.000000000000000000e+00
6.429999999999885141e+00,9.130514198660312336e-08,0.000000000000000000e+00
6.434999999999885034e+00,9.159717848830952446e-08,0.000000000000000000e+00
6.439999999999884928e+00,9.189116397904354272e-08,0.000000000000000000e+00
6.444999999999884821e+00,9.218662661898828861e-08,0.000000000000000000e+00
6.449999999999884714e+00,9.248394640003988231e-08,0.000000000000000000e+00
6.454999999999884608e+00,9.278289336904673621e-08,0.000000000000000000e+00
6.459999999999884501e+00,9.308372771763393801e-08,0.000000000000000000e+00
6.464999999999884395e+00,9.338634247912297867e-08,0.000000000000000000e+00
6.469999999999884288e+00,9.369062862076485295e-08,0.000000000000000000e+00
6.474999999999884182e+00,9.399684904160476223e-08,0.000000000000000000e+00
6.479999999999884075e+00,9.430477173103542425e-08,0.000000000000000000e+00
6.484999999999883968e+00,9.461453578844067185e-08,0.000000000000000000e+00
6.489999999999883862e+00,9.492615762225405336e-08,0.000000000000000000e+00
6.494999999999883755e+00,9.523977896019346515e-08,0.000000000000000000e+00
6.499999999999883649e+00,9.555503915833931672e-08,0.000000000000000000e+00
6.504999999999883542e+00,9.587245810376237667e-08,0.000000000000000000e+00
6.509999999999883435e+00,9.619154786711594280e-08,0.000000000000000000e+00
6.514999999999883329e+00,9.651270446370952071e-08,0.000000000000000000e+00
6.519999999999883222e+00,9.683581857044890589e-08,0.000000000000000000e+00
6.524999999999883116e+00,9.716090769609613532e-08,0.000000000000000000e+00
6.529999999999883009e+00,9.748786120745331548e-08,0.000000000000000000e+00
6.534999999999882903e+00,9.781695286608513321e-08,0.000000000000000000e+00
6.539999999999882796e+00,9.814807262967108085e-08,0.000000000000000000e+00
6.544999999999882689e+00,9.848123888374970460e-08,0.000000000000000000e+00
6.549999999999882583e+00,9.881634024708099840e-08,0.000000000000000000e+00
6.554999999999882476e+00,9.915352424568881114e-08,0.000000000000000000e+00
6.559999999999882370e+00,9.949307083398967756e-08,0.000000000000000000e+00
6.564999999999882263e+00,9.983434663119010938e-08,0.000000000000000000e+00
6.569999999999882156e+00,1.001780243723436463e-07,0.000000000000000000e+00
6.574999999999882050e+00,1.005238625313165004e-07,0.000000000000000000e+00
6.579999999999881943e+00,1.008717479978447154e-07,0.000000000000000000e+00
6.584999999999881837e+00,1.012217002527004098e-07,0.000000000000000000e+00
6.589999999999881730e+00,1.015741372439744873e-07,0.000000000000000000e+00
6.594999999999881624e+00,1.019285479770841065e-07,0.000000000000000000e+00
6.599999999999881517e+00,1.022854861428660381e-07,0.000000000000000000e+00
6.604999999999881410e+00,1.026445728475034603e-07,0.000000000000000000e+00
6.609999999999881304e+00,1.030059624862479956e-07,0.000000000000000000e+00
6.614999999999881197e+00,1.033696764332332463e-07,0.000000000000000000e+00
6.619999999999881091e+00,1.037356011752296946e-07,0.000000000000000000e+00
6.624999999999880984e+00,1.041040292958559456e-07,0.000000000000000000e+00
6.629999999999880878e+00,1.044747117941140325e-07,0.000000000000000000e+00
6.634999999999880771e+00,1.048480804208305579e-07,0.000000000000000000e+00
6.639999999999880664e+00,1.052236118624574915e-07,0.000000000000000000e+00
6.644999999999880558e+00,1.056017389879616777e-07,0.000000000000000000e+00
6.649999999999880451e+00,1.059822112172548719e-07,0.000000000000000000e+00
6.654999999999880345e+00,1.063651892233737822e-07,0.000000000000000000e+00
6.659999999999880238e+00,1.067508361787178785e-07,0.000000000000000000e+00
6.664999999999880131e+00,1.071388987227069117e-07,0.000000000000000000e+00
6.669999999999880025e+00,1.075295403790584634e-07,0.000000000000000000e+00
6.674999999999879918e+00,1.079227857560787022e-07,0.000000000000000000e+00
6.679999999999879812e+00,1.083188016166695769e-07,0.000000000000000000e+00
6.684999999999879705e+00,1.087171909861887950e-07,0.000000000000000000e+00
6.689999999999879599e+00,1.091185438581397685e-07,0.000000000000000000e+00
6.694999999999879492e+00,1.095223204415669731e-07,0.000000000000000000e+00
6.699999999999879385e+00,1.099289730850611257e-07,0.000000000000000000e+00
6.704999999999879279e+00,1.103383870070069934e-07,0.000000000000000000e+00
6.709999999999879172e+00,1.107505893018201415e-07,0.000000000000000000e+00
6.714999999999879066e+00,1.111656079308632899e-07,0.000000000000000000e+00
6.719999999999878959e+00,1.115833260338163796e-07,0.000000000000000000e+00
6.724999999999878852e+00,1.120042069622758373e-07,0.000000000000000000e+00
6.729999999999878746e+00,1.124276988687599998e-07,0.000000000000000000e+00
6.734999999999878639e+00,1.128542673033556402e-07,0.000000000000000000e+00
6.739999999999878533e+00,1.132836496646776405e-07,0.000000000000000000e+00
6.744999999999878426e+00,1.137160218076545120e-07,0.000000000000000000e+00
6.749999999999878320e+00,1.141515620846687398e-07,0.000000000000000000e+00
6.754999999999878213e+00,1.145901543912345245e-07,0.000000000000000000e+00
6.759999999999878106e+00,1.150316814491416041e-07,0.000000000000000000e+00
6.764999999999878000e+00,1.154763223132940594e-07,0.000000000000000000e+00
6.769999999999877893e+00,1.159241097859329118e-07,0.000000000000000000e+00
6.774999999999877787e+00,1.163750759955714794e-07,0.000000000000000000e+00
6.779999999999877680e+00,1.168294049404441674e-07,0.000000000000000000e+00
6.784999999999877573e+00,1.172868292133559114e-07,0.000000000000000000e+00
6.789999999999877467e+00,1.177475327225967528e-07,0.000000000000000000e+00
6.794999999999877360e+00,1.182113974073899024e-07,0.000000000000000000e+00
6.799999999999877254e+00,1.186787628810939655e-07,0.000000000000000000e+00
6.804999999999877147e+00,1.191496661295822213e-07,0.000000000000000000e+00
6.809999999999877041e+00,1.196238363525648385e-07,0.000000000000000000e+00
6.814999999999876934e+00,1.201013084408788526e-07,0.000000000000000000e+00
6.819999999999876827e+00,1.205824278348769933e-07,0.000000000000000000e+00
6.824999999999876721e+00,1.210669223812668835e-07,0.000000000000000000e+00
6.829999999999876614e+00,1.215551410648011050e-07,0.000000000000000000e+00
6.834999999999876508e+00,1.220469670698031583e-07,0.000000000000000000e+00
6.839999999999876401e+00,1.225422819948396936e-07,0.000000000000000000e+00
6.844999999999876295e+00,1.230414399042431414e-07,0.000000000000000000e+00
6.849999999999876188e+00,1.235441656020186624e-07,0.000000000000000000e+00
6.854999999999876081e+00,1.240508161835551344e-07,0.000000000000000000e+00
6.859999999999875975e+00,1.245611158768368799e-07,0.000000000000000000e+00
6.864999999999875868e+00,1.250752647280948619e-07,0.000000000000000000e+00
6.869999999999875762e+00,1.255933055542337476e-07,0.000000000000000000e+00
6.874999999999875655e+00,1.261154431627528085e-07,1.350561983743549448e-09
6.879999999999875548e+00,1.266413988822831664e-07,3.339588995727907993e-09
6.884999999999875442e+00,1.271712153989104379e-07,5.388743133165055891e-09
6.889999999999875335e+00,1.277054263641197981e-07,7.581377858075612813e-09
6.894999999999875229e+00,1.282434254367638295e-07,9.922700793498091880e-09
6.899999999999875122e+00,1.287859134012788160e-07,1.238904043595980830e-08
6.904999999999875016e+00,1.293322810018109795e-07,1.499999862455418964e-08
6.909999999999874909e+00,1.298830694910050789e-07,1.774636728952742875e-08
6.914999999999874802e+00,1.304381632171362099e-07,2.062627307596318844e-08
6.919999999999874696e+00,1.309976116514797853e-07,2.365505568665464382e-08
6.924999999999874589e+00,1.315614648870926938e-07,2.679866493792750958e-08
6.929999999999874483e+00,1.321296056436145728e-07,3.007046910676936778e-08
6.934999999999874376e+00,1.327022526429903670e-07,3.344447440114643651e-08
6.939999999999874269e+00,1.332796283235321092e-07,3.699225891636061619e-08
6.944999999999874163e+00,1.338614472366962800e-07,4.063908196765891604e-08
6.949999999999874056e+00,1.344481033622290510e-07,4.440783744374745918e-08
6.954999999999873950e+00,1.350393107676652275e-07,4.826225368983379355e-08
6.959999999999873843e+00,1.356354680597020190e-07,5.230632297933727220e-08
6.964999999999873737e+00,1.362362877010468836e-07,5.639224815393968772e-08
6.969999999999873630e+00,1.368421727779109996e-07,6.067750554620489485e-08
6.974999999999873523e+00,1.374526612346527378e-07,6.503784663476807918e-08
6.979999999999873417e+00,1.380685083377606932e-07,6.946246646436414769e-08
6.984999999999873310e+00,1.386892517668796911e-07,7.404862554216182754e-08
6.989999999999873204e+00,1.393151271877513225e-07,7.880518375395197920e-08
6.994999999999873097e+00,1.399461971596223013e-07,8.355929643434036592e-08
6.999999999999872990e+00,1.405825248834302469e-07,8.848289825269242700e-08
7.004999999999872884e+00,1.412241754841078579e-07,9.358557317525663698e-08
7.009999999999872777e+00,1.418712139728505251e-07,9.873433187072727668e-08
7.014999999999872671e+00,1.425237072779088718e-07,1.039169238944117504e-07
7.019999999999872564e+00,1.431815421085893037e-07,1.093610832048256484e-07
7.024999999999872458e+00,1.438451484995626511e-07,1.147547409998093359e-07
7.029999999999872351e+00,1.445142339284588244e-07,1.204245742504760181e-07
7.034999999999872244e+00,1.451892335282015556e-07,1.260266116603042289e-07
7.039999999999872138e+00,1.458700382741445435e-07,1.319214936862352521e-07
7.044999999999872031e+00,1.465565365359328775e-07,1.377312376159209245e-07
7.049999999999871925e+00,1.472491724778737401e-07,1.438502644624107566e-07
7.054999999999871818e+00,1.479476513734553180e-07,1.498658605396993989e-07
7.059999999999871712e+00,1.486524228526709793e-07,1.560944343043796823e-07
7.064999999999871605e+00,1.493631919482181434e-07,1.624302588612616603e-07
7.069999999999871498e+00,1.500802251340151972e-07,1.691215531206536663e-07
7.074999999999871392e+00,1.508037935168426648e-07,1.754248244585893760e-07
7.079999999999871285e+00,1.515336015419972659e-07,1.820837830143027450e-07
7.084999999999871179e+00,1.522699225405854610e-07,1.888495152172405132e-07
7.089999999999871072e+00,1.530128419387961829e-07,1.960109998602560220e-07
7.094999999999870965e+00,1.537624472398270071e-07,2.030041982070200531e-07
7.099999999999870859e+00,1.545190210062345121e-07,2.097974239930700119e-07
7.104999999999870752e+00,1.552820722857388060e-07,2.169968048468892672e-07
7.109999999999870646e+00,1.560522744178007628e-07,2.246347121833448213e-07
7.114999999999870539e+00,1.568295273948556979e-07,2.320633782753344648e-07
7.119999999999870433e+00,1.576139265498657519e-07,2.392504204507739044e-07
7.124999999999870326e+00,1.584055687174400467e-07,2.472513812315586649e-07
7.129999999999870219e+00,1.592045532419697530e-07,2.546377151060517331e-07
7.134999999999870113e+00,1.600107801004679397e-07,2.624987996893950458e-07
7.139999999999870006e+00,1.608247512125186168e-07,2.704712255656944571e-07
7.144999999999869900e+00,1.616461700407318804e-07,2.785568398187821708e-07
7.149999999999869793e+00,1.624757481822259476e-07,2.867544392744263456e-07
7.154999999999869686e+00,1.633125811067958894e-07,2.950670700736831515e-07
7.159999999999869580e+00,1.641577938691239869e-07,3.034935573067208066e-07
7.164999999999869473e+00,1.650110930456784628e-07,3.122653470972078159e-07
7.169999999999869367e+00,1.658723868042991443e-07,3.209299273965701345e-07
7.174999999999869260e+00,1.667422036191929631e-07,3.297120386929693407e-07
7.179999999999869154e+00,1.676200398057456471e-07,3.386115317130458686e-07
7.184999999999869047e+00,1.685068485632751291e-07,3.473749795088814354e-07
7.189999999999868940e+00,1.694021278722556904e-07,3.565072256250228056e-07
7.194999999999868834e+00,1.703062115916779123e-07,3.657602315390030683e-07
7.199999999999868727e+00,1.712194406201794723e-07,3.754109627293719647e-07
7.204999999999868621e+00,1.721413081858320257e-07,3.846326855566150183e-07
7.209999999999868514e+00,1.730727996544482437e-07,3.942538202128935389e-07
7.214999999999868407e+00,1.740134099549733328e-07,4.040016854336298243e-07
7.219999999999868301e+00,1.749632746450665083e-07,4.138748499295016104e-07
7.224999999999868194e+00,1.759229673261718929e-07,4.241887246454912171e-07
7.229999999999868088e+00,1.768924165842547598e-07,4.340048450791879400e-07
7.234999999999867981e+00,1.778717690722546123e-07,4.445922283896682114e-07
7.239999999999867875e+00,1.788611750446640230e-07,4.549919866700155328e-07
7.244999999999867768e+00,1.798607870822184640e-07,4.651810357136429757e-07
7.249999999999867661e+00,1.808705383007257572e-07,4.758405380996324596e-07
7.254999999999867555e+00,1.818910332280996046e-07,4.866349877556608518e-07
7.259999999999867448e+00,1.829222122347958950e-07,4.979341428951543740e-07
7.264999999999867342e+00,1.839640145429440858e-07,5.090133849560876682e-07
7.269999999999867235e+00,1.850170617672993317e-07,5.202337057534165235e-07
7.274999999999867129e+00,1.860810718964875779e-07,5.315968308440797248e-07
7.279999999999867022e+00,1.871564483171456483e-07,5.427015327897248762e-07
7.284999999999866915e+00,1.882436027148447872e-07,5.543462228474543371e-07
7.289999999999866809e+00,1.893422574530897107e-07,5.665561016738438298e-07
7.294999999999866702e+00,1.904528301234573916e-07,5.780787868780029491e-07
7.299999999999866596e+00,1.915755131102973759e-07,5.906069490235358852e-07
7.304999999999866489e+00,1.927107389543432735e-07,6.033076081157414132e-07
7.309999999999866382e+00,1.938584738805126754e-07,6.148178724559524942e-07
7.314999999999866276e+00,1.950184443826833468e-07,6.273760848616111050e-07
7.319999999999866169e+00,1.961915727934118673e-07,6.400942397350613137e-07
7.324999999999866063e+00,1.973778355663286300e-07,6.529757785442348139e-07
7.329999999999865956e+00,1.985776939205809152e-07,6.660200807437502527e-07
7.334999999999865850e+00,1.997906419562375304e-07,6.792301918660357404e-07
7.339999999999865743e+00,2.010178829757797873e-07,6.931230334086324034e-07
7.344999999999865636e+00,2.022586700189971545e-07,7.061616860428443490e-07
7.349999999999865530e+00,2.035139793110024486e-07,7.198855406501849691e-07
7.354999999999865423e+00,2.047838088984352286e-07,7.337857505565009078e-07
7.359999999999865317e+00,2.060681575597193217e-07,7.484197260054277735e-07
7.364999999999865210e+00,2.073677817071728861e-07,7.621287600994299264e-07
7.369999999999865103e+00,2.086826933887239482e-07,7.765744326055704377e-07
7.374999999999864997e+00,2.100131592868669084e-07,7.912080120187441944e-07
7.379999999999864890e+00,2.113591964172840083e-07,8.060309055046361565e-07
7.384999999999864784e+00,2.127215976749200192e-07,8.222659098283162190e-07
7.389999999999864677e+00,2.141001343398007145e-07,8.368818436086797573e-07
7.394999999999864571e+00,2.154956185978689448e-07,8.523060644904916362e-07
7.399999999999864464e+00,2.169078294989640682e-07,8.679331873307249511e-07
7.404999999999864357e+00,2.183373346250078759e-07,8.831135104407724920e-07
7.409999999999864251e+00,2.197847164403356970e-07,8.991443597405028573e-07
7.414999999999864144e+00,2.212497663845446969e-07,9.160691451166997446e-07
7.419999999999864038e+00,2.227330803455541176e-07,9.325437408120453239e-07
7.424999999999863931e+00,2.242352689643408846e-07,9.492375599213821456e-07
7.429999999999863824e+00,2.257558656755210442e-07,9.654395887516832249e-07
7.434999999999863718e+00,2.272963158028677002e-07,9.825756415483239905e-07
7.439999999999863611e+00,2.288558888939724546e-07,9.999427914537729724e-07
7.444999999999863505e+00,2.304360619147615388e-07,1.018301482051014394e-06
7.449999999999863398e+00,2.320363900016835699e-07,1.036158794763069908e-06
7.454999999999863292e+00,2.336575431608070843e-07,1.054261792666711393e-06
7.459999999999863185e+00,2.352996419799348162e-07,1.071818917954528801e-06
7.464999999999863078e+00,2.369636663454704968e-07,1.091222209149780432e-06
7.469999999999862972e+00,2.386497603898728667e-07,1.109265075923933965e-06
7.474999999999862865e+00,2.403583606685083621e-07,1.129220073533475322e-06
7.479999999999862759e+00,2.420896244258718392e-07,1.147766495489656146e-06
7.484999999999862652e+00,2.438445918249934902e-07,1.167425616629777464e-06
7.489999999999862546e+00,2.456234466446266474e-07,1.187364439107661403e-06
7.494999999999862439e+00,2.474266742168360319e-07,1.207589515532496014e-06
7.499999999999862332e+00,2.492544741117552129e-07,1.228101393557129584e-06
7.504999999999862226e+00,2.511079544083979078e-07,1.249840898262047644e-06
7.509999999999862119e+00,2.529870420126754851e-07,1.270024842117335267e-06
7.514999999999862013e+00,2.548925764628211337e-07,1.291444420437495080e-06
7.519999999999861906e+00,2.568254212646518085e-07,1.314157200562778872e-06
7.524999999999861799e+00,2.587855360011864910e-07,1.337222902605428602e-06
7.529999999999861693e+00,2.607741251638516479e-07,1.357620686151745109e-06
7.534999999999861586e+00,2.627911731696448764e-07,1.380338772749357108e-06
7.539999999999861480e+00,2.648376113803114379e-07,1.404444577244850413e-06
7.544999999999861373e+00,2.669143983510183594e-07,1.427871627315160644e-06
7.549999999999861267e+00,2.690212386162504567e-07,1.451653160028697827e-06
7.554999999999861160e+00,2.711600882016723532e-07,1.475801209711048966e-06
7.559999999999861053e+00,2.733306842858854974e-07,1.499205542853491114e-06
7.564999999999860947e+00,2.755337391096433762e-07,1.524089025766798011e-06
7.569999999999860840e+00,2.777709764370734727e-07,1.550515409331740148e-06
7.574999999999860734e+00,2.800418450483998670e-07,1.575029577948490755e-06
7.579999999999860627e+00,2.823481219284421808e-07,1.601105092953328229e-06
7.584999999999860520e+00,2.846906256342793219e-07,1.628809858856147180e-06
7.589999999999860414e+00,2.870695201138297881e-07,1.654514907882418777e-06
7.594999999999860307e+00,2.894856600977767319e-07,1.683121361296517767e-06
7.599999999999860201e+00,2.919406183100672339e-07,1.710941044810011276e-06
7.604999999999860094e+00,2.944349728236458979e-07,1.737921751170076102e-06
7.609999999999859988e+00,2.969693201326728484e-07,1.766644483964648189e-06
7.614999999999859881e+00,2.995453372976321623e-07,1.797182172076572884e-06
7.619999999999859774e+00,3.021636861206439392e-07,1.825536338811092100e-06
7.624999999999859668e+00,3.048254096548731796e-07,1.855730035313388085e-06
7.629999999999859561e+00,3.075308610167001030e-07,1.887843715090761088e-06
7.634999999999859455e+00,3.102825966747212896e-07,1.917675010407494483e-06
7.639999999999859348e+00,3.130806813714650057e-07,1.950904754860396499e-06
7.644999999999859241e+00,3.159270382545615640e-07,1.983259317240313673e-06
7.649999999999859135e+00,3.188225330891531514e-07,2.014682450993728498e-06
7.654999999999859028e+00,3.217680616194713084e-07,2.049693101835523363e-06
7.659999999999858922e+00,3.247653126372940935e-07,2.082249963241213198e-06
7.664999999999858815e+00,3.278160345681465483e-07,2.116947652681197521e-06
7.669999999999858709e+00,3.309204869211722760e-07,2.152277242531854900e-06
7.674999999999858602e+00,3.340816761151146124e-07,2.189892922829268908e-06
7.679999999999858495e+00,3.372995605243597444e-07,2.224903993134795609e-06
7.684999999999858389e+00,3.405768840740381133e-07,2.262233273828224597e-06
7.689999999999858282e+00,3.439152860353304569e-07,2.301984301940370745e-06
7.694999999999858176e+00,3.473156557755127448e-07,2.339024437283817015e-06
7.699999999999858069e+00,3.507801430470523735e-07,2.378524693190354426e-06
7.704999999999857963e+00,3.543105670932267156e-07,2.418789748457278897e-06
7.709999999999857856e+00,3.579088153956310864e-07,2.459843962604879947e-06
7.714999999999857749e+00,3.615768488189097464e-07,2.503575646650450163e-06
7.719999999999857643e+00,3.653162795088104083e-07,2.544409340371833216e-06
7.724999999999857536e+00,3.691300700350704593e-07,2.587964831985052779e-06
7.729999999999857430e+00,3.730195677973840105e-07,2.634373409913060994e-06
7.734999999999857323e+00,3.769879235157556873e-07,2.677760727837301764e-06
7.739999999999857216e+00,3.810370907283516222e-07,2.724057613480372474e-06
7.744999999999857110e+00,3.851695487832152637e-07,2.771322592291498179e-06
7.749999999999857003e+00,3.893878793814035343e-07,2.821691903927418046e-06
7.754999999999856897e+00,3.936943175323522299e-07,2.871026030356548671e-06
7.759999999999856790e+00,3.980921121207922698e-07,2.919247220893729575e-06
7.764999999999856684e+00,4.025846506391840610e-07,2.972922776781703817e-06
7.769999999999856577e+00,4.071740576040308533e-07,3.027819141447328606e-06
7.774999999999856470e+00,4.118644486246751769e-07,3.079371291026203649e-06
7.779999999999856364e+00,4.166582020622811309e-07,3.132058599290981549e-06
7.784999999999856257e+00,4.215592568966236810e-07,3.190672828292420666e-06
7.789999999999856151e+00,4.265717303924969257e-07,3.250676969656304267e-06
7.794999999999856044e+00,4.316984391879687174e-07,3.304710142475316392e-06
7.799999999999855937e+00,4.369438345890945585e-07,3.367484807372120628e-06
7.804999999999855831e+00,4.423125753781542777e-07,3.426684080483333523e-06
7.809999999999855724e+00,4.478074886465998894e-07,3.489879896737114494e-06
7.814999999999855618e+00,4.534346505794633764e-07,3.557283673673177507e-06
7.819999999999855511e+00,4.591983306336546139e-07,3.623686632161258056e-06
7.824999999999855405e+00,4.651035382161537276e-07,3.688994692849778155e-06
7.829999999999855298e+00,4.711555316027181850e-07,3.758737818274077706e-06
7.834999999999855191e+00,4.773598324893880624e-07,3.830269821141427495e-06
7.839999999999855085e+00,4.837222438764868537e-07,3.906581626404952107e-06
7.844999999999854978e+00,4.902483090912750986e-07,3.981970717516679644e-06
7.849999999999854872e+00,4.969461220832617250e-07,4.056350188899728531e-06
7.854999999999854765e+00,5.038207684222577836e-07,4.135796474439326327e-06
7.859999999999854658e+00,5.108793466294975116e-07,4.217425117933212629e-06
7.864999999999854552e+00,5.181305174138387160e-07,4.301325435993159525e-06
7.869999999999854445e+00,5.255816302819312724e-07,4.390876952282195805e-06
7.874999999999854339e+00,5.332404444991673138e-07,4.479689902298681256e-06
7.879999999999854232e+00,5.411163844769422591e-07,4.567666184306608621e-06
7.884999999999854126e+00,5.492194153100424204e-07,4.661686997651989140e-06
7.889999999999854019e+00,5.575581933128591704e-07,4.758514974129288306e-06
7.894999999999853912e+00,5.661444427575853472e-07,4.861912347204225561e-06
7.899999999999853806e+00,5.749879984872468945e-07,4.961143631320727553e-06
7.904999999999853699e+00,5.841019271431038322e-07,5.067216977990095562e-06
7.909999999999853593e+00,5.934974317015346161e-07,5.176665655213838927e-06
7.914999999999853486e+00,6.031884563968184725e-07,5.293607028816167170e-06
7.919999999999853380e+00,6.131898343391351378e-07,5.410409419244805521e-06
7.924999999999853273e+00,6.235145644292824801e-07,5.531103710907693617e-06
7.929999999999853166e+00,6.341814806168393033e-07,5.651693773836538839e-06
7.934999999999853060e+00,6.452056218781351919e-07,5.780713659111892289e-06
7.939999999999852953e+00,6.566059944317091101e-07,5.914287174868862384e-06
7.944999999999852847e+00,6.684021772574469678e-07,6.052641678245643015e-06
7.949999999999852740e+00,6.806151345582454746e-07,6.196046479723612826e-06
7.954999999999852633e+00,6.932673391906919935e-07,6.344783120132600867e-06
7.959999999999852527e+00,7.063829130720159937e-07,6.499146099703830801e-06
7.964999999999852420e+00,7.199877793119333498e-07,6.664433574961320683e-06
7.969999999999852314e+00,7.341090204919911389e-07,6.826096966033315465e-06
7.974999999999852207e+00,7.487791466099097641e-07,6.999422864248987232e-06
7.979999999999852101e+00,7.640273078630010716e-07,7.179846119570722717e-06
7.984999999999851994e+00,7.798910614164172935e-07,7.367827978267225823e-06
7.989999999999851887e+00,7.964075340653142049e-07,7.563833858182237557e-06
7.994999999999851781e+00,8.136169790920487667e-07,7.768389081601861500e-06
7.999999999999851674e+00,8.315658695671147874e-07,7.982076214868870828e-06
8.004999999999851568e+00,8.503010118235254523e-07,8.211655136929557221e-06
8.009999999999852349e+00,8.698772576931905952e-07,8.439416317569436364e-06
8.014999999999853131e+00,8.903515626201094625e-07,8.684499786747669519e-06
8.019999999999853912e+00,9.117852483232953844e-07,8.948247924957098876e-06
8.024999999999854694e+00,9.342517116967870412e-07,9.218462262411165491e-06
8.029999999999855476e+00,9.578252954947535595e-07,9.495514431464645340e-06
8.034999999999856257e+00,9.825878867262056235e-07,9.801745213447372420e-06
8.039999999999857039e+00,1.008635417947784984e-06,1.011717407121751801e-05
8.044999999999857820e+00,1.036070669042369995e-06,1.045019060483251536e-05
8.049999999999858602e+00,1.065005381343997344e-06,1.080236755038683691e-05
8.054999999999859384e+00,1.095567506879549710e-06,1.118366432722903522e-05
8.059999999999860165e+00,1.127898641553089302e-06,1.156249987396866657e-05
8.064999999999860947e+00,1.162157336888644602e-06,1.199168814756663898e-05
8.069999999999861728e+00,1.198520421416250526e-06,1.243958835722792163e-05
8.074999999999862510e+00,1.237192627765895056e-06,1.290793611596178594e-05
8.079999999999863292e+00,1.278395937592601499e-06,1.341865168201835247e-05
8.084999999999864073e+00,1.322394021717868734e-06,1.396606910012396172e-05
8.089999999999864855e+00,1.369475872684664261e-06,1.456505666734548371e-05
8.094999999999865636e+00,1.419981941461414832e-06,1.518798092511497651e-05
8.099999999999866418e+00,1.474302747146270439e-06,1.588446844340610752e-05
8.104999999999867200e+00,1.532885471110838595e-06,1.661477514549651683e-05
8.109999999999867981e+00,1.596257637479472985e-06,1.743466471805295252e-05
8.114999999999868763e+00,1.665030016091495843e-06,1.831604932136583113e-05
8.119999999999869544e+00,1.739930224591556172e-06,1.926751425138663231e-05
8.124999999999870326e+00,1.821814509066629177e-06,2.032945699277055834e-05
8.129999999999871108e+00,1.911713745645377315e-06,2.151951686031281110e-05
8.134999999999871889e+00,2.010870041444143575e-06,2.282551503457931499e-05
8.139999999999872671e+00,2.120796675503295960e-06,2.426751529181601528e-05
8.144999999999873452e+00,2.243356411301920179e-06,2.590878612022262870e-05
8.149999999999874234e+00,2.380868587832267065e-06,2.778910674336139427e-05
8.154999999999875016e+00,2.536258112189357453e-06,2.989313259761444756e-05
8.159999999999875797e+00,2.713263903944325648e-06,3.238993558872943897e-05
8.164999999999876579e+00,2.916753313603096898e-06,3.522092788252275433e-05
8.169999999999877360e+00,3.153172236846116692e-06,3.858601472389904723e-05
8.174999999999878142e+00,3.431228584212648256e-06,4.260742661184018784e-05
8.179999999999878924e+00,3.763000518747623241e-06,4.745542337679541285e-05
8.184999999999879705e+00,4.165728927479211635e-06,-5.063722780279686629e-07
8.189999999999880487e+00,4.664816303339701882e-06,-5.300999897163662321e-07
8.194999999999881268e+00,5.299312458960860947e-06,-5.298468035773524202e-07
8.199999999999882050e+00,6.132132638615110389e-06,-5.295817535824941430e-07
8.204999999999882832e+00,7.270510841916054207e-06,-5.293168301807054991e-07
8.209999999999883613e+00,8.908127169305554512e-06,-5.290520393039142840e-07
8.214999999999884395e+00,1.139657367124805208e-05,-5.287873808888239490e-07
8.219999999999885176e+00,1.491692522480436820e-05,-5.285228548691719536e-07
8.224999999999885958e+00,-1.160578047993744893e-07,-5.282584611787276271e-07
8.229999999999886739e+00,-1.235162674117766977e-07,-5.279941997512931211e-07
8.234999999999887521e+00,-1.234582385093769833e-07,-5.277300705207037276e-07
8.239999999999888303e+00,-1.233964803756710461e-07,-5.274660734208280902e-07
8.244999999999889084e+00,-1.233347512564163638e-07,-5.272022083855677813e-07
8.249999999999889866e+00,-1.232730530162285443e-07,-5.269384753488573014e-07
8.254999999999890647e+00,-1.232113856406003483e-07,-5.266748742446646089e-07
8.259999999999891429e+00,-1.231497491140922182e-07,-5.264114050069901672e-07
8.264999999999892211e+00,-1.230881434212719283e-07,-5.261480675698678973e-07
8.269999999999892992e+00,-1.230265685467148499e-07,-5.258848618673644370e-07
8.274999999999893774e+00,-1.229650244750042157e-07,-5.256217878335794583e-07
8.279999999999894555e+00,-1.229035111907308552e-07,-5.253588454026457734e-07
8.284999999999895337e+00,-1.228420286784933537e-07,-5.250960345087290171e-07
8.289999999999896119e+00,-1.227805769228979461e-07,-5.248333550860275407e-07
8.294999999999896900e+00,-1.227191559085587289e-07,-5.245708070687732593e-07
8.299999999999897682e+00,-1.226577656200972896e-07,-5.243083903912302751e-07
8.304999999999898463e+00,-1.225964060421429978e-07,-5.240461049876958306e-07
8.309999999999899245e+00,-1.225350771593329521e-07,-5.237839507925003086e-07
8.314999999999900027e+00,-1.224737789563118747e-07,-5.235219277400064905e-07
8.319999999999900808e+00,-1.224125114177322166e-07,-5.232600357646101924e-07
8.324999999999901590e+00,-1.223512745282540525e-07,-5.229982748007401586e-07
8.329999999999902371e+00,-1.222900682725452125e-07,-5.227366447828578500e-07
8.334999999999903153e+00,-1.222288926352810706e-07,-5.224751456454576560e-07
8.339999999999903935e+00,-1.221677476011447565e-07,-5.222137773230662592e-07
8.344999999999904716e+00,-1.221066331548271026e-07,-5.219525397502435882e-07
8.349999999999905498e+00,-1.220455492810265117e-07,-5.216914328615820763e-07
8.354999999999906279e+00,-1.219844959644490891e-07,-5.214304565917067677e-07
8.359999999999907061e+00,-1.219234731898085901e-07,-5.211696108752760588e-07
8.364999999999907843e+00,-1.218624809418263669e-07,-5.209088956469803209e-07
8.369999999999908624e+00,-1.218015192052314740e-07,-5.206483108415426426e-07
8.374999999999909406e+00,-1.217405879647605896e-07,-5.203878563937191462e-07
8.379999999999910187e+00,-1.216796872051579620e-07,-5.201275322382984593e-07
8.384999999999910969e+00,-1.216188169111755425e-07,-5.198673383101015025e-07
8.389999999999911751e+00,-1.215579770675729582e-07,-5.196072745439824424e-07
8.394999999999912532e+00,-1.214971676591173806e-07,-5.193473408748274211e-07
8.399999999999913314e+00,-1.214363886705835510e-07,-5.190875372375554032e-07
8.404999999999914095e+00,-1.213756400867540199e-07,-5.188278635671179643e-07
8.409999999999914877e+00,-1.213149218924187752e-07,-5.185683197984992904e-07
8.414999999999915659e+00,-1.212542340723754020e-07,-5.183089058667157550e-07
8.419999999999916440e+00,-1.211935766114291881e-07,-5.180496217068165541e-07
8.424999999999917222e+00,-1.211329494943929651e-07,-5.177904672538832827e-07
8.429999999999918003e+00,-1.210723527060872672e-07,-5.175314424430299347e-07
8.434999999999918785e+00,-1.210117862313400668e-07,-5.172725472094030090e-07
8.439999999999919567e+00,-1.209512500549870389e-07,-5.170137814881815095e-07
8.444999999999920348e+00,-1.208907441618714024e-07,-5.167551452145768388e-07
8.449999999999921130e+00,-1.208302685368439201e-07,-5.164966383238327988e-07
8.454999999999921911e+00,-1.207698231647629781e-07,-5.162382607512255902e-07
8.459999999999922693e+00,-1.207094080304945594e-07,-5.159800124320637070e-07
8.464999999999923475e+00,-1.206490231189121907e-07,-5.157218933016880421e-07
8.469999999999924256e+00,-1.205886684148969427e-07,-5.154639032954720992e-07
8.474999999999925038e+00,-1.205283439033374830e-07,-5.152060423488212517e-07
8.479999999999925819e+00,-1.204680495691300494e-07,-5.149483103971735895e-07
8.484999999999926601e+00,-1.204077853971783973e-07,-5.146907073759991781e-07
8.489999999999927383e+00,-1.203475513723938258e-07,-5.144332332208004819e-07
8.494999999999928164e+00,-1.202873474796952574e-07,-5.141758878671125762e-07
8.499999999999928946e+00,-1.202271737040090526e-07,-5.139186712505020883e-07
8.504999999999929727e+00,-1.201670300302692216e-07,-5.136615833065685736e-07
8.509999999999930509e+00,-1.201069164434172127e-07,-5.134046239709433517e-07
8.514999999999931291e+00,-1.200468329284020976e-07,-5.131477931792899291e-07
8.519999999999932072e+00,-1.199867794701803856e-07,-5.128910908673045291e-07
8.524999999999932854e+00,-1.199267560537162098e-07,-5.126345169707148209e-07
8.529999999999933635e+00,-1.198667626639810880e-07,-5.123780714252812966e-07
8.534999999999934417e+00,-1.198067992859542673e-07,-5.121217541667957882e-07
8.539999999999935199e+00,-1.197468659046222741e-07,-5.118655651310831621e-07
8.544999999999935980e+00,-1.196869625049793374e-07,-5.116095042539997308e-07
8.549999999999936762e+00,-1.196270890720269917e-07,-5.113535714714342058e-07
8.554999999999937543e+00,-1.195672455907745010e-07,-5.110977667193072741e-07
8.559999999999938325e+00,-1.195074320462384877e-07,-5.108420899335714922e-07
8.564999999999939106e+00,-1.194476484234430917e-07,-5.105865410502119218e-07
8.569999999999939888e+00,-1.193878947074199966e-07,-5.103311200052451762e-07
8.574999999999940670e+00,-1.193281708832082978e-07,-5.100758267347199502e-07
8.579999999999941451e+00,-1.192684769358546080e-07,-5.098206611747173379e-07
8.584999999999942233e+00,-1.192088128504130308e-07,-5.095656232613498790e-07
8.589999999999943014e+00,-1.191491786119450946e-07,-5.093107129307625126e-07
8.594999999999943796e+00,-1.190895742055198718e-07,-5.090559301191318355e-07
8.599999999999944578e+00,-1.190299996162139255e-07,-5.088012747626665259e-07
8.604999999999945359e+00,-1.189704548291111777e-07,-5.085467467976069198e-07
8.609999999999946141e+00,-1.189109398293030808e-07,-5.082923461602255405e-07
8.614999999999946922e+00,-1.188514546018884990e-07,-5.080380727868266751e-07
8.619999999999947704e+00,-1.187919991319738532e-07,-5.077839266137465861e-07
8.624999999999948486e+00,-1.187325734046728970e-07,-5.075299075773531939e-07
8.629999999999949267e+00,-1.186731774051069009e-07,-5.072760156140462885e-07
8.634999999999950049e+00,-1.186138111184046133e-07,-5.070222506602576353e-07
8.639999999999950830e+00,-1.185544745297020488e-07,-5.067686126524506578e-07
8.644999999999951612e+00,-1.184951676241428316e-07,-5.065151015271205430e-07
8.649999999999952394e+00,-1.184358903868780111e-07,-5.062617172207943476e-07
8.654999999999953175e+00,-1.183766428030659156e-07,-5.060084596700307863e-07
8.659999999999953957e+00,-1.183174248578724703e-07,-5.057553288114204430e-07
8.664999999999954738e+00,-1.182582365364709062e-07,-5.055023245815853482e-07
8.669999999999955520e+00,-1.181990778240420113e-07,-5.052494469171796135e-07
8.674999999999956302e+00,-1.181399487057737600e-07,-5.049966957548886907e-07
8.679999999999957083e+00,-1.180808491668617371e-07,-5.047440710314302189e-07
8.684999999999957865e+00,-1.180217791925088460e-07,-5.044915726835526482e-07
8.689999999999958646e+00,-1.179627387679254150e-07,-5.042392006480368274e-07
8.694999999999959428e+00,-1.179037278783291839e-07,-5.039869548616950515e-07
8.699999999999960210e+00,-1.178447465089452116e-07,-5.037348352613709559e-07
8.704999999999960991e+00,-1.177857946450060475e-07,-5.034828417839400454e-07
8.709999999999961773e+00,-1.177268722717516000e-07,-5.032309743663094828e-07
8.714999999999962554e+00,-1.176679793744291096e-07,-5.029792329454174534e-07
8.719999999999963336e+00,-1.176091159382932280e-07,-5.027276174582342239e-07
8.724999999999964118e+00,-1.175502819486060321e-07,-5.024761278417616129e-07
8.729999999999964899e+00,-1.174914773906368776e-07,-5.022247640330325675e-07
8.734999999999965681e+00,-1.174327022496625718e-07,-5.019735259691117988e-07
8.739999999999966462e+00,-1.173739565109672540e-07,-5.017224135870952517e-07
8.744999999999967244e+00,-1.173152401598424219e-07,-5.014714268241107412e-07
8.749999999999968026e+00,-1.172565531815869320e-07,-5.012205656173169988e-07
8.754999999999968807e+00,-1.171978955615069862e-07,-5.009698299039050492e-07
8.759999999999969589e+00,-1.171392672849161846e-07,-5.007192196210963042e-07
8.764999999999970370e+00,-1.170806683371354462e-07,-5.004687347061443632e-07
8.769999999999971152e+00,-1.170220987034929958e-07,-5.002183750963338479e-07
8.774999999999971934e+00,-1.169635583693244297e-07,-4.999681407289807203e-07
8.779999999999972715e+00,-1.169050473199727032e-07,-4.997180315414326002e-07
8.784999999999973497e+00,-1.168465655407880505e-07,-4.994680474710680244e-07
8.789999999999974278e+00,-1.167881130171280778e-07,-4.992181884552972930e-07
8.794999999999975060e+00,-1.167296897343576439e-07,-4.989684544315618349e-07
8.799999999999975842e+00,-1.166712956778491120e-07,-4.987188453373342072e-07
8.804999999999976623e+00,-1.166129308329819256e-07,-4.984693611101183074e-07
8.809999999999977405e+00,-1.165545951851430194e-07,-4.982200016874495850e-07
8.814999999999978186e+00,-1.164962887197265411e-07,-4.979707670068944060e-07
8.819999999999978968e+00,-1.164380114221339574e-07,-4.977216570060506886e-07
8.824999999999979750e+00,-1.163797632777740932e-07,-4.974726716225471618e-07
8.829999999999980531e+00,-1.163215442720630531e-07,-4.972238107940440004e-07
8.834999999999981313e+00,-1.162633543904241807e-07,-4.969750744582327198e-07
8.839999999999982094e+00,-1.162051936182881389e-07,-4.967264625528356461e-07
8.844999999999982876e+00,-1.161470619410929093e-07,-4.964779750156065514e-07
8.849999999999983658e+00,-1.160889593442837527e-07,-4.962296117843301246e-07
8.854999999999984439e+00,-1.160308858133132223e-07,-4.959813727968221830e-07
8.859999999999985221e+00,-1.159728413336410580e-07,-4.957332579909300959e-07
8.864999999999986002e+00,-1.159148258907344109e-07,-4.954852673045317258e-07
8.869999999999986784e+00,-1.158568394700675794e-07,-4.952374006755363814e-07
8.874999999999987566e+00,-1.157988820571222201e-07,-4.949896580418842878e-07
8.879999999999988347e+00,-1.157409536373871763e-07,-4.947420393415465872e-07
8.884999999999989129e+00,-1.156830541963585971e-07,-4.944945445125256558e-07
8.889999999999989910e+00,-1.156251837195399239e-07,-4.942471734928548926e-07
8.894999999999990692e+00,-1.155673421924417580e-07,-4.939999262205986131e-07
8.899999999999991473e+00,-1.155095296005819801e-07,-4.937528026338520498e-07
8.904999999999992255e+00,-1.154517459294857501e-07,-4.935058026707418810e-07
8.909999999999993037e+00,-1.153939911646854408e-07,-4.932589262694249607e-07
8.914999999999993818e+00,-1.153362652917206779e-07,-4.930121733680896948e-07
8.919999999999994600e+00,-1.152785682961383263e-07,-4.927655439049549825e-07
8.924999999999995381e+00,-1.152209001634924775e-07,-4.925190378182709573e-07
8.929999999999996163e+00,-1.151632608793444224e-07,-4.922726550463185635e-07
8.934999999999996945e+00,-1.151056504292626519e-07,-4.920263955274094502e-07
8.939999999999997726e+00,-1.150480687988230024e-07,-4.917802591998862894e-07
8.944999999999998508e+00,-1.149905159736083642e-07,-4.915342460021224578e-07
8.949999999999999289e+00,-1.149329919392089731e-07,-4.912883558725225665e-07
8.955000000000000071e+00,-1.148754966812221721e-07,-4.910425887495215080e-07
8.960000000000000853e+00,-1.148180301852525700e-07,-4.907969445715853034e-07
8.965000000000001634e+00,-1.147605924369119622e-07,-4.905514232772104668e-07
8.970000000000002416e+00,-1.147031834218193441e-07,-4.903060248049247467e-07
8.975000000000003197e+00,-1.146458031256008576e-07,-4.900607490932861731e-07
8.980000000000003979e+00,-1.145884515338899769e-07,-4.898155960808836927e-07
8.985000000000004761e+00,-1.145311286323271775e-07,-4.895705657063370629e-07
8.990000000000005542e+00,-1.144738344065602272e-07,-4.893256579082966403e-07
8.995000000000006324e+00,-1.144165688422440010e-07,-4.890808726254434863e-07
9.000000000000007105e+00,-1.143593319250407193e-07,-4.888362097964892615e-07
9.005000000000007887e+00,-1.143021236406196169e-07,-4.885916693601765432e-07
9.010000000000008669e+00,-1.142449439746571021e-07,-4.883472512552782959e-07
9.015000000000009450e+00,-1.141877929128367959e-07,-4.881029554205982951e-07
9.020000000000010232e+00,-1.141306704408494796e-07,-4.878587817949707033e-07
9.025000000000011013e+00,-1.140735765443930682e-07,-4.876147303172603883e-07
9.030000000000011795e+00,-1.140165112091726497e-07,-4.873708009263630284e-07
9.035000000000012577e+00,-1.139594744209004459e-07,-4.871269935612042661e-07
9.040000000000013358e+00,-1.139024661652958520e-07,-4.868833081607410836e-07
9.045000000000014140e+00,-1.138454864280853833e-07,-4.866397446639605332e-07
9.050000000000014921e+00,-1.137885351950027420e-07,-4.863963030098800543e-07
9.055000000000015703e+00,-1.137316124517886973e-07,-4.861529831375480030e-07
9.060000000000016485e+00,-1.136747181841912053e-07,-4.859097849860431229e-07
9.065000000000017266e+00,-1.136178523779653424e-07,-4.856667084944744387e-07
9.070000000000018048e+00,-1.135610150188732259e-07,-4.854237536019813627e-07
9.075000000000018829e+00,-1.135042060926842654e-07,-4.851809202477341179e-07
9.080000000000019611e+00,-1.134474255851748059e-07,-4.849382083709332088e-07
9.085000000000020393e+00,-1.133906734821284580e-07,-4.846956179108093152e-07
9.090000000000021174e+00,-1.133339497693358868e-07,-4.844531488066239282e-07
9.095000000000021956e+00,-1.132772544325948246e-07,-4.842108009976685021e-07
9.100000000000022737e+00,-1.132205874577101507e-07,-4.839685744232651967e-07
9.105000000000023519e+00,-1.131639488304938514e-07,-4.837264690227663469e-07
9.110000000000024301e+00,-1.131073385367649939e-07,-4.834844847355545693e-07
9.115000000000025082e+00,-1.130507565623497390e-07,-4.832426215010433972e-07
9.120000000000025864e+00,-1.129942028930813019e-07,-4.830008792586755864e-07
9.125000000000026645e+00,-1.129376775148001769e-07,-4.827592579479251272e-07
9.130000000000027427e+00,-1.128811804133536478e-07,-4.825177575082957616e-07
9.135000000000028209e+00,-1.128247115745962380e-07,-4.822763778793219370e-07
9.140000000000028990e+00,-1.127682709843895514e-07,-4.820351190005677467e-07
9.145000000000029772e+00,-1.127118586286022065e-07,-4.817939808116280948e-07
9.150000000000030553e+00,-1.126554744931100348e-07,-4.815529632521277433e-07
9.155000000000031335e+00,-1.125991185637957499e-07,-4.813120662617219477e-07
9.160000000000032117e+00,-1.125427908265491990e-07,-4.810712897800958209e-07
9.165000000000032898e+00,-1.124864912672672968e-07,-4.808306337469649694e-07
9.170000000000033680e+00,-1.124302198718540122e-07,-4.805900981020748574e-07
9.175000000000034461e+00,-1.123739766262203814e-07,-4.803496827852014425e-07
9.180000000000035243e+00,-1.123177615162844420e-07,-4.801093877361504339e-07
9.185000000000036025e+00,-1.122615745279713255e-07,-4.798692128947579287e-07
9.190000000000036806e+00,-1.122054156472131778e-07,-4.796291582008899872e-07
9.195000000000037588e+00,-1.121492848599491725e-07,-4.793892235944425281e-07
9.200000000000038369e+00,-1.120931821521255772e-07,-4.791494090153420689e-07
9.205000000000039151e+00,-1.120371075096955945e-07,-4.789097144035447732e-07
9.210000000000039933e+00,-1.119810609186195608e-07,-4.786701396990370863e-07
9.215000000000040714e+00,-1.119250423648647474e-07,-4.784306848418354171e-07
9.220000000000041496e+00,-1.118690518344054136e-07,-4.781913497719859264e-07
9.225000000000042277e+00,-1.118130893132229788e-07,-4.779521344295649509e-07
9.230000000000043059e+00,-1.117571547873057844e-07,-4.777130387546788967e-07
9.235000000000043840e+00,-1.117012482426491861e-07,-4.774740626874641337e-07
9.240000000000044622e+00,-1.116453696652555276e-07,-4.772352061680867841e-07
9.245000000000045404e+00,-1.115895190411342336e-07,-4.769964691367430393e-07
9.250000000000046185e+00,-1.115336963563016105e-07,-4.767578515336590550e-07
9.255000000000046967e+00,-1.114779015967810059e-07,-4.765193532990905798e-07
9.260000000000047748e+00,-1.114221347486028614e-07,-4.762809743733239085e-07
9.265000000000048530e+00,-1.113663957978044739e-07,-4.760427146966744526e-07
9.270000000000049312e+00,-1.113106847304301818e-07,-4.758045742094877463e-07
9.275000000000050093e+00,-1.112550015325312977e-07,-4.755665528521393934e-07
9.280000000000050875e+00,-1.111993461901660433e-07,-4.753286505650345911e-07
9.285000000000051656e+00,-1.111437186893997736e-07,-4.750908672886085001e-07
9.290000000000052438e+00,-1.110881190163046862e-07,-4.748532029633259803e-07
9.295000000000053220e+00,-1.110325471569599798e-07,-4.746156575296816968e-07
9.300000000000054001e+00,-1.109770030974518282e-07,-4.743782309282000664e-07
9.305000000000054783e+00,-1.109214868238733531e-07,-4.741409230994352580e-07
9.310000000000055564e+00,-1.108659983223246247e-07,-4.739037339839711928e-07
9.315000000000056346e+00,-1.108105375789126618e-07,-4.736666635224214907e-07
9.320000000000057128e+00,-1.107551045797515236e-07,-4.734297116554295769e-07
9.325000000000057909e+00,-1.106996993109620857e-07,-4.731928783236684167e-07
9.330000000000058691e+00,-1.106443217586722249e-07,-4.729561634678407274e-07
9.335000000000059472e+00,-1.105889719090167264e-07,-4.727195670286789256e-07
9.340000000000060254e+00,-1.105336497481373769e-07,-4.724830889469449151e-07
9.345000000000061036e+00,-1.104783552621828848e-07,-4.722467291634306162e-07
9.350000000000061817e+00,-1.104230884373088009e-07,-4.720104876189570665e-07
9.355000000000062599e+00,-1.103678492596776907e-07,-4.717743642543753198e-07
9.360000000000063380e+00,-1.103126377154590546e-07,-4.715383590105659176e-07
9.365000000000064162e+00,-1.102574537908291958e-07,-4.713024718284387296e-07
9.370000000000064944e+00,-1.102022974719714716e-07,-4.710667026489333779e-07
9.375000000000065725e+00,-1.101471687450760555e-07,-4.708310514130192362e-07
9.380000000000066507e+00,-1.100920675963400823e-07,-4.705955180616946896e-07
9.385000000000067288e+00,-1.100369940119675293e-07,-4.703601025359880864e-07
9.390000000000068070e+00,-1.099819479781693620e-07,-4.701248047769572098e-07
9.395000000000068852e+00,-1.099269294811634014e-07,-4.698896247256891184e-07
9.400000000000069633e+00,-1.098719385071743241e-07,-4.696545623233007814e-07
9.405000000000070415e+00,-1.098169750424337155e-07,-4.694196175109379146e-07
9.410000000000071196e+00,-1.097620390731801490e-07,-4.691847902297763562e-07
9.415000000000071978e+00,-1.097071305856589079e-07,-4.689500804210207435e-07
9.420000000000072760e+00,-1.096522495661223564e-07,-4.687154880259057305e-07
9.425000000000073541e+00,-1.095973960008295025e-07,-4.684810129856954057e-07
9.430000000000074323e+00,-1.095425698760464348e-07,-4.682466552416824979e-07
9.435000000000075104e+00,-1.094877711780460184e-07,-4.680124147351896997e-07
9.440000000000075886e+00,-1.094329998931080002e-07,-4.677782914075689261e-07
9.445000000000076668e+00,-1.093782560075189698e-07,-4.675442852002013681e-07
9.450000000000077449e+00,-1.093235395075724254e-07,-4.673103960544976506e-07
9.455000000000078231e+00,-1.092688503795686546e-07,-4.670766239118975687e-07
9.460000000000079012e+00,-1.092141886098148669e-07,-4.668429687138703516e-07
9.465000000000079794e+00,-1.091595541846250479e-07,-4.666094304019142922e-07
9.470000000000080576e+00,-1.091049470903201451e-07,-4.663760089175573828e-07
9.475000000000081357e+00,-1.090503673132278555e-07,-4.661427042023563618e-07
9.480000000000082139e+00,-1.089958148396827054e-07,-4.659095161978976136e-07
9.485000000000082920e+00,-1.089412896560260767e-07,-4.656764448457965865e-07
9.490000000000083702e+00,-1.088867917486062336e-07,-4.654434900876974750e-07
9.495000000000084484e+00,-1.088323211037782032e-07,-4.652106518652745963e-07
9.500000000000085265e+00,-1.087778777079038948e-07,-4.649779301202306430e-07
9.505000000000086047e+00,-1.087234615473520336e-07,-4.647453247942979540e-07
9.510000000000086828e+00,-1.086690726084980683e-07,-4.645128358292378790e-07
9.515000000000087610e+00,-1.086147108777243957e-07,-4.642804631668406199e-07
9.520000000000088392e+00,-1.085603763414201492e-07,-4.640482067489259717e-07
9.525000000000089173e+00,-1.085060689859812783e-07,-4.638160665173426343e-07
9.530000000000089955e+00,-1.084517887978105748e-07,-4.635840424139680539e-07
9.535000000000090736e+00,-1.083975357633175539e-07,-4.633521343807094818e-07
9.540000000000091518e+00,-1.083433098689186527e-07,-4.631203423595024387e-07
9.545000000000092300e+00,-1.082891111010370050e-07,-4.628886662923121448e-07
9.550000000000093081e+00,-1.082349394461025474e-07,-4.626571061211324602e-07
9.555000000000093863e+00,-1.081807948905520458e-07,-4.624256617879863621e-07
9.560000000000094644e+00,-1.081266774208289628e-07,-4.621943332349257324e-07
9.565000000000095426e+00,-1.080725870233836565e-07,-4.619631204040317817e-07
9.570000000000096207e+00,-1.080185236846732214e-07,-4.617320232374142550e-07
9.575000000000096989e+00,-1.079644873911615020e-07,-4.615010416772121728e-07
9.580000000000097771e+00,-1.079104781293191852e-07,-4.612701756655934078e-07
9.585000000000098552e+00,-1.078564958856235619e-07,-4.610394251447548434e-07
9.590000000000099334e+00,-1.078025406465588981e-07,-4.608087900569220564e-07
9.595000000000100115e+00,-1.077486123986160902e-07,-4.605782703443496344e-07
9.600000000000100897e+00,-1.076947111282927977e-07,-4.603478659493211759e-07
9.605000000000101679e+00,-1.076408368220934963e-07,-4.601175768141489726e-07
9.610000000000102460e+00,-1.075869894665293847e-07,-4.598874028811743801e-07
9.615000000000103242e+00,-1.075331690481183056e-07,-4.596573440927672883e-07
9.620000000000104023e+00,-1.074793755533850635e-07,-4.594274003913265981e-07
9.625000000000104805e+00,-1.074256089688610138e-07,-4.591975717192802212e-07
9.630000000000105587e+00,-1.073718692810842752e-07,-4.589678580190845508e-07
9.635000000000106368e+00,-1.073181564765998484e-07,-4.587382592332248852e-07
9.640000000000107150e+00,-1.072644705419593251e-07,-4.585087753042153746e-07
9.645000000000107931e+00,-1.072108114637210337e-07,-4.582794061745987036e-07
9.650000000000108713e+00,-1.071571792284500521e-07,-4.580501517869465680e-07
9.655000000000109495e+00,-1.071035738227181951e-07,-4.578210120838592506e-07
9.660000000000110276e+00,-1.070499952331039741e-07,-4.575919870079657805e-07
9.665000000000111058e+00,-1.069964434461926107e-07,-4.573630765019239330e-07
9.670000000000111839e+00,-1.069429184485760365e-07,-4.571342805084199119e-07
9.675000000000112621e+00,-1.068894202268529595e-07,-4.569055989701689850e-07
9.680000000000113403e+00,-1.068359487676286918e-07,-4.566770318299146367e-07
9.685000000000114184e+00,-1.067825040575152955e-07,-4.564485790304295210e-07
9.690000000000114966e+00,-1.067290860831314629e-07,-4.562202405145146148e-07
9.695000000000115747e+00,-1.066756948311027161e-07,-4.559920162249993764e-07
9.700000000000116529e+00,-1.066223302880611810e-07,-4.557639061047420103e-07
9.705000000000117311e+00,-1.065689924406456275e-07,-4.555359100966296788e-07
9.710000000000118092e+00,-1.065156812755016284e-07,-4.553080281435773905e-07
9.715000000000118874e+00,-1.064623967792813075e-07,-4.550802601885290062e-07
9.720000000000119655e+00,-1.064091389386435387e-07,-4.548526061744572915e-07
9.725000000000120437e+00,-1.063559077402539057e-07,-4.546250660443630701e-07
9.730000000000121219e+00,-1.063027031707845966e-07,-4.543976397412757529e-07
9.735000000000122000e+00,-1.062495252169144962e-07,-4.541703272082536030e-07
9.740000000000122782e+00,-1.061963738653290805e-07,-4.539431283883829415e-07
9.745000000000123563e+00,-1.061432491027206016e-07,-4.537160432247788884e-07
9.750000000000124345e+00,-1.060901509157879290e-07,-4.534890716605846749e-07
9.755000000000125127e+00,-1.060370792912365630e-07,-4.532622136389722252e-07
9.760000000000125908e+00,-1.059840342157786875e-07,-4.530354691031417863e-07
9.765000000000126690e+00,-1.059310156761330773e-07,-4.528088379963222984e-07
9.770000000000127471e+00,-1.058780236590251645e-07,-4.525823202617708126e-07
9.775000000000128253e+00,-1.058250581511871175e-07,-4.523559158427727026e-07
9.780000000000129035e+00,-1.057721191393575768e-07,-4.521296246826419297e-07
9.785000000000129816e+00,-1.057192066102820121e-07,-4.519034467247205128e-07
9.790000000000130598e+00,-1.056663205507123383e-07,-4.516773819123792173e-07
9.795000000000131379e+00,-1.056134609474071938e-07,-4.514514301890167076e-07
9.800000000000132161e+00,-1.055606277871318476e-07,-4.512255914980606061e-07
9.805000000000132943e+00,-1.055078210566581331e-07,-4.509998657829661166e-07
9.810000000000133724e+00,-1.054550407427645412e-07,-4.507742529872170303e-07
9.815000000000134506e+00,-1.054022868322361799e-07,-4.505487530543255671e-07
9.820000000000135287e+00,-1.053495593118648145e-07,-4.503233659278319518e-07
9.825000000000136069e+00,-1.052968581684486953e-07,-4.500980915513046260e-07
9.830000000000136851e+00,-1.052441833887927431e-07,-4.498729298683408303e-07
9.835000000000137632e+00,-1.051915349597085226e-07,-4.496478808225651223e-07
9.840000000000138414e+00,-1.051389128680141629e-07,-4.494229443576309645e-07
9.845000000000139195e+00,-1.050863171005342782e-07,-4.491981204172197715e-07
9.850000000000139977e+00,-1.050337476441002724e-07,-4.489734089450409101e-07
9.855000000000140759e+00,-1.049812044855500211e-07,-4.487488098848323872e-07
9.860000000000141540e+00,-1.049286876117280041e-07,-4.485243231803598442e-07
9.865000000000142322e+00,-1.048761970094852127e-07,-4.482999487754174042e-07
9.870000000000143103e+00,-1.048237326656793486e-07,-4.480756866138272480e-07
9.875000000000143885e+00,-1.047712945671746115e-07,-4.478515366394394557e-07
9.880000000000144667e+00,-1.047188827008417789e-07,-4.476274987961325358e-07
9.885000000000145448e+00,-1.046664970535582062e-07,-4.474035730278127372e-07
9.890000000000146230e+00,-1.046141376122077867e-07,-4.471797592784146317e-07
9.895000000000147011e+00,-1.045618043636810312e-07,-4.469560574919006898e-07
9.900000000000147793e+00,-1.045094972948749091e-07,-4.467324676122615461e-07
9.905000000000148574e+00,-1.044572163926930866e-07,-4.465089895835155227e-07
9.910000000000149356e+00,-1.044049616440456622e-07,-4.462856233497093171e-07
9.915000000000150138e+00,-1.043527330358493120e-07,-4.460623688549175790e-07
9.920000000000150919e+00,-1.043005305550272766e-07,-4.458392260432428042e-07
9.925000000000151701e+00,-1.042483541885093481e-07,-4.456161948588152289e-07
9.930000000000152482e+00,-1.041962039232318564e-07,-4.453932752457937825e-07
9.935000000000153264e+00,-1.041440797461376166e-07,-4.451704671483644996e-07
9.940000000000154046e+00,-1.040919816441759684e-07,-4.449477705107414726e-07
9.945000000000154827e+00,-1.040399096043029090e-07,-4.447251852771672754e-07
9.950000000000155609e+00,-1.039878636134808146e-07,-4.445027113919120106e-07
9.955000000000156390e+00,-1.039358436586786788e-07,-4.442803487992735209e-07
9.960000000000157172e+00,-1.038838497268719274e-07,-4.440580974435774955e-07
9.965000000000157954e+00,-1.038318818050426038e-07,-4.438359572691777872e-07
9.970000000000158735e+00,-1.037799398801791702e-07,-4.436139282204559893e-07
9.975000000000159517e+00,-1.037280239392766400e-07,-4.433920102418214882e-07
9.980000000000160298e+00,-1.036761339693365382e-07,-4.431702032777112519e-07
9.985000000000161080e+00,-1.036242699573668883e-07,-4.429485072725903594e-07
9.990000000000161862e+00,-1.035724318903822251e-07,-4.427269221709515240e-07
9.995000000000162643e+00,-1.035206197554035422e-07,-4.425054479173151465e-07
1.000000000000016342e+01,-1.034688335394583712e-07,-4.422840844562295796e-07
1.000500000000016421e+01,-1.034170732295806494e-07,-4.420628317322710225e-07
1.001000000000016499e+01,-1.033653388128109315e-07,-4.418416896900429380e-07
1.001500000000016577e+01,-1.033136302761961251e-07,-4.416206582741768470e-07
1.002000000000016655e+01,-1.032619476067897152e-07,-4.413997374293319048e-07
1.002500000000016733e+01,-1.032102907916516192e-07,-4.411789271001946896e-07
1.003000000000016811e+01,-1.031586598178482265e-07,-4.409582272314799960e-07
1.003500000000016890e+01,-1.031070546724523584e-07,-4.407376377679299357e-07
1.004000000000016968e+01,-1.030554753425434536e-07,-4.405171586543143077e-07
1.004500000000017046e+01,-1.030039218152072245e-07,-4.402967898354303337e-07
1.005000000000017124e+01,-1.029523940775359476e-07,-4.400765312561031346e-07
1.005500000000017202e+01,-1.029008921166283319e-07,-4.398563828611854657e-07
1.006000000000017280e+01,-1.028494159195895579e-07,-4.396363445955574519e-07
1.006500000000017359e+01,-1.027979654735312650e-07,-4.394164164041269588e-07
1.007000000000017437e+01,-1.027465407655714982e-07,-4.391965982318291684e-07
1.007500000000017515e+01,-1.026951417828347214e-07,-4.389768900236271092e-07
1.008000000000017593e+01,-1.026437685124518970e-07,-4.387572917245112323e-07
1.008500000000017671e+01,-1.025924209415604854e-07,-4.385378032794994114e-07
1.009000000000017749e+01,-1.025410990573042471e-07,-4.383184246336371549e-07
1.009500000000017828e+01,-1.024898028468334541e-07,-4.380991557319973406e-07
1.010000000000017906e+01,-1.024385322973048104e-07,-4.378799965196805869e-07
1.010500000000017984e+01,-1.023872873958814259e-07,-4.376609469418145642e-07
1.011000000000018062e+01,-1.023360681297327631e-07,-4.374420069435545774e-07
1.011500000000018140e+01,-1.022848744860348491e-07,-4.372231764700835659e-07
1.012000000000018218e+01,-1.022337064519699975e-07,-4.370044554666118386e-07
1.012500000000018296e+01,-1.021825640147269408e-07,-4.367858438783768099e-07
1.013000000000018375e+01,-1.021314471615009630e-07,-4.365673416506435810e-07
1.013500000000018453e+01,-1.020803558794936078e-07,-4.363489487287044117e-07
1.014000000000018531e+01,-1.020292901559128647e-07,-4.361306650578790371e-07
1.014500000000018609e+01,-1.019782499779731021e-07,-4.359124905835146678e-07
1.015000000000018687e+01,-1.019272353328951604e-07,-4.356944252509857786e-07
1.015500000000018765e+01,-1.018762462079061799e-07,-4.354764690056939492e-07
1.016000000000018844e+01,-1.018252825902397330e-07,-4.352586217930683409e-07
1.016500000000018922e+01,-1.017743444671357843e-07,-4.350408835585655374e-07
1.017000000000019000e+01,-1.017234318258406648e-07,-4.348232542476689631e-07
1.017500000000019078e+01,-1.016725446536070976e-07,-4.346057338058896238e-07
1.018000000000019156e+01,-1.016216829376941853e-07,-4.343883221787657891e-07
1.018500000000019234e+01,-1.015708466653674094e-07,-4.341710193118629396e-07
1.019000000000019313e+01,-1.015200358238985383e-07,-4.339538251507736080e-07
1.019500000000019391e+01,-1.014692504005658517e-07,-4.337367396411176439e-07
1.020000000000019469e+01,-1.014184903826538764e-07,-4.335197627285422134e-07
1.020500000000019547e+01,-1.013677557574535845e-07,-4.333028943587216939e-07
1.021000000000019625e+01,-1.013170465122622874e-07,-4.330861344773574090e-07
1.021500000000019703e+01,-1.012663626343835569e-07,-4.328694830301781047e-07
1.022000000000019782e+01,-1.012157041111274234e-07,-4.326529399629393676e-07
1.022500000000019860e+01,-1.011650709298102301e-07,-4.324365052214242069e-07
1.023000000000019938e+01,-1.011144630777546732e-07,-4.322201787514428429e-07
1.023500000000020016e+01,-1.010638805422897751e-07,-4.320039604988321242e-07
1.024000000000020094e+01,-1.010133233107508712e-07,-4.317878504094562694e-07
1.024500000000020172e+01,-1.009627913704797423e-07,-4.315718484292068668e-07
1.025000000000020250e+01,-1.009122847088243499e-07,-4.313559545040020803e-07
1.025500000000020329e+01,-1.008618033131390745e-07,-4.311401685797873906e-07
1.026000000000020407e+01,-1.008113471707846624e-07,-4.309244906025353835e-07
1.026500000000020485e+01,-1.007609162691281070e-07,-4.307089205182454852e-07
1.027000000000020563e+01,-1.007105105955427014e-07,-4.304934582729442269e-07
1.027500000000020641e+01,-1.006601301374081177e-07,-4.302781038126851919e-07
1.028000000000020719e+01,-1.006097748821103812e-07,-4.300628570835486450e-07
1.028500000000020798e+01,-1.005594448170416976e-07,-4.298477180316423797e-07
1.029000000000020876e+01,-1.005091399296006385e-07,-4.296326866031007122e-07
1.029500000000020954e+01,-1.004588602071921020e-07,-4.294177627440848518e-07
1.030000000000021032e+01,-1.004086056372273124e-07,-4.292029464007832719e-07
1.030500000000021110e+01,-1.003583762071237276e-07,-4.289882375194112333e-07
1.031000000000021188e+01,-1.003081719043050656e-07,-4.287736360462108370e-07
1.031500000000021267e+01,-1.002579927162015163e-07,-4.285591419274512891e-07
1.032000000000021345e+01,-1.002078386302493709e-07,-4.283447551094281068e-07
1.032500000000021423e+01,-1.001577096338912599e-07,-4.281304755384642299e-07
1.033000000000021501e+01,-1.001076057145761273e-07,-4.279163031609095444e-07
1.033500000000021579e+01,-1.000575268597591899e-07,-4.277022379231403532e-07
1.034000000000021657e+01,-1.000074730569019251e-07,-4.274882797715599582e-07
1.034500000000021736e+01,-9.995744429347205671e-08,-4.272744286525984491e-07
1.035000000000021814e+01,-9.990744055694360868e-08,-4.270606845127126497e-07
1.035500000000021892e+01,-9.985746183479686494e-08,-4.268470472983864361e-07
1.036000000000021970e+01,-9.980750811451836952e-08,-4.266335169561301011e-07
1.036500000000022048e+01,-9.975757938360096627e-08,-4.264200934324808311e-07
1.037000000000022126e+01,-9.970767562954370620e-08,-4.262067766740028112e-07
1.037500000000022204e+01,-9.965779683985187397e-08,-4.259935666272864851e-07
1.038000000000022283e+01,-9.960794300203706725e-08,-4.257804632389494010e-07
1.038500000000022361e+01,-9.955811410361714385e-08,-4.255674664556358948e-07
1.039000000000022439e+01,-9.950831013211612901e-08,-4.253545762240164546e-07
1.039500000000022517e+01,-9.945853107506429485e-08,-4.251417924907887793e-07
1.040000000000022595e+01,-9.940877691999820006e-08,-4.249291152026767199e-07
1.040500000000022673e+01,-9.935904765446066343e-08,-4.247165443064312326e-07
1.041000000000022752e+01,-9.930934326600068445e-08,-4.245040797488299022e-07
1.041500000000022830e+01,-9.925966374217345654e-08,-4.242917214766765713e-07
1.042000000000022908e+01,-9.921000907054045969e-08,-4.240794694368022937e-07
1.042500000000022986e+01,-9.916037923866938104e-08,-4.238673235760639576e-07
1.043000000000023064e+01,-9.911077423413410168e-08,-4.236552838413456091e-07
1.043500000000023142e+01,-9.906119404451478926e-08,-4.234433501795574995e-07
1.044000000000023221e+01,-9.901163865739768624e-08,-4.232315225376368793e-07
1.044500000000023299e+01,-9.896210806037544078e-08,-4.230198008625471510e-07
1.045000000000023377e+01,-9.891260224104674938e-08,-4.228081851012783987e-07
1.045500000000023455e+01,-9.886312118701656865e-08,-4.225966752008472823e-07
1.046000000000023533e+01,-9.881366488589600939e-08,-4.223852711082966666e-07
1.046500000000023611e+01,-9.876423332530249549e-08,-4.221739727706962039e-07
1.047000000000023689e+01,-9.871482649285952562e-08,-4.219627801351419633e-07
1.047500000000023768e+01,-9.866544437619688504e-08,-4.217516931487566425e-07
1.048000000000023846e+01,-9.861608696295047352e-08,-4.215407117586891444e-07
1.048500000000023924e+01,-9.856675424076238477e-08,-4.213298359121147355e-07
1.049000000000024002e+01,-9.851744619728090641e-08,-4.211190655562354172e-07
1.049500000000024080e+01,-9.846816282016050676e-08,-4.209084006382793956e-07
1.050000000000024158e+01,-9.841890409706187456e-08,-4.206978411055012939e-07
1.050500000000024237e+01,-9.836967001565178657e-08,-4.204873869051820461e-07
1.051000000000024315e+01,-9.832046056360325320e-08,-4.202770379846294796e-07
1.051500000000024393e+01,-9.827127572859542584e-08,-4.200667942911768856e-07
1.052000000000024471e+01,-9.822211549831361010e-08,-4.198566557721846605e-07
1.052500000000024549e+01,-9.817297986044931878e-08,-4.196466223750389823e-07
1.053000000000024627e+01,-9.812386880270013945e-08,-4.194366940471528162e-07
1.053500000000024706e+01,-9.807478231276990659e-08,-4.192268707359653326e-07
1.054000000000024784e+01,-9.802572037836854271e-08,-4.190171523889418011e-07
1.054500000000024862e+01,-9.797668298721212455e-08,-4.188075389535738553e-07
1.055000000000024940e+01,-9.792767012702293599e-08,-4.185980303773793866e-07
1.055500000000025018e+01,-9.787868178552932253e-08,-4.183886266079025976e-07
1.056000000000025096e+01,-9.782971795046583681e-08,-4.181793275927138429e-07
1.056500000000025175e+01,-9.778077860957306657e-08,-4.179701332794099469e-07
1.057000000000025253e+01,-9.773186375059780673e-08,-4.177610436156135685e-07
1.057500000000025331e+01,-9.768297336129300643e-08,-4.175520585489739423e-07
1.058000000000025409e+01,-9.763410742941770286e-08,-4.173431780271660845e-07
1.058500000000025487e+01,-9.758526594273704773e-08,-4.171344019978915338e-07
1.059000000000025565e+01,-9.753644888902233373e-08,-4.169257304088779813e-07
1.059500000000025643e+01,-9.748765625605095484e-08,-4.167171632078790584e-07
1.060000000000025722e+01,-9.743888803160644604e-08,-4.165087003426745485e-07
1.060500000000025800e+01,-9.739014420347841710e-08,-4.163003417610705992e-07
1.061000000000025878e+01,-9.734142475946259233e-08,-4.160920874108992983e-07
1.061500000000025956e+01,-9.729272968736085026e-08,-4.158839372400187797e-07
1.062000000000026034e+01,-9.724405897498111775e-08,-4.156758911963133828e-07
1.062500000000026112e+01,-9.719541261013746267e-08,-4.154679492276934398e-07
1.063000000000026191e+01,-9.714679058064996152e-08,-4.152601112820953297e-07
1.063500000000026269e+01,-9.709819287434489795e-08,-4.150523773074815833e-07
1.064000000000026347e+01,-9.704961947905456429e-08,-4.148447472518404600e-07
1.064500000000026425e+01,-9.700107038261738057e-08,-4.146372210631866892e-07
1.065000000000026503e+01,-9.695254557287784167e-08,-4.144297986895608347e-07
1.065500000000026581e+01,-9.690404503768653052e-08,-4.142224800790292418e-07
1.066000000000026660e+01,-9.685556876490009161e-08,-4.140152651796844611e-07
1.066500000000026738e+01,-9.680711674238124426e-08,-4.138081539396450361e-07
1.067000000000026816e+01,-9.675868895799883554e-08,-4.136011463070550806e-07
1.067500000000026894e+01,-9.671028539962766822e-08,-4.133942422300853367e-07
1.068000000000026972e+01,-9.666190605514865959e-08,-4.131874416569317457e-07
1.068500000000027050e+01,-9.661355091244885468e-08,-4.129807445358167719e-07
1.069000000000027129e+01,-9.656521995942128071e-08,-4.127741508149883962e-07
1.069500000000027207e+01,-9.651691318396503971e-08,-4.125676604427204341e-07
1.070000000000027285e+01,-9.646863057398533500e-08,-4.123612733673129591e-07
1.070500000000027363e+01,-9.642037211739336528e-08,-4.121549895370916674e-07
1.071000000000027441e+01,-9.637213780210639085e-08,-4.119488089004079311e-07
1.071500000000027519e+01,-9.632392761604770711e-08,-4.117427314056393272e-07
1.072000000000027597e+01,-9.627574154714665783e-08,-4.115367570011891083e-07
1.072500000000027676e+01,-9.622757958333863509e-08,-4.113308856354863087e-07
1.073000000000027754e+01,-9.617944171256506609e-08,-4.111251172569856914e-07
1.073500000000027832e+01,-9.613132792277339992e-08,-4.109194518141679597e-07
1.074000000000027910e+01,-9.608323820191713401e-08,-4.107138892555394925e-07
1.074500000000027988e+01,-9.603517253795572147e-08,-4.105084295296323444e-07
1.075000000000028066e+01,-9.598713091885475641e-08,-4.103030725850046165e-07
1.075500000000028145e+01,-9.593911333258580190e-08,-4.100978183702397677e-07
1.076000000000028223e+01,-9.589111976712637667e-08,-4.098926668339472502e-07
1.076500000000028301e+01,-9.584315021046007430e-08,-4.096876179247620863e-07
1.077000000000028379e+01,-9.579520465057652344e-08,-4.094826715913452383e-07
1.077500000000028457e+01,-9.574728307547129525e-08,-4.092778277823828680e-07
1.078000000000028535e+01,-9.569938547314600921e-08,-4.090730864465870776e-07
1.078500000000028614e+01,-9.565151183160829343e-08,-4.088684475326956976e-07
1.079000000000028692e+01,-9.560366213887171851e-08,-4.086639109894723935e-07
1.079500000000028770e+01,-9.555583638295590339e-08,-4.084594767657060825e-07
1.080000000000028848e+01,-9.550803455188643592e-08,-4.082551448102112519e-07
1.080500000000028926e+01,-9.546025663369495234e-08,-4.080509150718282764e-07
1.081000000000029004e+01,-9.541250261641897836e-08,-4.078467874994232591e-07
1.081500000000029083e+01,-9.536477248810216749e-08,-4.076427620418874498e-07
1.082000000000029161e+01,-9.531706623679397011e-08,-4.074388386481377207e-07
1.082500000000029239e+01,-9.526938385054989816e-08,-4.072350172671167257e-07
1.083000000000029317e+01,-9.522172531743149871e-08,-4.070312978477926885e-07
1.083500000000029395e+01,-9.517409062550624806e-08,-4.068276803391590850e-07
1.084000000000029473e+01,-9.512647976284752526e-08,-4.066241646902351725e-07
1.084500000000029551e+01,-9.507889271753478419e-08,-4.064207508500655666e-07
1.085000000000029630e+01,-9.503132947765335500e-08,-4.062174387677205055e-07
1.085500000000029708e+01,-9.498379003129458973e-08,-4.060142283922954795e-07
1.086000000000029786e+01,-9.493627436655576965e-08,-4.058111196729116548e-07
1.086500000000029864e+01,-9.488878247154011849e-08,-4.056081125587155026e-07
1.087000000000029942e+01,-9.484131433435685539e-08,-4.054052069988789579e-07
1.087500000000030020e+01,-9.479386994312108901e-08,-4.052024029425995256e-07
1.088000000000030099e+01,-9.474644928595389695e-08,-4.049997003391001218e-07
1.088500000000030177e+01,-9.469905235098236545e-08,-4.047970991376289144e-07
1.089000000000030255e+01,-9.465167912633936440e-08,-4.045945992874592708e-07
1.089500000000030333e+01,-9.460432960016386495e-08,-4.043922007378905516e-07
1.090000000000030411e+01,-9.455700376060070135e-08,-4.041899034382467873e-07
1.090500000000030489e+01,-9.450970159580062382e-08,-4.039877073378778958e-07
1.091000000000030568e+01,-9.446242309392032503e-08,-4.037856123861589412e-07
1.091500000000030646e+01,-9.441516824312241367e-08,-4.035836185324899225e-07
1.092000000000030724e+01,-9.436793703157545413e-08,-4.033817257262967256e-07
1.092500000000030802e+01,-9.432072944745390031e-08,-4.031799339170304890e-07
1.093000000000030880e+01,-9.427354547893810889e-08,-4.029782430541673914e-07
1.093500000000030958e+01,-9.422638511421437901e-08,-4.027766530872088638e-07
1.094000000000031037e+01,-9.417924834147492578e-08,-4.025751639656816952e-07
1.094500000000031115e+01,-9.413213514891778770e-08,-4.023737756391379795e-07
1.095000000000031193e+01,-9.408504552474706483e-08,-4.021724880571551161e-07
1.095500000000031271e+01,-9.403797945717260117e-08,-4.019713011693355446e-07
1.096000000000031349e+01,-9.399093693441022290e-08,-4.017702149253071155e-07
1.096500000000031427e+01,-9.394391794468163248e-08,-4.015692292747225080e-07
1.097000000000031505e+01,-9.389692247621443515e-08,-4.013683441672597596e-07
1.097500000000031584e+01,-9.384995051724208594e-08,-4.011675595526224243e-07
1.098000000000031662e+01,-9.380300205600399561e-08,-4.009668753805387263e-07
1.098500000000031740e+01,-9.375607708074535855e-08,-4.007662916007624591e-07
1.099000000000031818e+01,-9.370917557971737780e-08,-4.005658081630720867e-07
1.099500000000031896e+01,-9.366229754117698711e-08,-4.003654250172718011e-07
1.100000000000031974e+01,-9.361544295338711561e-08,-4.001651421131902527e-07
1.100500000000032053e+01,-9.356861180461652904e-08,-3.999649594006816088e-07
1.101000000000032131e+01,-9.352180408313985619e-08,-3.997648768296250241e-07
1.101500000000032209e+01,-9.347501977723754921e-08,-3.995648943499248524e-07
1.102000000000032287e+01,-9.342825887519596300e-08,-3.993650119115100646e-07
1.102500000000032365e+01,-9.338152136530734198e-08,-3.991652294643350954e-07
1.103000000000032443e+01,-9.333480723586975394e-08,-3.989655469583793140e-07
1.103500000000032522e+01,-9.328811647518707677e-08,-3.987659643436472362e-07
1.104000000000032600e+01,-9.324144907156915730e-08,-3.985664815701681001e-07
1.104500000000032678e+01,-9.319480501333157308e-08,-3.983670985879961845e-07
1.105000000000032756e+01,-9.314818428879577794e-08,-3.981678153472109675e-07
1.105500000000032834e+01,-9.310158688628910199e-08,-3.979686317979169674e-07
1.106000000000032912e+01,-9.305501279414469870e-08,-3.977695478902433194e-07
1.106500000000032990e+01,-9.300846200070153168e-08,-3.975705635743444641e-07
1.107000000000033069e+01,-9.296193449430446726e-08,-3.973716788003992468e-07
1.107500000000033147e+01,-9.291543026330412899e-08,-3.971728935186121360e-07
1.108000000000033225e+01,-9.286894929605697696e-08,-3.969742076792120049e-07
1.108500000000033303e+01,-9.282249158092530788e-08,-3.967756212324526087e-07
1.109000000000033381e+01,-9.277605710627726827e-08,-3.965771341286128486e-07
1.109500000000033459e+01,-9.272964586048682801e-08,-3.963787463179966663e-07
1.110000000000033538e+01,-9.268325783193367444e-08,-3.961804577509323558e-07
1.110500000000033616e+01,-9.263689300900345061e-08,-3.959822683777733042e-07
1.111000000000033694e+01,-9.259055138008747733e-08,-3.957841781488977805e-07
1.111500000000033772e+01,-9.254423293358299140e-08,-3.955861870147088821e-07
1.112000000000033850e+01,-9.249793765789294712e-08,-3.953882949256343764e-07
1.112500000000033928e+01,-9.245166554142616182e-08,-3.951905018321270182e-07
1.113000000000034007e+01,-9.240541657259719678e-08,-3.949928076846640733e-07
1.113500000000034085e+01,-9.235919073982648957e-08,-3.947952124337480598e-07
1.114000000000034163e+01,-9.231298803154019523e-08,-3.945977160299055830e-07
1.114500000000034241e+01,-9.226680843617026569e-08,-3.944003184236888184e-07
1.115000000000034319e+01,-9.222065194215448947e-08,-3.942030195656738699e-07
1.115500000000034397e+01,-9.217451853793638577e-08,-3.940058194064620936e-07
1.116000000000034476e+01,-9.212840821196532365e-08,-3.938087178966791450e-07
1.116500000000034554e+01,-9.208232095269634991e-08,-3.936117149869759846e-07
1.117000000000034632e+01,-9.203625674859036117e-08,-3.934148106280275545e-07
1.117500000000034710e+01,-9.199021558811399801e-08,-3.932180047705342078e-07
1.118000000000034788e+01,-9.194419745973972436e-08,-3.930212973652201735e-07
1.118500000000034866e+01,-9.189820235194566866e-08,-3.928246883628347737e-07
1.119000000000034944e+01,-9.185223025321579597e-08,-3.926281777141522123e-07
1.119500000000035023e+01,-9.180628115203982849e-08,-3.924317653699707806e-07
1.120000000000035101e+01,-9.176035503691321917e-08,-3.922354512811137573e-07
1.120500000000035179e+01,-9.171445189633720456e-08,-3.920392353984287735e-07
1.121000000000035257e+01,-9.166857171881876519e-08,-3.918431176727881829e-07
1.121500000000035335e+01,-9.162271449287059904e-08,-3.916470980550890620e-07
1.122000000000035413e+01,-9.157688020701120099e-08,-3.914511764962526278e-07
1.122500000000035492e+01,-9.153106884976477014e-08,-3.912553529472249788e-07
1.123000000000035570e+01,-9.148528040966126277e-08,-3.910596273589767777e-07
1.123500000000035648e+01,-9.143951487523639235e-08,-3.908639996825031449e-07
1.124000000000035726e+01,-9.139377223503153687e-08,-3.906684698688237122e-07
1.124500000000035804e+01,-9.134805247759391091e-08,-3.904730378689825161e-07
1.125000000000035882e+01,-9.130235559147640682e-08,-3.902777036340480516e-07
1.125500000000035961e+01,-9.125668156523760795e-08,-3.900824671151136422e-07
1.126000000000036039e+01,-9.121103038744188130e-08,-3.898873282632966458e-07
1.126500000000036117e+01,-9.116540204665925840e-08,-3.896922870297390904e-07
1.127000000000036195e+01,-9.111979653146551472e-08,-3.894973433656074089e-07
1.127500000000036273e+01,-9.107421383044218292e-08,-3.893024972220925455e-07
1.128000000000036351e+01,-9.102865393217646017e-08,-3.891077485504096903e-07
1.128500000000036430e+01,-9.098311682526123465e-08,-3.889130973017986507e-07
1.129000000000036508e+01,-9.093760249829515174e-08,-3.887185434275234273e-07
1.129500000000036586e+01,-9.089211093988253457e-08,-3.885240868788725846e-07
1.130000000000036664e+01,-9.084664213863338402e-08,-3.883297276071588277e-07
1.130500000000036742e+01,-9.080119608316343171e-08,-3.881354655637194255e-07
1.131000000000036820e+01,-9.075577276209411347e-08,-3.879413006999158933e-07
1.131500000000036898e+01,-9.071037216405252969e-08,-3.877472329671340986e-07
1.132000000000036977e+01,-9.066499427767149821e-08,-3.875532623167840493e-07
1.132500000000037055e+01,-9.061963909158946171e-08,-3.873593887003005290e-07
1.133000000000037133e+01,-9.057430659445063328e-08,-3.871656120691421972e-07
1.133500000000037211e+01,-9.052899677490482435e-08,-3.869719323747919595e-07
1.134000000000037289e+01,-9.048370962160759033e-08,-3.867783495687573914e-07
1.134500000000037367e+01,-9.043844512322013789e-08,-3.865848636025699972e-07
1.135000000000037446e+01,-9.039320326840933825e-08,-3.863914744277857391e-07
1.135500000000037524e+01,-9.034798404584772718e-08,-3.861981819959845081e-07
1.136000000000037602e+01,-9.030278744421351818e-08,-3.860049862587706532e-07
1.136500000000037680e+01,-9.025761345219058932e-08,-3.858118871677726640e-07
1.137000000000037758e+01,-9.021246205846848317e-08,-3.856188846746431703e-07
1.137500000000037836e+01,-9.016733325174239361e-08,-3.854259787310592601e-07
1.138000000000037915e+01,-9.012222702071316585e-08,-3.852331692887219502e-07
1.138500000000037993e+01,-9.007714335408728310e-08,-3.850404562993564505e-07
1.139000000000038071e+01,-9.003208224057693286e-08,-3.848478397147120057e-07
1.139500000000038149e+01,-8.998704366889990098e-08,-3.846553194865622656e-07
1.140000000000038227e+01,-8.994202762777958487e-08,-3.844628955667048615e-07
1.140500000000038305e+01,-8.989703410594512592e-08,-3.842705679069615122e-07
1.141000000000038384e+01,-8.985206309213123739e-08,-3.840783364591781831e-07
1.141500000000038462e+01,-8.980711457507827061e-08,-3.838862011752247149e-07
1.142000000000038540e+01,-8.976218854353220174e-08,-3.836941620069950891e-07
1.142500000000038618e+01,-8.971728498624465822e-08,-3.835022189064075864e-07
1.143000000000038696e+01,-8.967240389197289234e-08,-3.833103718254040453e-07
1.143500000000038774e+01,-8.962754524947976798e-08,-3.831186207159507628e-07
1.144000000000038852e+01,-8.958270904753377384e-08,-3.829269655300380703e-07
1.144500000000038931e+01,-8.953789527490904992e-08,-3.827354062196801218e-07
1.145000000000039009e+01,-8.949310392038528163e-08,-3.825439427369150532e-07
1.145500000000039087e+01,-8.944833497274785865e-08,-3.823525750338052465e-07
1.146000000000039165e+01,-8.940358842078764986e-08,-3.821613030624368539e-07
1.146500000000039243e+01,-8.935886425330128135e-08,-3.819701267749200617e-07
1.147000000000039321e+01,-8.931416245909089815e-08,-3.817790461233888264e-07
1.147500000000039400e+01,-8.926948302696424364e-08,-3.815880610600014036e-07
1.148000000000039478e+01,-8.922482594573469927e-08,-3.813971715369396600e-07
1.148500000000039556e+01,-8.918019120422123161e-08,-3.812063775064097087e-07
1.149000000000039634e+01,-8.913557879124836589e-08,-3.810156789206412736e-07
1.149500000000039712e+01,-8.909098869564623894e-08,-3.808250757318879547e-07
1.150000000000039790e+01,-8.904642090625061239e-08,-3.806345678924277038e-07
1.150500000000039869e+01,-8.900187541190280656e-08,-3.804441553545617664e-07
1.151000000000039947e+01,-8.895735220144967392e-08,-3.802538380706154753e-07
1.151500000000040025e+01,-8.891285126374370503e-08,-3.800636159929381981e-07
1.152000000000040103e+01,-8.886837258764297555e-08,-3.798734890739028603e-07
1.152500000000040181e+01,-8.882391616201110658e-08,-3.796834572659064750e-07
1.153000000000040259e+01,-8.877948197571726464e-08,-3.794935205213694544e-07
1.153500000000040338e+01,-8.873507001763625428e-08,-3.793036787927365103e-07
1.154000000000040416e+01,-8.869068027664839903e-08,-3.791139320324758064e-07
1.154500000000040494e+01,-8.864631274163959431e-08,-3.789242801930794882e-07
1.155000000000040572e+01,-8.860196740150125448e-08,-3.787347232270632063e-07
1.155500000000040650e+01,-8.855764424513044518e-08,-3.785452610869666459e-07
1.156000000000040728e+01,-8.851334326142968486e-08,-3.783558937253531032e-07
1.156500000000040806e+01,-8.846906443930711677e-08,-3.781666210948095913e-07
1.157000000000040885e+01,-8.842480776767640313e-08,-3.779774431479469462e-07
1.157500000000040963e+01,-8.838057323545673832e-08,-3.777883598373995619e-07
1.158000000000041041e+01,-8.833636083157291510e-08,-3.775993711158256023e-07
1.158500000000041119e+01,-8.829217054495516576e-08,-3.774104769359069483e-07
1.159000000000041197e+01,-8.824800236453938712e-08,-3.772216772503490389e-07
1.159500000000041275e+01,-8.820385627926691556e-08,-3.770329720118810297e-07
1.160000000000041354e+01,-8.815973227808463284e-08,-3.768443611732559525e-07
1.160500000000041432e+01,-8.811563034994499265e-08,-3.766558446872499735e-07
1.161000000000041510e+01,-8.807155048380595436e-08,-3.764674225066633462e-07
1.161500000000041588e+01,-8.802749266863098308e-08,-3.762790945843197238e-07
1.162000000000041666e+01,-8.798345689338907609e-08,-3.760908608730664231e-07
1.162500000000041744e+01,-8.793944314705473640e-08,-3.759027213257742662e-07
1.163000000000041823e+01,-8.789545141860807858e-08,-3.757146758953376864e-07
1.163500000000041901e+01,-8.785148169703453766e-08,-3.755267245346748337e-07
1.164000000000041979e+01,-8.780753397132521318e-08,-3.753388671967272045e-07
1.164500000000042057e+01,-8.776360823047668395e-08,-3.751511038344598534e-07
1.165000000000042135e+01,-8.771970446349102123e-08,-3.749634344008614988e-07
1.165500000000042213e+01,-8.767582265937577554e-08,-3.747758588489442587e-07
1.166000000000042292e+01,-8.763196280714402959e-08,-3.745883771317438088e-07
1.166500000000042370e+01,-8.758812489581434531e-08,-3.744009892023193832e-07
1.167000000000042448e+01,-8.754430891441079038e-08,-3.742136950137534563e-07
1.167500000000042526e+01,-8.750051485196288522e-08,-3.740264945191522726e-07
1.168000000000042604e+01,-8.745674269750568245e-08,-3.738393876716454227e-07
1.168500000000042682e+01,-8.741299244007968747e-08,-3.736523744243858965e-07
1.169000000000042760e+01,-8.736926406873096432e-08,-3.734654547305500833e-07
1.169500000000042839e+01,-8.732555757251091071e-08,-3.732786285433378775e-07
1.170000000000042917e+01,-8.728187294047653595e-08,-3.730918958159725729e-07
1.170500000000042995e+01,-8.723821016169027563e-08,-3.729052565017008624e-07
1.171000000000043073e+01,-8.719456922522004460e-08,-3.727187105537928382e-07
1.171500000000043151e+01,-8.715095012013915756e-08,-3.725322579255419391e-07
1.172000000000043229e+01,-8.710735283552655402e-08,-3.723458985702651088e-07
1.172500000000043308e+01,-8.706377736046649391e-08,-3.721596324413023197e-07
1.173000000000043386e+01,-8.702022368404872966e-08,-3.719734594920172084e-07
1.173500000000043464e+01,-8.697669179536850615e-08,-3.717873796757965988e-07
1.174000000000043542e+01,-8.693318168352648136e-08,-3.716013929460505554e-07
1.174500000000043620e+01,-8.688969333762879250e-08,-3.714154992562125950e-07
1.175000000000043698e+01,-8.684622674678702956e-08,-3.712296985597395805e-07
1.175500000000043777e+01,-8.680278190011819559e-08,-3.710439908101115095e-07
1.176000000000043855e+01,-8.675935878674479936e-08,-3.708583759608316732e-07
1.176500000000043933e+01,-8.671595739579474948e-08,-3.706728539654266030e-07
1.177000000000044011e+01,-8.667257771640136762e-08,-3.704874247774462296e-07
1.177500000000044089e+01,-8.662921973770346795e-08,-3.703020883504635126e-07
1.178000000000044167e+01,-8.658588344884527767e-08,-3.701168446380747049e-07
1.178500000000044245e+01,-8.654256883897643710e-08,-3.699316935938996175e-07
1.179000000000044324e+01,-8.649927589725202605e-08,-3.697466351715805606e-07
1.179500000000044402e+01,-8.645600461283252421e-08,-3.695616693247835616e-07
1.180000000000044480e+01,-8.641275497488390371e-08,-3.693767960071978351e-07
1.180500000000044558e+01,-8.636952697257749685e-08,-3.691920151725354129e-07
1.181000000000044636e+01,-8.632632059509004896e-08,-3.690073267745318320e-07
1.181500000000044714e+01,-8.628313583160375817e-08,-3.688227307669455518e-07
1.182000000000044793e+01,-8.623997267130619598e-08,-3.686382271035582728e-07
1.182500000000044871e+01,-8.619683110339038663e-08,-3.684538157381747766e-07
1.183000000000044949e+01,-8.615371111705474101e-08,-3.682694966246230326e-07
1.183500000000045027e+01,-8.611061270150304332e-08,-3.680852697167538800e-07
1.184000000000045105e+01,-8.606753584594451736e-08,-3.679011349684416634e-07
1.184500000000045183e+01,-8.602448053959376024e-08,-3.677170923335831733e-07
1.185000000000045262e+01,-8.598144677167078217e-08,-3.675331417660990235e-07
1.185500000000045340e+01,-8.593843453140100642e-08,-3.673492832199322209e-07
1.186000000000045418e+01,-8.589544380801516347e-08,-3.671655166490491717e-07
1.186500000000045496e+01,-8.585247459074946301e-08,-3.669818420074392053e-07
1.187000000000045574e+01,-8.580952686884544842e-08,-3.667982592491146792e-07
1.187500000000045652e+01,-8.576660063155007614e-08,-3.666147683281109273e-07
1.188000000000045731e+01,-8.572369586811566273e-08,-3.664313691984864705e-07
1.188500000000045809e+01,-8.568081256779989814e-08,-3.662480618143223824e-07
1.189000000000045887e+01,-8.563795071986581918e-08,-3.660648461297232413e-07
1.189500000000045965e+01,-8.559511031358192871e-08,-3.658817220988160723e-07
1.190000000000046043e+01,-8.555229133822202351e-08,-3.656986896757511407e-07
1.190500000000046121e+01,-8.550949378306520758e-08,-3.655157488147017406e-07
1.191000000000046199e+01,-8.546671763739609061e-08,-3.653328994698639301e-07
1.191500000000046278e+01,-8.542396289050458950e-08,-3.651501415954565313e-07
1.192000000000046356e+01,-8.538122953168590186e-08,-3.649674751457215540e-07
1.192500000000046434e+01,-8.533851755024065160e-08,-3.647849000749238245e-07
1.193000000000046512e+01,-8.529582693547480955e-08,-3.646024163373509866e-07
1.193500000000046590e+01,-8.525315767669969340e-08,-3.644200238873134477e-07
1.194000000000046668e+01,-8.521050976323195452e-08,-3.642377226791447500e-07
1.194500000000046747e+01,-8.516788318439363089e-08,-3.640555126672010938e-07
1.195000000000046825e+01,-8.512527792951198826e-08,-3.638733938058615491e-07
1.195500000000046903e+01,-8.508269398791979809e-08,-3.636913660495278973e-07
1.196000000000046981e+01,-8.504013134895504639e-08,-3.635094293526249483e-07
1.196500000000047059e+01,-8.499759000196109254e-08,-3.633275836696001702e-07
1.197000000000047137e+01,-8.495506993628662958e-08,-3.631458289549237949e-07
1.197500000000047216e+01,-8.491257114128564449e-08,-3.629641651630890834e-07
1.198000000000047294e+01,-8.487009360631749764e-08,-3.627825922486115839e-07
1.198500000000047372e+01,-8.482763732074686981e-08,-3.626011101660300324e-07
1.199000000000047450e+01,-8.478520227394369604e-08,-3.624197188699056640e-07
1.199500000000047528e+01,-8.474278845528331120e-08,-3.622384183148226896e-07
1.200000000000047606e+01,-8.470039585414634411e-08,-3.620572084553877137e-07
1.200500000000047685e+01,-8.465802445991869109e-08,-3.618760892462303164e-07
1.201000000000047763e+01,-8.461567426199162180e-08,-3.616950606420026301e-07
1.201500000000047841e+01,-8.457334524976163373e-08,-3.615141225973795512e-07
1.202000000000047919e+01,-8.453103741263063738e-08,-3.613332750670585284e-07
1.202500000000047997e+01,-8.448875074000578431e-08,-3.611525180057599332e-07
1.203000000000048075e+01,-8.444648522129946708e-08,-3.609718513682263716e-07
1.203500000000048153e+01,-8.440424084592945161e-08,-3.607912751092234257e-07
1.204000000000048232e+01,-8.436201760331881103e-08,-3.606107891835393353e-07
1.204500000000048310e+01,-8.431981548289584623e-08,-3.604303935459847340e-07
1.205000000000048388e+01,-8.427763447409419178e-08,-3.602500881513929662e-07
1.205500000000048466e+01,-8.423547456635273648e-08,-3.600698729546199287e-07
1.206000000000048544e+01,-8.419333574911568956e-08,-3.598897479105442294e-07
1.206500000000048622e+01,-8.415121801183250130e-08,-3.597097129740669224e-07
1.207000000000048701e+01,-8.410912134395795559e-08,-3.595297681001116143e-07
1.207500000000048779e+01,-8.406704573495202443e-08,-3.593499132436246226e-07
1.208000000000048857e+01,-8.402499117428003994e-08,-3.591701483595746052e-07
1.208500000000048935e+01,-8.398295765141256202e-08,-3.589904734029527726e-07
1.209000000000049013e+01,-8.394094515582544453e-08,-3.588108883287729401e-07
1.209500000000049091e+01,-8.389895367699971618e-08,-3.586313930920714225e-07
1.210000000000049170e+01,-8.385698320442180549e-08,-3.584519876479069810e-07
1.210500000000049248e+01,-8.381503372758331584e-08,-3.582726719513610349e-07
1.211000000000049326e+01,-8.377310523598111810e-08,-3.580934459575370793e-07
1.211500000000049404e+01,-8.373119771911732414e-08,-3.579143096215613733e-07
1.212000000000049482e+01,-8.368931116649932658e-08,-3.577352628985825694e-07
1.212500000000049560e+01,-8.364744556763978549e-08,-3.575563057437718194e-07
1.213000000000049639e+01,-8.360560091205650933e-08,-3.573774381123225627e-07
1.213500000000049717e+01,-8.356377718927270639e-08,-3.571986599594506323e-07
1.214000000000049795e+01,-8.352197438881666718e-08,-3.570199712403945190e-07
1.214500000000049873e+01,-8.348019250022202907e-08,-3.568413719104147895e-07
1.215000000000049951e+01,-8.343843151302760430e-08,-3.566628619247945630e-07
1.215500000000050029e+01,-8.339669141677751229e-08,-3.564844412388393519e-07
1.216000000000050107e+01,-8.335497220102098111e-08,-3.563061098078769031e-07
1.216500000000050186e+01,-8.331327385531259900e-08,-3.561278675872574632e-07
1.217000000000050264e+01,-8.327159636921208930e-08,-3.559497145323535130e-07
1.217500000000050342e+01,-8.322993973228444286e-08,-3.557716505985599270e-07
1.218000000000050420e+01,-8.318830393409983860e-08,-3.555936757412937613e-07
1.218500000000050498e+01,-8.314668896423369645e-08,-3.554157899159945184e-07
1.219000000000050576e+01,-8.310509481226663765e-08,-3.552379930781238824e-07
1.219500000000050655e+01,-8.306352146778451123e-08,-3.550602851831658250e-07
1.220000000000050733e+01,-8.302196892037838077e-08,-3.548826661866268171e-07
1.220500000000050811e+01,-8.298043715964448468e-08,-3.547051360440351411e-07
1.221000000000050889e+01,-8.293892617518430240e-08,-3.545276947109418428e-07
1.221500000000050967e+01,-8.289743595660447496e-08,-3.543503421429198326e-07
1.222000000000051045e+01,-8.285596649351688443e-08,-3.541730782955643610e-07
1.222500000000051124e+01,-8.281451777553857445e-08,-3.539959031244929663e-07
1.223000000000051202e+01,-8.277308979229181649e-08,-3.538188165853451565e-07
1.223500000000051280e+01,-8.273168253340404358e-08,-3.536418186337829392e-07
1.224000000000051358e+01,-8.269029598850790333e-08,-3.534649092254902917e-07
1.224500000000051436e+01,-8.264893014724120494e-08,-3.532880883161733200e-07
1.225000000000051514e+01,-8.260758499924693246e-08,-3.531113558615606296e-07
1.225500000000051593e+01,-8.256626053417331095e-08,-3.529347118174025311e-07
1.226000000000051671e+01,-8.252495674167370061e-08,-3.527581561394716756e-07
1.226500000000051749e+01,-8.248367361140659679e-08,-3.525816887835630547e-07
1.227000000000051827e+01,-8.244241113303577553e-08,-3.524053097054933123e-07
1.227500000000051905e+01,-8.240116929623009509e-08,-3.522290188611015386e-07
1.228000000000051983e+01,-8.235994809066356211e-08,-3.520528162062488998e-07
1.228500000000052061e+01,-8.231874750601545069e-08,-3.518767016968182671e-07
1.229000000000052140e+01,-8.227756753197011716e-08,-3.517006752887151169e-07
1.229500000000052218e+01,-8.223640815821710589e-08,-3.515247369378666310e-07
1.230000000000052296e+01,-8.219526937445113613e-08,-3.513488866002223845e-07
1.230500000000052374e+01,-8.215415117037200929e-08,-3.511731242317533401e-07
1.231000000000052452e+01,-8.211305353568478106e-08,-3.509974497884532774e-07
1.231500000000052530e+01,-8.207197646009958932e-08,-3.508218632263373637e-07
1.232000000000052609e+01,-8.203091993333174679e-08,-3.506463645014431596e-07
1.232500000000052687e+01,-8.198988394510170131e-08,-3.504709535698299310e-07
1.233000000000052765e+01,-8.194886848513503589e-08,-3.502956303875792314e-07
1.233500000000052843e+01,-8.190787354316249514e-08,-3.501203949107943724e-07
1.234000000000052921e+01,-8.186689910891991907e-08,-3.499452470956005296e-07
1.234500000000052999e+01,-8.182594517214832257e-08,-3.497701868981451663e-07
1.235000000000053078e+01,-8.178501172259386888e-08,-3.495952142745973977e-07
1.235500000000053156e+01,-8.174409875000780345e-08,-3.494203291811483095e-07
1.236000000000053234e+01,-8.170320624414652011e-08,-3.492455315740110098e-07
1.236500000000053312e+01,-8.166233419477152132e-08,-3.490708214094204709e-07
1.237000000000053390e+01,-8.162148259164943148e-08,-3.488961986436335292e-07
1.237500000000053468e+01,-8.158065142455206306e-08,-3.487216632329287261e-07
1.238000000000053547e+01,-8.153984068325624454e-08,-3.485472151336069437e-07
1.238500000000053625e+01,-8.149905035754396601e-08,-3.483728543019904516e-07
1.239000000000053703e+01,-8.145828043720233948e-08,-3.481985806944237012e-07
1.239500000000053781e+01,-8.141753091202355913e-08,-3.480243942672726372e-07
1.240000000000053859e+01,-8.137680177180496754e-08,-3.478502949769253859e-07
1.240500000000053937e+01,-8.133609300634894975e-08,-3.476762827797917262e-07
1.241000000000054015e+01,-8.129540460546305245e-08,-3.475023576323033537e-07
1.241500000000054094e+01,-8.125473655895985155e-08,-3.473285194909134046e-07
1.242000000000054172e+01,-8.121408885665712430e-08,-3.471547683120972497e-07
1.242500000000054250e+01,-8.117346148837763747e-08,-3.469811040523518593e-07
1.243000000000054328e+01,-8.113285444394931947e-08,-3.468075266681956969e-07
1.243500000000054406e+01,-8.109226771320511471e-08,-3.466340361161696195e-07
1.244000000000054484e+01,-8.105170128598314247e-08,-3.464606323528355014e-07
1.244500000000054563e+01,-8.101115515212653802e-08,-3.462873153347774510e-07
1.245000000000054641e+01,-8.097062930148355855e-08,-3.461140850186009648e-07
1.245500000000054719e+01,-8.093012372390749051e-08,-3.459409413609335617e-07
1.246000000000054797e+01,-8.088963840925674225e-08,-3.457678843184243074e-07
1.246500000000054875e+01,-8.084917334739477783e-08,-3.455949138477438137e-07
1.247000000000054953e+01,-8.080872852819014355e-08,-3.454220299055846096e-07
1.247500000000055032e+01,-8.076830394151642815e-08,-3.452492324486607174e-07
1.248000000000055110e+01,-8.072789957725234232e-08,-3.450765214337080234e-07
1.248500000000055188e+01,-8.068751542528158627e-08,-3.449038968174836429e-07
1.249000000000055266e+01,-8.064715147549296889e-08,-3.447313585567669257e-07
1.249500000000055344e+01,-8.060680771778031510e-08,-3.445589066083580796e-07
1.250000000000055422e+01,-8.056648414204257171e-08,-3.443865409290797061e-07
1.250500000000055500e+01,-8.052618073818367510e-08,-3.442142614757755294e-07
1.251000000000055579e+01,-8.048589749611265705e-08,-3.440420682053109791e-07
1.251500000000055657e+01,-8.044563440574356541e-08,-3.438699610745730840e-07
1.252000000000055735e+01,-8.040539145699549048e-08,-3.436979400404704193e-07
1.252500000000055813e+01,-8.036516863979263125e-08,-3.435260050599331596e-07
1.253000000000055891e+01,-8.032496594406414979e-08,-3.433541560899129729e-07
1.253500000000055969e+01,-8.028478335974423743e-08,-3.431823930873830208e-07
1.254000000000056048e+01,-8.024462087677223386e-08,-3.430107160093381170e-07
1.254500000000056126e+01,-8.020447848509233599e-08,-3.428391248127944628e-07
1.255000000000056204e+01,-8.016435617465395528e-08,-3.426676194547897532e-07
1.255500000000056282e+01,-8.012425393541141330e-08,-3.424961998923833352e-07
1.256000000000056360e+01,-8.008417175732408740e-08,-3.423248660826558905e-07
1.256500000000056438e+01,-8.004410963035639737e-08,-3.421536179827097002e-07
1.257000000000056517e+01,-8.000406754447773937e-08,-3.419824555496683272e-07
1.257500000000056595e+01,-7.996404548966253877e-08,-3.418113787406769864e-07
1.258000000000056673e+01,-7.992404345589031640e-08,-3.416403875129021217e-07
1.258500000000056751e+01,-7.988406143314549000e-08,-3.414694818235317764e-07
1.259000000000056829e+01,-7.984409941141753303e-08,-3.412986616297752751e-07
1.259500000000056907e+01,-7.980415738070096145e-08,-3.411279268888634893e-07
1.260000000000056986e+01,-7.976423533099526752e-08,-3.409572775580486249e-07
1.260500000000057064e+01,-7.972433325230490660e-08,-3.407867135946042223e-07
1.261000000000057142e+01,-7.968445113463941625e-08,-3.406162349558252098e-07
1.261500000000057220e+01,-7.964458896801325741e-08,-3.404458415990279031e-07
1.262000000000057298e+01,-7.960474674244594672e-08,-3.402755334815499525e-07
1.262500000000057376e+01,-7.956492444796195072e-08,-3.401053105607505548e-07
1.263000000000057454e+01,-7.952512207459075192e-08,-3.399351727940096590e-07
1.263500000000057533e+01,-7.948533961236674300e-08,-3.397651201387292371e-07
1.264000000000057611e+01,-7.944557705132943855e-08,-3.395951525523322781e-07
1.264500000000057689e+01,-7.940583438152326330e-08,-3.394252699922628408e-07
1.265000000000057767e+01,-7.936611159299759180e-08,-3.392554724159866892e-07
1.265500000000057845e+01,-7.932640867580684113e-08,-3.390857597809905517e-07
1.266000000000057923e+01,-7.928672562001033851e-08,-3.389161320447825438e-07
1.266500000000058002e+01,-7.924706241567244039e-08,-3.387465891648921161e-07
1.267000000000058080e+01,-7.920741905286243986e-08,-3.385771310988696829e-07
1.267500000000058158e+01,-7.916779552165461955e-08,-3.384077578042873110e-07
1.268000000000058236e+01,-7.912819181212818549e-08,-3.382384692387378723e-07
1.268500000000058314e+01,-7.908860791436734646e-08,-3.380692653598356794e-07
1.269000000000058392e+01,-7.904904381846128760e-08,-3.379001461252163265e-07
1.269500000000058471e+01,-7.900949951450413065e-08,-3.377311114925363718e-07
1.270000000000058549e+01,-7.896997499259489423e-08,-3.375621614194737083e-07
1.270500000000058627e+01,-7.893047024283762626e-08,-3.373932958637275105e-07
1.271000000000058705e+01,-7.889098525534133773e-08,-3.372245147830178113e-07
1.271500000000058783e+01,-7.885152002021991006e-08,-3.370558181350859251e-07
1.272000000000058861e+01,-7.881207452759224069e-08,-3.368872058776945012e-07
1.272500000000058940e+01,-7.877264876758215046e-08,-3.367186779686269939e-07
1.273000000000059018e+01,-7.873324273031834387e-08,-3.365502343656881392e-07
1.273500000000059096e+01,-7.869385640593456792e-08,-3.363818750267037963e-07
1.274000000000059174e+01,-7.865448978456940033e-08,-3.362135999095209468e-07
1.274500000000059252e+01,-7.861514285636642162e-08,-3.360454089720075898e-07
1.275000000000059330e+01,-7.857581561147414894e-08,-3.358773021720528470e-07
1.275500000000059408e+01,-7.853650804004595660e-08,-3.357092794675668571e-07
1.276000000000059487e+01,-7.849722013224020851e-08,-3.355413408164808817e-07
1.276500000000059565e+01,-7.845795187822017869e-08,-3.353734861767470407e-07
1.277000000000059643e+01,-7.841870326815409104e-08,-3.352057155063387886e-07
1.277500000000059721e+01,-7.837947429221497370e-08,-3.350380287632504380e-07
1.278000000000059799e+01,-7.834026494058089731e-08,-3.348704259054972657e-07
1.278500000000059877e+01,-7.830107520343478971e-08,-3.347029068911156182e-07
1.279000000000059956e+01,-7.826190507096448891e-08,-3.345354716781628593e-07
1.279500000000060034e+01,-7.822275453336276950e-08,-3.343681202247173697e-07
1.280000000000060112e+01,-7.818362358082728975e-08,-3.342008524888782294e-07
1.280500000000060190e+01,-7.814451220356063134e-08,-3.340336684287658530e-07
1.281000000000060268e+01,-7.810542039177020664e-08,-3.338665680025214077e-07
1.281500000000060346e+01,-7.806634813566841761e-08,-3.336995511683070244e-07
1.282000000000060425e+01,-7.802729542547253663e-08,-3.335326178843057982e-07
1.282500000000060503e+01,-7.798826225140468005e-08,-3.333657681087216825e-07
1.283000000000060581e+01,-7.794924860369194056e-08,-3.331990017997794888e-07
1.283500000000060659e+01,-7.791025447256625478e-08,-3.330323189157251514e-07
1.284000000000060737e+01,-7.787127984826441657e-08,-3.328657194148252512e-07
1.284500000000060815e+01,-7.783232472102812992e-08,-3.326992032553673860e-07
1.285000000000060894e+01,-7.779338908110400897e-08,-3.325327703956599588e-07
1.285500000000060972e+01,-7.775447291874349859e-08,-3.323664207940323368e-07
1.286000000000061050e+01,-7.771557622420294055e-08,-3.322001544088344806e-07
1.286500000000061128e+01,-7.767669898774357354e-08,-3.320339711984375266e-07
1.287000000000061206e+01,-7.763784119963148023e-08,-3.318678711212331517e-07
1.287500000000061284e+01,-7.759900285013758724e-08,-3.317018541356339443e-07
1.288000000000061362e+01,-7.756018392953775782e-08,-3.315359202000732445e-07
1.288500000000061441e+01,-7.752138442811269917e-08,-3.313700692730054099e-07
1.289000000000061519e+01,-7.748260433614792277e-08,-3.312043013129053914e-07
1.289500000000061597e+01,-7.744384364393386348e-08,-3.310386162782689452e-07
1.290000000000061675e+01,-7.740510234176576043e-08,-3.308730141276124738e-07
1.290500000000061753e+01,-7.736638041994378933e-08,-3.307074948194733439e-07
1.291000000000061831e+01,-7.732767786877291697e-08,-3.305420583124095156e-07
1.291500000000061910e+01,-7.728899467856295407e-08,-3.303767045649998073e-07
1.292000000000061988e+01,-7.725033083962856857e-08,-3.302114335358436837e-07
1.292500000000062066e+01,-7.721168634228927238e-08,-3.300462451835612030e-07
1.293000000000062144e+01,-7.717306117686946109e-08,-3.298811394667932289e-07
1.293500000000062222e+01,-7.713445533369834777e-08,-3.297161163442014299e-07
1.294000000000062300e+01,-7.709586880310988361e-08,-3.295511757744681213e-07
1.294500000000062379e+01,-7.705730157544303579e-08,-3.293863177162959999e-07
1.295000000000062457e+01,-7.701875364104148314e-08,-3.292215421284087268e-07
1.295500000000062535e+01,-7.698022499025376167e-08,-3.290568489695506094e-07
1.296000000000062613e+01,-7.694171561343325138e-08,-3.288922381984862837e-07
1.296500000000062691e+01,-7.690322550093811006e-08,-3.287277097740015089e-07
1.297000000000062769e+01,-7.686475464313139241e-08,-3.285632636549022140e-07
1.297500000000062848e+01,-7.682630303038091767e-08,-3.283988998000152921e-07
1.298000000000062926e+01,-7.678787065305937554e-08,-3.282346181681878593e-07
1.298500000000063004e+01,-7.674945750154418058e-08,-3.280704187182878367e-07
1.299000000000063082e+01,-7.671106356621767072e-08,-3.279063014092037392e-07
1.299500000000063160e+01,-7.667268883746690874e-08,-3.277422661998445691e-07
1.300000000000063238e+01,-7.663433330568377493e-08,-3.275783130491400282e-07
1.300500000000063316e+01,-7.659599696126505972e-08,-3.274144419160400939e-07
1.301000000000063395e+01,-7.655767979461221222e-08,-3.272506527595154963e-07
1.301500000000063473e+01,-7.651938179613157846e-08,-3.270869455385574527e-07
1.302000000000063551e+01,-7.648110295623426900e-08,-3.269233202121777742e-07
1.302500000000063629e+01,-7.644284326533621194e-08,-3.267597767394083889e-07
1.303000000000063707e+01,-7.640460271385807345e-08,-3.265963150793022946e-07
1.303500000000063785e+01,-7.636638129222541660e-08,-3.264329351909326592e-07
1.304000000000063864e+01,-7.632817899086847639e-08,-3.262696370333929796e-07
1.304500000000063942e+01,-7.628999580022238473e-08,-3.261064205657974518e-07
1.305000000000064020e+01,-7.625183171072694544e-08,-3.259432857472807596e-07
1.305500000000064098e+01,-7.621368671282681955e-08,-3.257802325369979153e-07
1.306000000000064176e+01,-7.617556079697147235e-08,-3.256172608941242603e-07
1.306500000000064254e+01,-7.613745395361505429e-08,-3.254543707778557294e-07
1.307000000000064333e+01,-7.609936617321655976e-08,-3.252915621474087449e-07
1.307500000000064411e+01,-7.606129744623974775e-08,-3.251288349620197403e-07
1.308000000000064489e+01,-7.602324776315315503e-08,-3.249661891809460075e-07
1.308500000000064567e+01,-7.598521711443004322e-08,-3.248036247634649551e-07
1.309000000000064645e+01,-7.594720549054846497e-08,-3.246411416688745325e-07
1.309500000000064723e+01,-7.590921288199125073e-08,-3.244787398564928060e-07
1.310000000000064801e+01,-7.587123927924596903e-08,-3.243164192856583824e-07
1.310500000000064880e+01,-7.583328467280495299e-08,-3.241541799157301974e-07
1.311000000000064958e+01,-7.579534905316533997e-08,-3.239920217060873038e-07
1.311500000000065036e+01,-7.575743241082893924e-08,-3.238299446161294537e-07
1.312000000000065114e+01,-7.571953473630237759e-08,-3.236679486052763572e-07
1.312500000000065192e+01,-7.568165602009694047e-08,-3.235060336329683712e-07
1.313000000000065270e+01,-7.564379625272881027e-08,-3.233441996586656517e-07
1.313500000000065349e+01,-7.560595542471874862e-08,-3.231824466418491601e-07
1.314000000000065427e+01,-7.556813352659237436e-08,-3.230207745420198689e-07
1.314500000000065505e+01,-7.553033054888001798e-08,-3.228591833186988677e-07
1.315000000000065583e+01,-7.549254648211672155e-08,-3.226976729314278924e-07
1.315500000000065661e+01,-7.545478131684226527e-08,-3.225362433397684783e-07
1.316000000000065739e+01,-7.541703504360120709e-08,-3.223748945033027545e-07
1.316500000000065818e+01,-7.537930765294277692e-08,-3.222136263816328607e-07
1.317000000000065896e+01,-7.534159913542096920e-08,-3.220524389343812131e-07
1.317500000000065974e+01,-7.530390948159449001e-08,-3.218913321211904501e-07
1.318000000000066052e+01,-7.526623868202677028e-08,-3.217303059017232219e-07
1.318500000000066130e+01,-7.522858672728600548e-08,-3.215693602356626131e-07
1.319000000000066208e+01,-7.519095360794498363e-08,-3.214084950827117722e-07
1.319500000000066287e+01,-7.515333931458133667e-08,-3.212477104025939650e-07
1.320000000000066365e+01,-7.511574383777736850e-08,-3.210870061550526273e-07
1.320500000000066443e+01,-7.507816716812006815e-08,-3.209263822998512587e-07
1.321000000000066521e+01,-7.504060929620118920e-08,-3.207658387967737409e-07
1.321500000000066599e+01,-7.500307021261711746e-08,-3.206053756056238076e-07
1.322000000000066677e+01,-7.496554990796901652e-08,-3.204449926862253627e-07
1.322500000000066755e+01,-7.492804837286270868e-08,-3.202846899984225329e-07
1.323000000000066834e+01,-7.489056559790874106e-08,-3.201244675020794562e-07
1.323500000000066912e+01,-7.485310157372230624e-08,-3.199643251570802285e-07
1.324000000000066990e+01,-7.481565629092337461e-08,-3.198042629233291160e-07
1.324500000000067068e+01,-7.477822974013650904e-08,-3.196442807607506077e-07
1.325000000000067146e+01,-7.474082191199103699e-08,-3.194843786292889391e-07
1.325500000000067224e+01,-7.470343279712098427e-08,-3.193245564889086213e-07
1.326000000000067303e+01,-7.466606238616498247e-08,-3.191648142995939651e-07
1.326500000000067381e+01,-7.462871066976644094e-08,-3.190051520213494511e-07
1.327000000000067459e+01,-7.459137763857334833e-08,-3.188455696141997301e-07
1.327500000000067537e+01,-7.455406328323848431e-08,-3.186860670381890931e-07
1.328000000000067615e+01,-7.451676759441916811e-08,-3.185266442533819484e-07
1.328500000000067693e+01,-7.447949056277754970e-08,-3.183673012198629802e-07
1.329000000000067772e+01,-7.444223217898034509e-08,-3.182080378977361954e-07
1.329500000000067850e+01,-7.440499243369895544e-08,-3.180488542471262475e-07
1.330000000000067928e+01,-7.436777131760946706e-08,-3.178897502281773777e-07
1.330500000000068006e+01,-7.433056882139262494e-08,-3.177307258010537851e-07
1.331000000000068084e+01,-7.429338493573381952e-08,-3.175717809259397333e-07
1.331500000000068162e+01,-7.425621965132312639e-08,-3.174129155630392320e-07
1.332000000000068241e+01,-7.421907295885526657e-08,-3.172541296725762494e-07
1.332500000000068319e+01,-7.418194484902960655e-08,-3.170954232147947117e-07
1.333000000000068397e+01,-7.414483531255017150e-08,-3.169367961499584505e-07
1.333500000000068475e+01,-7.410774434012564526e-08,-3.167782484383510438e-07
1.334000000000068553e+01,-7.407067192246935711e-08,-3.166197800402760807e-07
1.334500000000068631e+01,-7.403361805029930826e-08,-3.164613909160568441e-07
1.335000000000068709e+01,-7.399658271433806596e-08,-3.163030810260366805e-07
1.335500000000068788e+01,-7.395956590531290907e-08,-3.161448503305786834e-07
1.336000000000068866e+01,-7.392256761395574866e-08,-3.159866987900657452e-07
1.336500000000068944e+01,-7.388558783100308831e-08,-3.158286263649003993e-07
1.337000000000069022e+01,-7.384862654719611676e-08,-3.156706330155054546e-07
1.337500000000069100e+01,-7.381168375328061525e-08,-3.155127187023229372e-07
1.338000000000069178e+01,-7.377475944000702370e-08,-3.153548833858152022e-07
1.338500000000069257e+01,-7.373785359813037453e-08,-3.151971270264640861e-07
1.339000000000069335e+01,-7.370096621841034562e-08,-3.150394495847712250e-07
1.339500000000069413e+01,-7.366409729161128676e-08,-3.148818510212580014e-07
1.340000000000069491e+01,-7.362724680850207407e-08,-3.147243312964655973e-07
1.340500000000069569e+01,-7.359041475985625559e-08,-3.145668903709549409e-07
1.341000000000069647e+01,-7.355360113645201157e-08,-3.144095282053067601e-07
1.341500000000069726e+01,-7.351680592907208829e-08,-3.142522447601213703e-07
1.342000000000069804e+01,-7.348002912850387749e-08,-3.140950399960186745e-07
1.342500000000069882e+01,-7.344327072553935017e-08,-3.139379138736386398e-07
1.343000000000069960e+01,-7.340653071097509632e-08,-3.137808663536405562e-07
1.343500000000070038e+01,-7.336980907561232489e-08,-3.136238973967038839e-07
1.344000000000070116e+01,-7.333310581025683735e-08,-3.134670069635270352e-07
1.344500000000070195e+01,-7.329642090571902767e-08,-3.133101950148286984e-07
1.345000000000070273e+01,-7.325975435281392203e-08,-3.131534615113468847e-07
1.345500000000070351e+01,-7.322310614236105971e-08,-3.129968064138395105e-07
1.346000000000070429e+01,-7.318647626518465191e-08,-3.128402296830838153e-07
1.346500000000070507e+01,-7.314986471211346262e-08,-3.126837312798768378e-07
1.347000000000070585e+01,-7.311327147398087483e-08,-3.125273111650353103e-07
1.347500000000070663e+01,-7.307669654162481107e-08,-3.123709692993952882e-07
1.348000000000070742e+01,-7.304013990588782610e-08,-3.122147056438127848e-07
1.348500000000070820e+01,-7.300360155761701424e-08,-3.120585201591630837e-07
1.349000000000070898e+01,-7.296708148766407554e-08,-3.119024128063412147e-07
1.349500000000070976e+01,-7.293057968688527612e-08,-3.117463835462616367e-07
1.350000000000071054e+01,-7.289409614614146134e-08,-3.115904323398583960e-07
1.350500000000071132e+01,-7.285763085629800291e-08,-3.114345591480852325e-07
1.351000000000071211e+01,-7.282118380822494444e-08,-3.112787639319152619e-07
1.351500000000071289e+01,-7.278475499279678972e-08,-3.111230466523412406e-07
1.352000000000071367e+01,-7.274834440089268796e-08,-3.109674072703753539e-07
1.352500000000071445e+01,-7.271195202339628825e-08,-3.108118457470491626e-07
1.353000000000071523e+01,-7.267557785119584543e-08,-3.106563620434139744e-07
1.353500000000071601e+01,-7.263922187518414065e-08,-3.105009561205404726e-07
1.354000000000071680e+01,-7.260288408625856081e-08,-3.103456279395187165e-07
1.354500000000071758e+01,-7.256656447532095298e-08,-3.101903774614584588e-07
1.355000000000071836e+01,-7.253026303327782289e-08,-3.100352046474887224e-07
1.355500000000071914e+01,-7.249397975104016292e-08,-3.098801094587580117e-07
1.356000000000071992e+01,-7.245771461952353146e-08,-3.097250918564342602e-07
1.356500000000072070e+01,-7.242146762964802650e-08,-3.095701518017048828e-07
1.357000000000072149e+01,-7.238523877233825910e-08,-3.094152892557767237e-07
1.357500000000072227e+01,-7.234902803852344608e-08,-3.092605041798758965e-07
1.358000000000072305e+01,-7.231283541913727764e-08,-3.091057965352479972e-07
1.358500000000072383e+01,-7.227666090511801002e-08,-3.089511662831580501e-07
1.359000000000072461e+01,-7.224050448740843903e-08,-3.087966133848904027e-07
1.359500000000072539e+01,-7.220436615695588682e-08,-3.086421378017488313e-07
1.360000000000072617e+01,-7.216824590471217538e-08,-3.084877394950563292e-07
1.360500000000072696e+01,-7.213214372163371923e-08,-3.083334184261554774e-07
1.361000000000072774e+01,-7.209605959868134009e-08,-3.081791745564080208e-07
1.361500000000072852e+01,-7.205999352682051838e-08,-3.080250078471949747e-07
1.362000000000072930e+01,-7.202394549702118143e-08,-3.078709182599167829e-07
1.362500000000073008e+01,-7.198791550025775643e-08,-3.077169057559932122e-07
1.363000000000073086e+01,-7.195190352750923662e-08,-3.075629702968631936e-07
1.363500000000073165e+01,-7.191590956975911510e-08,-3.074091118439852456e-07
1.364000000000073243e+01,-7.187993361799535834e-08,-3.072553303588368393e-07
1.364500000000073321e+01,-7.184397566321047241e-08,-3.071016258029148745e-07
1.365000000000073399e+01,-7.180803569640146323e-08,-3.069479981377354149e-07
1.365500000000073477e+01,-7.177211370856986303e-08,-3.067944473248340062e-07
1.366000000000073555e+01,-7.173620969072166424e-08,-3.066409733257650936e-07
1.366500000000073634e+01,-7.170032363386735912e-08,-3.064875761021026568e-07
1.367000000000073712e+01,-7.166445552902200598e-08,-3.063342556154397868e-07
1.367500000000073790e+01,-7.162860536720507034e-08,-3.061810118273887915e-07
1.368000000000073868e+01,-7.159277313944055730e-08,-3.060278446995811431e-07
1.368500000000073946e+01,-7.155695883675695857e-08,-3.058747541936674249e-07
1.369000000000074024e+01,-7.152116245018722604e-08,-3.057217402713177020e-07
1.369500000000074103e+01,-7.148538397076886439e-08,-3.055688028942209388e-07
1.370000000000074181e+01,-7.144962338954377228e-08,-3.054159420240852641e-07
1.370500000000074259e+01,-7.141388069755837471e-08,-3.052631576226381293e-07
1.371000000000074337e+01,-7.137815588586360976e-08,-3.051104496516260442e-07
1.371500000000074415e+01,-7.134244894551483600e-08,-3.049578180728147357e-07
1.372000000000074493e+01,-7.130675986757191181e-08,-3.048052628479889359e-07
1.372500000000074571e+01,-7.127108864309918226e-08,-3.046527839389525412e-07
1.373000000000074650e+01,-7.123543526316535987e-08,-3.045003813075285060e-07
1.373500000000074728e+01,-7.119979971884381589e-08,-3.043480549155590019e-07
1.374000000000074806e+01,-7.116418200121223612e-08,-3.041958047249052587e-07
1.374500000000074884e+01,-7.112858210135281947e-08,-3.040436306974474057e-07
1.375000000000074962e+01,-7.109300001035222499e-08,-3.038915327950850010e-07
1.375500000000075040e+01,-7.105743571930151897e-08,-3.037395109797362902e-07
1.376000000000075119e+01,-7.102188921929634695e-08,-3.035875652133387891e-07
1.376500000000075197e+01,-7.098636050143670877e-08,-3.034356954578489658e-07
1.377000000000075275e+01,-7.095084955682705118e-08,-3.032839016752423465e-07
1.377500000000075353e+01,-7.091535637657632080e-08,-3.031321838275133572e-07
1.378000000000075431e+01,-7.087988095179792439e-08,-3.029805418766757992e-07
1.378500000000075509e+01,-7.084442327360962302e-08,-3.028289757847620033e-07
1.379000000000075588e+01,-7.080898333313371729e-08,-3.026774855138236227e-07
1.379500000000075666e+01,-7.077356112149690182e-08,-3.025260710259313162e-07
1.380000000000075744e+01,-7.073815662983034459e-08,-3.023747322831744301e-07
1.380500000000075822e+01,-7.070276984926958113e-08,-3.022234692476614221e-07
1.381000000000075900e+01,-7.066740077095468650e-08,-3.020722818815198608e-07
1.381500000000075978e+01,-7.063204938603005035e-08,-3.019211701468960027e-07
1.382000000000076056e+01,-7.059671568564456220e-08,-3.017701340059551624e-07
1.382500000000076135e+01,-7.056139966095154525e-08,-3.016191734208818187e-07
1.383000000000076213e+01,-7.052610130310871668e-08,-3.014682883538787674e-07
1.383500000000076291e+01,-7.049082060327825384e-08,-3.013174787671683391e-07
1.384000000000076369e+01,-7.045555755262670158e-08,-3.011667446229913932e-07
1.384500000000076447e+01,-7.042031214232506491e-08,-3.010160858836077944e-07
1.385000000000076525e+01,-7.038508436354875608e-08,-3.008655025112963598e-07
1.385500000000076604e+01,-7.034987420747759452e-08,-3.007149944683545940e-07
1.386000000000076682e+01,-7.031468166529580690e-08,-3.005645617170989542e-07
1.386500000000076760e+01,-7.027950672819208006e-08,-3.004142042198647439e-07
1.387000000000076838e+01,-7.024434938735944187e-08,-3.002639219390062720e-07
1.387500000000076916e+01,-7.020920963399534064e-08,-3.001137148368962175e-07
1.388000000000076994e+01,-7.017408745930168486e-08,-2.999635828759266880e-07
1.388500000000077073e+01,-7.013898285448467112e-08,-2.998135260185082671e-07
1.389000000000077151e+01,-7.010389581075500909e-08,-2.996635442270703320e-07
1.389500000000077229e+01,-7.006882631932777598e-08,-2.995136374640610535e-07
1.390000000000077307e+01,-7.003377437142240326e-08,-2.993638056919475017e-07
1.390500000000077385e+01,-6.999873995826274286e-08,-2.992140488732155931e-07
1.391000000000077463e+01,-6.996372307107704069e-08,-2.990643669703695616e-07
1.391500000000077542e+01,-6.992872370109791018e-08,-2.989147599459329636e-07
1.392000000000077620e+01,-6.989374183956238521e-08,-2.987652277624477790e-07
1.392500000000077698e+01,-6.985877747771181422e-08,-2.986157703824747807e-07
1.393000000000077776e+01,-6.982383060679204554e-08,-2.984663877685935885e-07
1.393500000000077854e+01,-6.978890121805318912e-08,-2.983170798834023508e-07
1.394000000000077932e+01,-6.975398930274980182e-08,-2.981678466895180625e-07
1.394500000000078010e+01,-6.971909485214076834e-08,-2.980186881495763535e-07
1.395000000000078089e+01,-6.968421785748939380e-08,-2.978696042262315939e-07
1.395500000000078167e+01,-6.964935831006332439e-08,-2.977205948821567889e-07
1.396000000000078245e+01,-6.961451620113457380e-08,-2.975716600800436310e-07
1.396500000000078323e+01,-6.957969152197954970e-08,-2.974227997826025536e-07
1.397000000000078401e+01,-6.954488426387897435e-08,-2.972740139525625188e-07
1.397500000000078479e+01,-6.951009441811799044e-08,-2.971253025526712293e-07
1.398000000000078558e+01,-6.947532197598605526e-08,-2.969766655456949697e-07
1.398500000000078636e+01,-6.944056692877700684e-08,-2.968281028944186592e-07
1.399000000000078714e+01,-6.940582926778899776e-08,-2.966796145616457988e-07
1.399500000000078792e+01,-6.937110898432460109e-08,-2.965312005101985773e-07
1.400000000000078870e+01,-6.933640606969070446e-08,-2.963828607029177652e-07
1.400500000000078948e+01,-6.930172051519852329e-08,-2.962345951026626616e-07
1.401000000000079027e+01,-6.926705231216368025e-08,-2.960864036723112538e-07
1.401500000000079105e+01,-6.923240145190607285e-08,-2.959382863747599515e-07
1.402000000000079183e+01,-6.919776792574999261e-08,-2.957902431729237995e-07
1.402500000000079261e+01,-6.916315172502404561e-08,-2.956422740297363714e-07
1.403000000000079339e+01,-6.912855284106116574e-08,-2.954943789081498753e-07
1.403500000000079417e+01,-6.909397126519864116e-08,-2.953465577711351013e-07
1.404000000000079496e+01,-6.905940698877810110e-08,-2.951988105816809978e-07
1.404500000000079574e+01,-6.902486000314551580e-08,-2.950511373027954654e-07
1.405000000000079652e+01,-6.899033029965110392e-08,-2.949035378975045630e-07
1.405500000000079730e+01,-6.895581786964953105e-08,-2.947560123288531431e-07
1.406000000000079808e+01,-6.892132270449971117e-08,-2.946085605599044813e-07
1.406500000000079886e+01,-6.888684479556489928e-08,-2.944611825537400111e-07
1.407000000000079964e+01,-6.885238413421263854e-08,-2.943138782734600657e-07
1.407500000000080043e+01,-6.881794071181486603e-08,-2.941666476821832425e-07
1.408000000000080121e+01,-6.878351451974774081e-08,-2.940194907430465616e-07
1.408500000000080199e+01,-6.874910554939182914e-08,-2.938724074192054134e-07
1.409000000000080277e+01,-6.871471379213195890e-08,-2.937253976738339288e-07
1.409500000000080355e+01,-6.868033923935727257e-08,-2.935784614701242910e-07
1.410000000000080433e+01,-6.864598188246120071e-08,-2.934315987712874239e-07
1.410500000000080512e+01,-6.861164171284152819e-08,-2.932848095405523038e-07
1.411000000000080590e+01,-6.857731872190030147e-08,-2.931380937411667005e-07
1.411500000000080668e+01,-6.854301290104388163e-08,-2.929914513363964361e-07
1.412000000000080746e+01,-6.850872424168294429e-08,-2.928448822895259148e-07
1.412500000000080824e+01,-6.847445273523240025e-08,-2.926983865638576987e-07
1.413000000000080902e+01,-6.844019837311156753e-08,-2.925519641227129319e-07
1.413500000000080981e+01,-6.840596114674394638e-08,-2.924056149294310226e-07
1.414000000000081059e+01,-6.837174104755737806e-08,-2.922593389473696961e-07
1.414500000000081137e+01,-6.833753806698401846e-08,-2.921131361399049946e-07
1.415000000000081215e+01,-6.830335219646024535e-08,-2.919670064704313307e-07
1.415500000000081293e+01,-6.826918342742676433e-08,-2.918209499023613809e-07
1.416000000000081371e+01,-6.823503175132851617e-08,-2.916749663991261387e-07
1.416500000000081450e+01,-6.820089715961479591e-08,-2.915290559241749149e-07
1.417000000000081528e+01,-6.816677964373914698e-08,-2.913832184409753903e-07
1.417500000000081606e+01,-6.813267919515933476e-08,-2.912374539130133510e-07
1.418000000000081684e+01,-6.809859580533745244e-08,-2.910917623037928999e-07
1.418500000000081762e+01,-6.806452946573989452e-08,-2.909461435768364046e-07
1.419000000000081840e+01,-6.803048016783722453e-08,-2.908005976956844435e-07
1.419500000000081918e+01,-6.799644790310434700e-08,-2.906551246238960710e-07
1.420000000000081997e+01,-6.796243266302041490e-08,-2.905097243250482881e-07
1.420500000000082075e+01,-6.792843443906886929e-08,-2.903643967627363069e-07
1.421000000000082153e+01,-6.789445322273734667e-08,-2.902191419005738154e-07
1.421500000000082231e+01,-6.786048900551782462e-08,-2.900739597021923423e-07
1.422000000000082309e+01,-6.782654177890644968e-08,-2.899288501312420511e-07
1.422500000000082387e+01,-6.779261153440369621e-08,-2.897838131513909457e-07
1.423000000000082466e+01,-6.775869826351424728e-08,-2.896388487263252944e-07
1.423500000000082544e+01,-6.772480195774704756e-08,-2.894939568197496295e-07
1.424000000000082622e+01,-6.769092260861529015e-08,-2.893491373953864828e-07
1.424500000000082700e+01,-6.765706020763641654e-08,-2.892043904169766501e-07
1.425000000000082778e+01,-6.762321474633211662e-08,-2.890597158482789269e-07
1.425500000000082856e+01,-6.758938621622830220e-08,-2.889151136530704256e-07
1.426000000000082935e+01,-6.755557460885513351e-08,-2.887705837951463111e-07
1.426500000000083013e+01,-6.752177991574701916e-08,-2.886261262383198007e-07
1.427000000000083091e+01,-6.748800212844257647e-08,-2.884817409464222169e-07
1.427500000000083169e+01,-6.745424123848471084e-08,-2.883374278833030934e-07
1.428000000000083247e+01,-6.742049723742048347e-08,-2.881931870128298578e-07
1.428500000000083325e+01,-6.738677011680124361e-08,-2.880490182988882543e-07
1.429000000000083404e+01,-6.735305986818253602e-08,-2.879049217053818151e-07
1.429500000000083482e+01,-6.731936648312414059e-08,-2.877608971962323366e-07
1.430000000000083560e+01,-6.728568995319004591e-08,-2.876169447353796673e-07
1.430500000000083638e+01,-6.725203026994850222e-08,-2.874730642867815496e-07
1.431000000000083716e+01,-6.721838742497188904e-08,-2.873292558144139369e-07
1.431500000000083794e+01,-6.718476140983694016e-08,-2.871855192822705173e-07
1.432000000000083872e+01,-6.715115221612445249e-08,-2.870418546543632432e-07
1.432500000000083951e+01,-6.711755983541953751e-08,-2.868982618947221195e-07
1.433000000000084029e+01,-6.708398425931146245e-08,-2.867547409673949384e-07
1.433500000000084107e+01,-6.705042547939375619e-08,-2.866112918364475978e-07
1.434000000000084185e+01,-6.701688348726410335e-08,-2.864679144659639420e-07
1.434500000000084263e+01,-6.698335827452441049e-08,-2.863246088200457616e-07
1.435000000000084341e+01,-6.694984983278079286e-08,-2.861813748628127412e-07
1.435500000000084420e+01,-6.691635815364353469e-08,-2.860382125584026703e-07
1.436000000000084498e+01,-6.688288322872715541e-08,-2.858951218709712851e-07
1.436500000000084576e+01,-6.684942504965030369e-08,-2.857521027646921096e-07
1.437000000000084654e+01,-6.681598360803595604e-08,-2.856091552037566142e-07
1.437500000000084732e+01,-6.678255889551112560e-08,-2.854662791523742686e-07
1.438000000000084810e+01,-6.674915090370710038e-08,-2.853234745747723834e-07
1.438500000000084889e+01,-6.671575962425935062e-08,-2.851807414351962155e-07
1.439000000000084967e+01,-6.668238504880748908e-08,-2.850380796979088097e-07
1.439500000000085045e+01,-6.664902716899533720e-08,-2.848954893271912100e-07
1.440000000000085123e+01,-6.661568597647093838e-08,-2.847529702873423013e-07
1.440500000000085201e+01,-6.658236146288643879e-08,-2.846105225426787559e-07
1.441000000000085279e+01,-6.654905361989820659e-08,-2.844681460575350870e-07
1.441500000000085357e+01,-6.651576243916676564e-08,-2.843258407962637012e-07
1.442000000000085436e+01,-6.648248791235680882e-08,-2.841836067232350047e-07
1.442500000000085514e+01,-6.644923003113722446e-08,-2.840414438028368206e-07
1.443000000000085592e+01,-6.641598878718104343e-08,-2.838993519994751304e-07
1.443500000000085670e+01,-6.638276417216546555e-08,-2.837573312775737563e-07
1.444000000000085748e+01,-6.634955617777187290e-08,-2.836153816015740963e-07
1.444500000000085826e+01,-6.631636479568577684e-08,-2.834735029359352833e-07
1.445000000000085905e+01,-6.628319001759689742e-08,-2.833316952451345023e-07
1.445500000000085983e+01,-6.625003183519904426e-08,-2.831899584936665146e-07
1.446000000000086061e+01,-6.621689024019023569e-08,-2.830482926460439749e-07
1.446500000000086139e+01,-6.618376522427263256e-08,-2.829066976667971138e-07
1.447000000000086217e+01,-6.615065677915253824e-08,-2.827651735204740555e-07
1.447500000000086295e+01,-6.611756489654039861e-08,-2.826237201716407118e-07
1.448000000000086374e+01,-6.608448956815082855e-08,-2.824823375848804648e-07
1.448500000000086452e+01,-6.605143078570255898e-08,-2.823410257247946430e-07
1.449000000000086530e+01,-6.601838854091848983e-08,-2.821997845560022036e-07
1.449500000000086608e+01,-6.598536282552563707e-08,-2.820586140431397328e-07
1.450000000000086686e+01,-6.595235363125518566e-08,-2.819175141508617635e-07
1.450500000000086764e+01,-6.591936094984243660e-08,-2.817764848438402453e-07
1.451000000000086843e+01,-6.588638477302680695e-08,-2.816355260867648100e-07
1.451500000000086921e+01,-6.585342509255189601e-08,-2.814946378443428770e-07
1.452000000000086999e+01,-6.582048190016537940e-08,-2.813538200812994943e-07
1.452500000000087077e+01,-6.578755518761910175e-08,-2.812130727623772863e-07
1.453000000000087155e+01,-6.575464494666903697e-08,-2.810723958523366646e-07
1.453500000000087233e+01,-6.572175116907522207e-08,-2.809317893159554583e-07
1.454000000000087311e+01,-6.568887384660187631e-08,-2.807912531180293369e-07
1.454500000000087390e+01,-6.565601297101733496e-08,-2.806507872233713343e-07
1.455000000000087468e+01,-6.562316853409403616e-08,-2.805103915968122718e-07
1.455500000000087546e+01,-6.559034052760852081e-08,-2.803700662032005999e-07
1.456000000000087624e+01,-6.555752894334147238e-08,-2.802298110074020799e-07
1.456500000000087702e+01,-6.552473377307766388e-08,-2.800896259743005260e-07
1.457000000000087780e+01,-6.549195500860598440e-08,-2.799495110687967986e-07
1.457500000000087859e+01,-6.545919264171943907e-08,-2.798094662558097576e-07
1.458000000000087937e+01,-6.542644666421514907e-08,-2.796694915002753095e-07
1.458500000000088015e+01,-6.539371706789428545e-08,-2.795295867671474132e-07
1.459000000000088093e+01,-6.536100384456217503e-08,-2.793897520213972329e-07
1.459500000000088171e+01,-6.532830698602823420e-08,-2.792499872280137205e-07
1.460000000000088249e+01,-6.529562648410595570e-08,-2.791102923520029804e-07
1.460500000000088328e+01,-6.526296233061294832e-08,-2.789706673583890104e-07
1.461000000000088406e+01,-6.523031451737088396e-08,-2.788311122122130139e-07
1.461500000000088484e+01,-6.519768303620559028e-08,-2.786916268785338229e-07
1.462000000000088562e+01,-6.516506787894689187e-08,-2.785522113224276338e-07
1.462500000000088640e+01,-6.513246903742878231e-08,-2.784128655089884305e-07
1.463000000000088718e+01,-6.509988650348931830e-08,-2.782735894033271908e-07
1.463500000000088797e+01,-6.506732026897060641e-08,-2.781343829705727327e-07
1.464000000000088875e+01,-6.503477032571886926e-08,-2.779952461758710269e-07
1.464500000000088953e+01,-6.500223666558440582e-08,-2.778561789843857789e-07
1.465000000000089031e+01,-6.496971928042155170e-08,-2.777171813612977936e-07
1.465500000000089109e+01,-6.493721816208877180e-08,-2.775782532718055576e-07
1.466000000000089187e+01,-6.490473330244858087e-08,-2.774393946811249217e-07
1.466500000000089265e+01,-6.487226469336753034e-08,-2.773006055544890482e-07
1.467000000000089344e+01,-6.483981232671630091e-08,-2.771618858571485161e-07
1.467500000000089422e+01,-6.480737619436960991e-08,-2.770232355543713219e-07
1.468000000000089500e+01,-6.477495628820626427e-08,-2.768846546114427202e-07
1.468500000000089578e+01,-6.474255260010908107e-08,-2.767461429936654885e-07
1.469000000000089656e+01,-6.471016512196496700e-08,-2.766077006663597158e-07
1.469500000000089734e+01,-6.467779384566491829e-08,-2.764693275948629081e-07
1.470000000000089813e+01,-6.464543876310394139e-08,-2.763310237445297236e-07
1.470500000000089891e+01,-6.461309986618113229e-08,-2.761927890807322380e-07
1.471000000000089969e+01,-6.458077714679955747e-08,-2.760546235688599968e-07
1.471500000000090047e+01,-6.454847059686646562e-08,-2.759165271743196450e-07
1.472000000000090125e+01,-6.451618020829306269e-08,-2.757784998625351919e-07
1.472500000000090203e+01,-6.448390597299461770e-08,-2.756405415989480637e-07
1.473000000000090282e+01,-6.445164788289047606e-08,-2.755026523490168392e-07
1.473500000000090360e+01,-6.441940592990398007e-08,-2.753648320782174084e-07
1.474000000000090438e+01,-6.438718010596253518e-08,-2.752270807520429196e-07
1.474500000000090516e+01,-6.435497040299758347e-08,-2.750893983360038323e-07
1.475000000000090594e+01,-6.432277681294461689e-08,-2.749517847956278113e-07
1.475500000000090672e+01,-6.429059932774311109e-08,-2.748142400964598328e-07
1.476000000000090751e+01,-6.425843793933663131e-08,-2.746767642040620253e-07
1.476500000000090829e+01,-6.422629263967275296e-08,-2.745393570840137756e-07
1.477000000000090907e+01,-6.419416342070307485e-08,-2.744020187019116759e-07
1.477500000000090985e+01,-6.416205027438323244e-08,-2.742647490233696296e-07
1.478000000000091063e+01,-6.412995319267288458e-08,-2.741275480140186926e-07
1.478500000000091141e+01,-6.409787216753568709e-08,-2.739904156395069671e-07
1.479000000000091219e+01,-6.406580719093935887e-08,-2.738533518654999727e-07
1.479500000000091298e+01,-6.403375825485558929e-08,-2.737163566576801695e-07
1.480000000000091376e+01,-6.400172535126013085e-08,-2.735794299817473819e-07
1.480500000000091454e+01,-6.396970847213269326e-08,-2.734425718034185336e-07
1.481000000000091532e+01,-6.393770760945706259e-08,-2.733057820884277009e-07
1.481500000000091610e+01,-6.390572275522099538e-08,-2.731690608025259535e-07
1.482000000000091688e+01,-6.387375390141627156e-08,-2.730324079114817784e-07
1.482500000000091767e+01,-6.384180104003865477e-08,-2.728958233810805502e-07
1.483000000000091845e+01,-6.380986416308794531e-08,-2.727593071771247961e-07
1.483500000000091923e+01,-6.377794326256791391e-08,-2.726228592654341953e-07
1.484000000000092001e+01,-6.374603833048636797e-08,-2.724864796118456330e-07
1.484500000000092079e+01,-6.371414935885509859e-08,-2.723501681822129344e-07
1.485000000000092157e+01,-6.368227633968985408e-08,-2.722139249424069716e-07
1.485500000000092236e+01,-6.365041926501043265e-08,-2.720777498583158221e-07
1.486000000000092314e+01,-6.361857812684058974e-08,-2.719416428958446097e-07
1.486500000000092392e+01,-6.358675291720809094e-08,-2.718056040209154520e-07
1.487000000000092470e+01,-6.355494362814468557e-08,-2.716696331994675130e-07
1.487500000000092548e+01,-6.352315025168608016e-08,-2.715337303974570564e-07
1.488000000000092626e+01,-6.349137277987201789e-08,-2.713978955808572332e-07
1.488500000000092705e+01,-6.345961120474614625e-08,-2.712621287156585062e-07
1.489000000000092783e+01,-6.342786551835620227e-08,-2.711264297678681195e-07
1.489500000000092861e+01,-6.339613571275385378e-08,-2.709907987035103111e-07
1.490000000000092939e+01,-6.336442177999467289e-08,-2.708552354886263655e-07
1.490500000000093017e+01,-6.333272371213829481e-08,-2.707197400892746667e-07
1.491000000000093095e+01,-6.330104150124831200e-08,-2.705843124715303804e-07
1.491500000000093173e+01,-6.326937513939224767e-08,-2.704489526014857719e-07
1.492000000000093252e+01,-6.323772461864160873e-08,-2.703136604452499413e-07
1.492500000000093330e+01,-6.320608993107192552e-08,-2.701784359689491410e-07
1.493000000000093408e+01,-6.317447106876260617e-08,-2.700432791387265642e-07
1.493500000000093486e+01,-6.314286802379705577e-08,-2.699081899207421328e-07
1.494000000000093564e+01,-6.311128078826268957e-08,-2.697731682811727625e-07
1.494500000000093642e+01,-6.307970935425078741e-08,-2.696382141862123626e-07
1.495000000000093721e+01,-6.304815371385665254e-08,-2.695033276020718358e-07
1.495500000000093799e+01,-6.301661385917953220e-08,-2.693685084949787080e-07
1.496000000000093877e+01,-6.298508978232260440e-08,-2.692337568311777104e-07
1.496500000000093955e+01,-6.295358147539300438e-08,-2.690990725769303030e-07
1.497000000000094033e+01,-6.292208893050183785e-08,-2.689644556985146750e-07
1.497500000000094111e+01,-6.289061213976414128e-08,-2.688299061622261677e-07
1.498000000000094190e+01,-6.285915109529888189e-08,-2.686954239343769043e-07
1.498500000000094268e+01,-6.282770578922899738e-08,-2.685610089812957371e-07
1.499000000000094346e+01,-6.279627621368135622e-08,-2.684266612693285647e-07
1.499500000000094424e+01,-6.276486236078675763e-08,-2.682923807648379089e-07
1.500000000000094502e+01,-6.273346422267990511e-08,-2.681581674342032320e-07
1.500500000000094580e+01,-6.270208179149949912e-08,-2.680240212438208312e-07
1.501000000000094659e+01,-6.267071505938817088e-08,-2.678899421601037325e-07
1.501500000000094737e+01,-6.263936401849241619e-08,-2.677559301494817968e-07
1.502000000000094815e+01,-6.260802866096271455e-08,-2.676219851784018256e-07
1.502500000000094893e+01,-6.257670897895346299e-08,-2.674881072133270316e-07
1.503000000000094971e+01,-6.254540496462298930e-08,-2.673542962207377801e-07
1.503500000000095049e+01,-6.251411661013352557e-08,-2.672205521671311650e-07
1.504000000000095127e+01,-6.248284390765122142e-08,-2.670868750190207977e-07
1.504500000000095206e+01,-6.245158684934615721e-08,-2.669532647429372300e-07
1.505000000000095284e+01,-6.242034542739234408e-08,-2.668197213054277426e-07
1.505500000000095362e+01,-6.238911963396767100e-08,-2.666862446730562924e-07
1.506000000000095440e+01,-6.235790946125397093e-08,-2.665528348124035650e-07
1.506500000000095518e+01,-6.232671490143699434e-08,-2.664194916900670278e-07
1.507000000000095596e+01,-6.229553594670636954e-08,-2.662862152726608243e-07
1.507500000000095675e+01,-6.226437258925564238e-08,-2.661530055268158268e-07
1.508000000000095753e+01,-6.223322482128227620e-08,-2.660198624191795307e-07
1.508500000000095831e+01,-6.220209263498765191e-08,-2.658867859164161604e-07
1.509000000000095909e+01,-6.217097602257700174e-08,-2.657537759852065100e-07
1.509500000000095987e+01,-6.213987497625951516e-08,-2.656208325922483147e-07
1.510000000000096065e+01,-6.210878948824823302e-08,-2.654879557042557736e-07
1.510500000000096144e+01,-6.207771955076010041e-08,-2.653551452879596561e-07
1.511000000000096222e+01,-6.204666515601599324e-08,-2.652224013101075132e-07
1.511500000000096300e+01,-6.201562629624062549e-08,-2.650897237374635721e-07
1.512000000000096378e+01,-6.198460296366261546e-08,-2.649571125368085241e-07
1.512500000000096456e+01,-6.195359515051448574e-08,-2.648245676749398422e-07
1.513000000000096534e+01,-6.192260284903264996e-08,-2.646920891186714639e-07
1.513500000000096612e+01,-6.189162605145738637e-08,-2.645596768348339495e-07
1.514000000000096691e+01,-6.186066475003286424e-08,-2.644273307902746942e-07
1.514500000000096769e+01,-6.182971893700714392e-08,-2.642950509518572396e-07
1.515000000000096847e+01,-6.179878860463212389e-08,-2.641628372864621211e-07
1.515500000000096925e+01,-6.176787374516362012e-08,-2.640306897609861793e-07
1.516000000000097003e+01,-6.173697435086131319e-08,-2.638986083423430368e-07
1.516500000000097081e+01,-6.170609041398873505e-08,-2.637665929974624627e-07
1.517000000000097160e+01,-6.167522192681330867e-08,-2.636346436932912726e-07
1.517500000000097238e+01,-6.164436888160633488e-08,-2.635027603967925346e-07
1.518000000000097316e+01,-6.161353127064292613e-08,-2.633709430749458868e-07
1.518500000000097394e+01,-6.158270908620211240e-08,-2.632391916947474317e-07
1.519000000000097472e+01,-6.155190232056678829e-08,-2.631075062232099475e-07
1.519500000000097550e+01,-6.152111096602368647e-08,-2.629758866273625709e-07
1.520000000000097629e+01,-6.149033501486340423e-08,-2.628443328742509557e-07
1.520500000000097707e+01,-6.145957445938040345e-08,-2.627128449309372728e-07
1.521000000000097785e+01,-6.142882929187297087e-08,-2.625814227645001573e-07
1.521500000000097863e+01,-6.139809950464328430e-08,-2.624500663420347616e-07
1.522000000000097941e+01,-6.136738508999733320e-08,-2.623187756306524904e-07
1.522500000000098019e+01,-6.133668604024501133e-08,-2.621875505974814772e-07
1.523000000000098098e+01,-6.130600234770001084e-08,-2.620563912096661082e-07
1.523500000000098176e+01,-6.127533400467988849e-08,-2.619252974343673924e-07
1.524000000000098254e+01,-6.124468100350602592e-08,-2.617942692387625385e-07
1.524500000000098332e+01,-6.121404333650368258e-08,-2.616633065900454309e-07
1.525000000000098410e+01,-6.118342099600192958e-08,-2.615324094554261009e-07
1.525500000000098488e+01,-6.115281397433367615e-08,-2.614015778021310967e-07
1.526000000000098566e+01,-6.112222226383568285e-08,-2.612708115974034307e-07
1.526500000000098645e+01,-6.109164585684850869e-08,-2.611401108085023678e-07
1.527000000000098723e+01,-6.106108474571659047e-08,-2.610094754027037432e-07
1.527500000000098801e+01,-6.103053892278816342e-08,-2.608789053472994853e-07
1.528000000000098879e+01,-6.100000838041530089e-08,-2.607484006095980400e-07
1.528500000000098957e+01,-6.096949311095391434e-08,-2.606179611569243701e-07
1.529000000000099035e+01,-6.093899310676371365e-08,-2.604875869566195851e-07
1.529500000000099114e+01,-6.090850836020824680e-08,-2.603572779760410999e-07
1.530000000000099192e+01,-6.087803886365487345e-08,-2.602270341825627936e-07
1.530500000000099270e+01,-6.084758460947476488e-08,-2.600968555435747446e-07
1.531000000000099348e+01,-6.081714559004293050e-08,-2.599667420264834958e-07
1.531500000000099426e+01,-6.078672179773819137e-08,-2.598366935987116836e-07
1.532000000000099504e+01,-6.075631322494318019e-08,-2.597067102276984615e-07
1.532500000000099583e+01,-6.072591986404430162e-08,-2.595767918808990766e-07
1.533000000000099661e+01,-6.069554170743182489e-08,-2.594469385257852933e-07
1.533500000000099739e+01,-6.066517874749980441e-08,-2.593171501298448636e-07
1.534000000000099817e+01,-6.063483097664609302e-08,-2.591874266605820037e-07
1.534500000000099895e+01,-6.060449838727235519e-08,-2.590577680855171295e-07
1.535000000000099973e+01,-6.057418097178402734e-08,-2.589281743721868032e-07
1.535500000000100052e+01,-6.054387872259038401e-08,-2.587986454881441043e-07
1.536000000000100130e+01,-6.051359163210449815e-08,-2.586691814009580471e-07
1.536500000000100208e+01,-6.048331969274321466e-08,-2.585397820782139513e-07
1.537000000000100286e+01,-6.045306289692715037e-08,-2.584104474875134418e-07
1.537500000000100364e+01,-6.042282123708077348e-08,-2.582811775964743433e-07
1.538000000000100442e+01,-6.039259470563228442e-08,-2.581519723727306268e-07
1.538500000000100520e+01,-6.036238329501374821e-08,-2.580228317839323571e-07
1.539000000000100599e+01,-6.033218699766093564e-08,-2.578937557977460631e-07
1.539500000000100677e+01,-6.030200580601344237e-08,-2.577647443818539969e-07
1.540000000000100755e+01,-6.027183971251460955e-08,-2.576357975039551392e-07
1.540500000000100833e+01,-6.024168870961158998e-08,-2.575069151317642470e-07
1.541000000000100911e+01,-6.021155278975534809e-08,-2.573780972330122768e-07
1.541500000000100989e+01,-6.018143194540055410e-08,-2.572493437754462783e-07
1.542000000000101068e+01,-6.015132616900566340e-08,-2.571206547268298190e-07
1.542500000000101146e+01,-6.012123545303294302e-08,-2.569920300549421359e-07
1.543000000000101224e+01,-6.009115978994843194e-08,-2.568634697275787189e-07
1.543500000000101302e+01,-6.006109917222190139e-08,-2.567349737125513100e-07
1.544000000000101380e+01,-6.003105359232693423e-08,-2.566065419776874803e-07
1.544500000000101458e+01,-6.000102304274081909e-08,-2.564781744908312123e-07
1.545000000000101537e+01,-5.997100751594465627e-08,-2.563498712198422641e-07
1.545500000000101615e+01,-5.994100700442329153e-08,-2.562216321325969114e-07
1.546000000000101693e+01,-5.991102150066532933e-08,-2.560934571969868879e-07
1.546500000000101771e+01,-5.988105099716310637e-08,-2.559653463809206563e-07
1.547000000000101849e+01,-5.985109548641278425e-08,-2.558372996523222436e-07
1.547500000000101927e+01,-5.982115496091420387e-08,-2.557093169791317705e-07
1.548000000000102006e+01,-5.979122941317100451e-08,-2.555813983293055040e-07
1.548500000000102084e+01,-5.976131883569054449e-08,-2.554535436708159637e-07
1.549000000000102162e+01,-5.973142322098394082e-08,-2.553257529716512864e-07
1.549500000000102240e+01,-5.970154256156609570e-08,-2.551980261998158084e-07
1.550000000000102318e+01,-5.967167684995561709e-08,-2.550703633233300654e-07
1.550500000000102396e+01,-5.964182607867481872e-08,-2.549427643102301575e-07
1.551000000000102474e+01,-5.961199024024982598e-08,-2.548152291285684900e-07
1.551500000000102553e+01,-5.958216932721048324e-08,-2.546877577464134031e-07
1.552000000000102631e+01,-5.955236333209034728e-08,-2.545603501318491189e-07
1.552500000000102709e+01,-5.952257224742674682e-08,-2.544330062529759531e-07
1.553000000000102787e+01,-5.949279606576068987e-08,-2.543057260779099974e-07
1.553500000000102865e+01,-5.946303477963698284e-08,-2.541785095747834900e-07
1.554000000000102943e+01,-5.943328838160409825e-08,-2.540513567117444981e-07
1.554500000000103022e+01,-5.940355686421426067e-08,-2.539242674569571825e-07
1.555000000000103100e+01,-5.937384022002346662e-08,-2.537972417786013211e-07
1.555500000000103178e+01,-5.934413844159136547e-08,-2.536702796448727326e-07
1.556000000000103256e+01,-5.931445152148135866e-08,-2.535433810239834881e-07
1.556500000000103334e+01,-5.928477945226056003e-08,-2.534165458841610641e-07
1.557000000000103412e+01,-5.925512222649982226e-08,-2.532897741936490837e-07
1.557500000000103491e+01,-5.922547983677370382e-08,-2.531630659207069989e-07
1.558000000000103569e+01,-5.919585227566044908e-08,-2.530364210336101965e-07
1.558500000000103647e+01,-5.916623953574204789e-08,-2.529098395006497864e-07
1.559000000000103725e+01,-5.913664160960421573e-08,-2.527833212901329721e-07
1.559500000000103803e+01,-5.910705848983635399e-08,-2.526568663703826800e-07
1.560000000000103881e+01,-5.907749016903155658e-08,-2.525304747097376657e-07
1.560500000000103960e+01,-5.904793663978664305e-08,-2.524041462765524076e-07
1.561000000000104038e+01,-5.901839789470211886e-08,-2.522778810391975309e-07
1.561500000000104116e+01,-5.898887392638224157e-08,-2.521516789660592778e-07
1.562000000000104194e+01,-5.895936472743488847e-08,-2.520255400255396136e-07
1.562500000000104272e+01,-5.892987029047169557e-08,-2.518994641860565973e-07
1.563000000000104350e+01,-5.890039060810797154e-08,-2.517734514160438519e-07
1.563500000000104428e+01,-5.887092567296273084e-08,-2.516475016839508295e-07
1.564000000000104507e+01,-5.884147547765868047e-08,-2.515216149582428642e-07
1.564500000000104585e+01,-5.881204001482220671e-08,-2.513957912074008540e-07
1.565000000000104663e+01,-5.878261927708337514e-08,-2.512700303999217379e-07
1.565500000000104741e+01,-5.875321325707595713e-08,-2.511443325043180720e-07
1.566000000000104819e+01,-5.872382194743741657e-08,-2.510186974891180822e-07
1.566500000000104897e+01,-5.869444534080887018e-08,-2.508931253228659826e-07
1.567000000000104976e+01,-5.866508342983514705e-08,-2.507676159741214454e-07
1.567500000000105054e+01,-5.863573620716474899e-08,-2.506421694114599717e-07
1.568000000000105132e+01,-5.860640366544983062e-08,-2.505167856034728917e-07
1.568500000000105210e+01,-5.857708579734623907e-08,-2.503914645187671526e-07
1.569000000000105288e+01,-5.854778259551352067e-08,-2.502662061259653718e-07
1.569500000000105366e+01,-5.851849405261484145e-08,-2.501410103937059427e-07
1.570000000000105445e+01,-5.848922016131708647e-08,-2.500158772906429817e-07
1.570500000000105523e+01,-5.845996091429078699e-08,-2.498908067854461165e-07
1.571000000000105601e+01,-5.843071630421012711e-08,-2.497657988468008037e-07
1.571500000000105679e+01,-5.840148632375299668e-08,-2.496408534434081172e-07
1.572000000000105757e+01,-5.837227096560089869e-08,-2.495159705439847480e-07
1.572500000000105835e+01,-5.834307022243902866e-08,-2.493911501172630570e-07
1.573000000000105914e+01,-5.831388408695622171e-08,-2.492663921319910756e-07
1.573500000000105992e+01,-5.828471255184499226e-08,-2.491416965569323991e-07
1.574000000000106070e+01,-5.825555560980150754e-08,-2.490170633608663460e-07
1.574500000000106148e+01,-5.822641325352560749e-08,-2.488924925125879049e-07
1.575000000000106226e+01,-5.819728547572071207e-08,-2.487679839809074169e-07
1.575500000000106304e+01,-5.816817226909394040e-08,-2.486435377346511578e-07
1.576000000000106382e+01,-5.813907362635610412e-08,-2.485191537426607030e-07
1.576500000000106461e+01,-5.810998954022154860e-08,-2.483948319737934040e-07
1.577000000000106539e+01,-5.808092000340837131e-08,-2.482705723969220704e-07
1.577500000000106617e+01,-5.805186500863826296e-08,-2.481463749809351291e-07
1.578000000000106695e+01,-5.802282454863655388e-08,-2.480222396947367302e-07
1.578500000000106773e+01,-5.799379861613222061e-08,-2.478981665072463230e-07
1.579000000000106851e+01,-5.796478720385789252e-08,-2.477741553873989214e-07
1.579500000000106930e+01,-5.793579030454981872e-08,-2.476502063041453150e-07
1.580000000000107008e+01,-5.790680791094788790e-08,-2.475263192264516990e-07
1.580500000000107086e+01,-5.787784001579560851e-08,-2.474024941232996209e-07
1.581000000000107164e+01,-5.784888661184013522e-08,-2.472787309636863514e-07
1.581500000000107242e+01,-5.781994769183222918e-08,-2.471550297166247254e-07
1.582000000000107320e+01,-5.779102324852629115e-08,-2.470313903511428243e-07
1.582500000000107399e+01,-5.776211327468037473e-08,-2.469078128362845585e-07
1.583000000000107477e+01,-5.773321776305611355e-08,-2.467842971411089262e-07
1.583500000000107555e+01,-5.770433670641875434e-08,-2.466608432346908074e-07
1.584000000000107633e+01,-5.767547009753721656e-08,-2.465374510861202228e-07
1.584500000000107711e+01,-5.764661792918400628e-08,-2.464141206645028634e-07
1.585000000000107789e+01,-5.761778019413523611e-08,-2.462908519389597725e-07
1.585500000000107867e+01,-5.758895688517063838e-08,-2.461676448786275046e-07
1.586000000000107946e+01,-5.756014799507356517e-08,-2.460444994526580728e-07
1.586500000000108024e+01,-5.753135351663097508e-08,-2.459214156302187895e-07
1.587000000000108102e+01,-5.750257344263343319e-08,-2.457983933804924786e-07
1.587500000000108180e+01,-5.747380776587510451e-08,-2.456754326726773693e-07
1.588000000000108258e+01,-5.744505647915379359e-08,-2.455525334759870961e-07
1.588500000000108336e+01,-5.741631957527085860e-08,-2.454296957596506992e-07
1.589000000000108415e+01,-5.738759704703129728e-08,-2.453069194929127827e-07
1.589500000000108493e+01,-5.735888888724366095e-08,-2.451842046450329858e-07
1.590000000000108571e+01,-5.733019508872013388e-08,-2.450615511852865648e-07
1.590500000000108649e+01,-5.730151564427650687e-08,-2.449389590829640224e-07
1.591000000000108727e+01,-5.727285054673214415e-08,-2.448164283073713729e-07
1.591500000000108805e+01,-5.724419978891000319e-08,-2.446939588278298770e-07
1.592000000000108884e+01,-5.721556336363662154e-08,-2.445715506136762538e-07
1.592500000000108962e+01,-5.718694126374217630e-08,-2.444492036342622572e-07
1.593000000000109040e+01,-5.715833348206035846e-08,-2.443269178589554171e-07
1.593500000000109118e+01,-5.712974001142847214e-08,-2.442046932571382983e-07
1.594000000000109196e+01,-5.710116084468743457e-08,-2.440825297982088181e-07
1.594500000000109274e+01,-5.707259597468172316e-08,-2.439604274515802990e-07
1.595000000000109353e+01,-5.704404539425937553e-08,-2.438383861866812044e-07
1.595500000000109431e+01,-5.701550909627202916e-08,-2.437164059729554031e-07
1.596000000000109509e+01,-5.698698707357489498e-08,-2.435944867798621163e-07
1.596500000000109587e+01,-5.695847931902675731e-08,-2.434726285768756530e-07
1.597000000000109665e+01,-5.692998582548997392e-08,-2.433508313334856217e-07
1.597500000000109743e+01,-5.690150658583046274e-08,-2.432290950191971424e-07
1.598000000000109821e+01,-5.687304159291772176e-08,-2.431074196035303696e-07
1.598500000000109900e+01,-5.684459083962479591e-08,-2.429858050560207575e-07
1.599000000000109978e+01,-5.681615431882834323e-08,-2.428642513462190070e-07
1.599500000000110056e+01,-5.678773202340852242e-08,-2.427427584436909596e-07
1.600000000000110134e+01,-5.675932394624910527e-08,-2.426213263180178621e-07
1.600500000000110035e+01,-5.673093008023739070e-08,-2.424999549387960493e-07
1.601000000000109935e+01,-5.670255041826425765e-08,-2.423786442756370496e-07
1.601500000000109836e+01,-5.667418495322413201e-08,-2.422573942981676378e-07
1.602000000000109736e+01,-5.664583367801500647e-08,-2.421362049760298884e-07
1.602500000000109637e+01,-5.661749658553840746e-08,-2.420150762788808048e-07
1.603000000000109537e+01,-5.658917366869939510e-08,-2.418940081763927960e-07
1.603500000000109438e+01,-5.656086492040662279e-08,-2.417730006382534114e-07
1.604000000000109338e+01,-5.653257033357226441e-08,-2.416520536341652355e-07
1.604500000000109239e+01,-5.650428990111206727e-08,-2.415311671338460992e-07
1.605000000000109139e+01,-5.647602361594527266e-08,-2.414103411070290271e-07
1.605500000000109040e+01,-5.644777147099472181e-08,-2.412895755234620788e-07
1.606000000000108940e+01,-5.641953345918673006e-08,-2.411688703529085073e-07
1.606500000000108841e+01,-5.639130957345123252e-08,-2.410482255651468124e-07
1.607000000000108741e+01,-5.636309980672163184e-08,-2.409276411299704227e-07
1.607500000000108642e+01,-5.633490415193490408e-08,-2.408071170171878548e-07
1.608000000000108543e+01,-5.630672260203152594e-08,-2.406866531966228715e-07
1.608500000000108443e+01,-5.627855514995556075e-08,-2.405662496381142709e-07
1.609000000000108344e+01,-5.625040178865455265e-08,-2.404459063115159914e-07
1.609500000000108244e+01,-5.622226251107956624e-08,-2.403256231866969536e-07
1.610000000000108145e+01,-5.619413731018524616e-08,-2.402054002335411658e-07
1.610500000000108045e+01,-5.616602617892971784e-08,-2.400852374219477768e-07
1.611000000000107946e+01,-5.613792911027462055e-08,-2.399651347218310235e-07
1.611500000000107846e+01,-5.610984609718514052e-08,-2.398450921031200186e-07
1.612000000000107747e+01,-5.608177713263001756e-08,-2.397251095357591215e-07
1.612500000000107647e+01,-5.605372220958144577e-08,-2.396051869897076205e-07
1.613000000000107548e+01,-5.602568132101512651e-08,-2.394853244349397857e-07
1.613500000000107448e+01,-5.599765445991034778e-08,-2.393655218414448694e-07
1.614000000000107349e+01,-5.596964161924983866e-08,-2.392457791792274230e-07
1.614500000000107249e+01,-5.594164279201988841e-08,-2.391260964183067685e-07
1.615000000000107150e+01,-5.591365797121025384e-08,-2.390064735287171035e-07
1.615500000000107050e+01,-5.588568714981427841e-08,-2.388869104805079255e-07
1.616000000000106951e+01,-5.585773032082867387e-08,-2.387674072437436077e-07
1.616500000000106851e+01,-5.582978747725377168e-08,-2.386479637885032936e-07
1.617000000000106752e+01,-5.580185861209333117e-08,-2.385285800848814262e-07
1.617500000000106652e+01,-5.577394371835471818e-08,-2.384092561029871922e-07
1.618000000000106553e+01,-5.574604278904866679e-08,-2.382899918129447602e-07
1.618500000000106454e+01,-5.571815581718948454e-08,-2.381707871848933335e-07
1.619000000000106354e+01,-5.569028279579497296e-08,-2.380516421889868063e-07
1.619500000000106255e+01,-5.566242371788637467e-08,-2.379325567953943458e-07
1.620000000000106155e+01,-5.563457857648847922e-08,-2.378135309742998629e-07
1.620500000000106056e+01,-5.560674736462953709e-08,-2.376945646959021709e-07
1.621000000000105956e+01,-5.557893007534129940e-08,-2.375756579304150650e-07
1.621500000000105857e+01,-5.555112670165897155e-08,-2.374568106480671106e-07
1.622000000000105757e+01,-5.552333723662132578e-08,-2.373380228191019079e-07
1.622500000000105658e+01,-5.549556167327048934e-08,-2.372192944137779068e-07
1.623000000000105558e+01,-5.546780000465218938e-08,-2.371006254023683535e-07
1.623500000000105459e+01,-5.544005222381556106e-08,-2.369820157551615293e-07
1.624000000000105359e+01,-5.541231832381324674e-08,-2.368634654424603795e-07
1.624500000000105260e+01,-5.538459829770134313e-08,-2.367449744345828052e-07
1.625000000000105160e+01,-5.535689213853944091e-08,-2.366265427018616362e-07
1.625500000000105061e+01,-5.532919983939059173e-08,-2.365081702146443135e-07
1.626000000000104961e+01,-5.530152139332131473e-08,-2.363898569432933662e-07
1.626500000000104862e+01,-5.527385679340160988e-08,-2.362716028581860669e-07
1.627000000000104762e+01,-5.524620603270497111e-08,-2.361534079297144317e-07
1.627500000000104663e+01,-5.521856910430826727e-08,-2.360352721282853530e-07
1.628000000000104563e+01,-5.519094600129191418e-08,-2.359171954243205462e-07
1.628500000000104464e+01,-5.516333671673975546e-08,-2.357991777882563909e-07
1.629000000000104365e+01,-5.513574124373912215e-08,-2.356812191905442750e-07
1.629500000000104265e+01,-5.510815957538074002e-08,-2.355633196016500920e-07
1.630000000000104166e+01,-5.508059170475887518e-08,-2.354454789920548496e-07
1.630500000000104066e+01,-5.505303762497118189e-08,-2.353276973322539814e-07
1.631000000000103967e+01,-5.502549732911880840e-08,-2.352099745927579560e-07
1.631500000000103867e+01,-5.499797081030633079e-08,-2.350923107440918532e-07
1.632000000000103768e+01,-5.497045806164177947e-08,-2.349747057567954172e-07
1.632500000000103668e+01,-5.494295907623662590e-08,-2.348571596014233474e-07
1.633000000000103569e+01,-5.491547384720579587e-08,-2.347396722485449547e-07
1.633500000000103469e+01,-5.488800236766769591e-08,-2.346222436687442408e-07
1.634000000000103370e+01,-5.486054463074408764e-08,-2.345048738326198979e-07
1.634500000000103270e+01,-5.483310062956023327e-08,-2.343875627107856001e-07
1.635000000000103171e+01,-5.480567035724487580e-08,-2.342703102738692890e-07
1.635500000000103071e+01,-5.477825380693007357e-08,-2.341531164925138349e-07
1.636000000000102972e+01,-5.475085097175145173e-08,-2.340359813373769048e-07
1.636500000000102872e+01,-5.472346184484798385e-08,-2.339189047791306181e-07
1.637000000000102773e+01,-5.469608641936211766e-08,-2.338018867884619439e-07
1.637500000000102673e+01,-5.466872468843970224e-08,-2.336849273360724096e-07
1.638000000000102574e+01,-5.464137664523000792e-08,-2.335680263926781538e-07
1.638500000000102474e+01,-5.461404228288577255e-08,-2.334511839290100855e-07
1.639000000000102375e+01,-5.458672159456317506e-08,-2.333343999158138307e-07
1.639500000000102276e+01,-5.455941457342172957e-08,-2.332176743238493621e-07
1.640000000000102176e+01,-5.453212121262444420e-08,-2.331010071238915019e-07
1.640500000000102077e+01,-5.450484150533774169e-08,-2.329843982867295777e-07
1.641000000000101977e+01,-5.447757544473141306e-08,-2.328678477831675815e-07
1.641500000000101878e+01,-5.445032302397873008e-08,-2.327513555840241960e-07
1.642000000000101778e+01,-5.442308423625637914e-08,-2.326349216601326091e-07
1.642500000000101679e+01,-5.439585907474439507e-08,-2.325185459823405939e-07
1.643000000000101579e+01,-5.436864753262627360e-08,-2.324022285215105875e-07
1.643500000000101480e+01,-5.434144960308891184e-08,-2.322859692485194531e-07
1.644000000000101380e+01,-5.431426527932258179e-08,-2.321697681342587713e-07
1.644500000000101281e+01,-5.428709455452103623e-08,-2.320536251496345219e-07
1.645000000000101181e+01,-5.425993742188136975e-08,-2.319375402655674021e-07
1.645500000000101082e+01,-5.423279387460412462e-08,-2.318215134529925351e-07
1.646000000000100982e+01,-5.420566390589319156e-08,-2.317055446828597879e-07
1.646500000000100883e+01,-5.417854750895588248e-08,-2.315896339261333209e-07
1.647000000000100783e+01,-5.415144467700296361e-08,-2.314737811537919589e-07
1.647500000000100684e+01,-5.412435540324848344e-08,-2.313579863368288471e-07
1.648000000000100584e+01,-5.409727968090998447e-08,-2.312422494462520856e-07
1.648500000000100485e+01,-5.407021750320835760e-08,-2.311265704530836186e-07
1.649000000000100385e+01,-5.404316886336790837e-08,-2.310109493283605045e-07
1.649500000000100286e+01,-5.401613375461630396e-08,-2.308953860431339894e-07
1.650000000000100187e+01,-5.398911217018461291e-08,-2.307798805684698248e-07
1.650500000000100087e+01,-5.396210410330730515e-08,-2.306644328754482941e-07
1.651000000000099988e+01,-5.393510954722221888e-08,-2.305490429351641070e-07
1.651500000000099888e+01,-5.390812849517056056e-08,-2.304337107187263990e-07
1.652000000000099789e+01,-5.388116094039694467e-08,-2.303184361972588375e-07
1.652500000000099689e+01,-5.385420687614935394e-08,-2.302032193418995159e-07
1.653000000000099590e+01,-5.382726629567916585e-08,-2.300880601238009538e-07
1.653500000000099490e+01,-5.380033919224108648e-08,-2.299729585141299644e-07
1.654000000000099391e+01,-5.377342555909324973e-08,-2.298579144840681045e-07
1.654500000000099291e+01,-5.374652538949714454e-08,-2.297429280048110129e-07
1.655000000000099192e+01,-5.371963867671758180e-08,-2.296279990475689662e-07
1.655500000000099092e+01,-5.369276541402284660e-08,-2.295131275835665082e-07
1.656000000000098993e+01,-5.366590559468449961e-08,-2.293983135840427938e-07
1.656500000000098893e+01,-5.363905921197747643e-08,-2.292835570202510073e-07
1.657000000000098794e+01,-5.361222625918014050e-08,-2.291688578634589969e-07
1.657500000000098694e+01,-5.358540672957414411e-08,-2.290542160849488782e-07
1.658000000000098595e+01,-5.355860061644456739e-08,-2.289396316560171134e-07
1.658500000000098495e+01,-5.353180791307977937e-08,-2.288251045479745907e-07
1.659000000000098396e+01,-5.350502861277155039e-08,-2.287106347321465978e-07
1.659500000000098296e+01,-5.347826270881501913e-08,-2.285962221798726632e-07
1.660000000000098197e+01,-5.345151019450863296e-08,-2.284818668625065826e-07
1.660500000000098098e+01,-5.342477106315423399e-08,-2.283675687514166042e-07
1.661000000000097998e+01,-5.339804530805695985e-08,-2.282533278179854553e-07
1.661500000000097899e+01,-5.337133292252538920e-08,-2.281391440336097861e-07
1.662000000000097799e+01,-5.334463389987134992e-08,-2.280250173697007788e-07
1.662500000000097700e+01,-5.331794823341009105e-08,-2.279109477976840151e-07
1.663000000000097600e+01,-5.329127591646014392e-08,-2.277969352889991587e-07
1.663500000000097501e+01,-5.326461694234344121e-08,-2.276829798151003788e-07
1.664000000000097401e+01,-5.323797130438521773e-08,-2.275690813474559264e-07
1.664500000000097302e+01,-5.321133899591405006e-08,-2.274552398575483990e-07
1.665000000000097202e+01,-5.318472001026185663e-08,-2.273414553168746353e-07
1.665500000000097103e+01,-5.315811434076391089e-08,-2.272277276969458465e-07
1.666000000000097003e+01,-5.313152198075878839e-08,-2.271140569692874055e-07
1.666500000000096904e+01,-5.310494292358840651e-08,-2.270004431054389790e-07
1.667000000000096804e+01,-5.307837716259801781e-08,-2.268868860769543946e-07
1.667500000000096705e+01,-5.305182469113621005e-08,-2.267733858554016680e-07
1.668000000000096605e+01,-5.302528550255490617e-08,-2.266599424123631879e-07
1.668500000000096506e+01,-5.299875959020934446e-08,-2.265465557194355044e-07
1.669000000000096406e+01,-5.297224694745808517e-08,-2.264332257482292760e-07
1.669500000000096307e+01,-5.294574756766296416e-08,-2.263199524703695872e-07
1.670000000000096207e+01,-5.291926144418923194e-08,-2.262067358574954454e-07
1.670500000000096108e+01,-5.289278857040540137e-08,-2.260935758812602050e-07
1.671000000000096009e+01,-5.286632893968328744e-08,-2.259804725133314608e-07
1.671500000000095909e+01,-5.283988254539809328e-08,-2.258674257253907839e-07
1.672000000000095810e+01,-5.281344938092823807e-08,-2.257544354891341184e-07
1.672500000000095710e+01,-5.278702943965553577e-08,-2.256415017762714372e-07
1.673000000000095611e+01,-5.276062271496506934e-08,-2.255286245585268749e-07
1.673500000000095511e+01,-5.273422920024525031e-08,-2.254158038076387535e-07
1.674000000000095412e+01,-5.270784888888777909e-08,-2.253030394953593979e-07
1.674500000000095312e+01,-5.268148177428766482e-08,-2.251903315934555852e-07
1.675000000000095213e+01,-5.265512784984322535e-08,-2.250776800737078834e-07
1.675500000000095113e+01,-5.262878710895607401e-08,-2.249650849079111541e-07
1.676000000000095014e+01,-5.260245954503116597e-08,-2.248525460678743144e-07
1.676500000000094914e+01,-5.257614515147669230e-08,-2.247400635254202841e-07
1.677000000000094815e+01,-5.254984392170416603e-08,-2.246276372523863821e-07
1.677500000000094715e+01,-5.252355584912842218e-08,-2.245152672206236656e-07
1.678000000000094616e+01,-5.249728092716757135e-08,-2.244029534019974322e-07
1.678500000000094516e+01,-5.247101914924298660e-08,-2.242906957683871410e-07
1.679000000000094417e+01,-5.244477050877940922e-08,-2.241784942916862007e-07
1.679500000000094317e+01,-5.241853499920478338e-08,-2.240663489438019959e-07
1.680000000000094218e+01,-5.239231261395038180e-08,-2.239542596966561521e-07
1.680500000000094118e+01,-5.236610334645078593e-08,-2.238422265221842442e-07
1.681000000000094019e+01,-5.233990719014379330e-08,-2.237302493923359291e-07
1.681500000000093920e+01,-5.231372413847057634e-08,-2.236183282790748929e-07
1.682000000000093820e+01,-5.228755418487549708e-08,-2.235064631543787179e-07
1.682500000000093721e+01,-5.226139732280626599e-08,-2.233946539902392011e-07
1.683000000000093621e+01,-5.223525354571383608e-08,-2.232829007586620623e-07
1.683500000000093522e+01,-5.220912284705242937e-08,-2.231712034316668916e-07
1.684000000000093422e+01,-5.218300522027957661e-08,-2.230595619812875727e-07
1.684500000000093323e+01,-5.215690065885607758e-08,-2.229479763795717008e-07
1.685000000000093223e+01,-5.213080915624591503e-08,-2.228364465985811117e-07
1.685500000000093124e+01,-5.210473070591647970e-08,-2.227249726103912997e-07
1.686000000000093024e+01,-5.207866530133836518e-08,-2.226135543870919997e-07
1.686500000000092925e+01,-5.205261293598541423e-08,-2.225021919007867905e-07
1.687000000000092825e+01,-5.202657360333473861e-08,-2.223908851235931738e-07
1.687500000000092726e+01,-5.200054729686675881e-08,-2.222796340276427598e-07
1.688000000000092626e+01,-5.197453401006510479e-08,-2.221684385850809494e-07
1.688500000000092527e+01,-5.194853373641668214e-08,-2.220572987680671726e-07
1.689000000000092427e+01,-5.192254646941165884e-08,-2.219462145487746236e-07
1.689500000000092328e+01,-5.189657220254345205e-08,-2.218351858993906580e-07
1.690000000000092228e+01,-5.187061092930874794e-08,-2.217242127921162631e-07
1.690500000000092129e+01,-5.184466264320746862e-08,-2.216132951991666143e-07
1.691000000000092029e+01,-5.181872733774281181e-08,-2.215024330927705187e-07
1.691500000000091930e+01,-5.179280500642120458e-08,-2.213916264451708921e-07
1.692000000000091831e+01,-5.176689564275231651e-08,-2.212808752286245731e-07
1.692500000000091731e+01,-5.174099924024909947e-08,-2.211701794154019529e-07
1.693000000000091632e+01,-5.171511579242771476e-08,-2.210595389777875842e-07
1.693500000000091532e+01,-5.168924529280758609e-08,-2.209489538880799160e-07
1.694000000000091433e+01,-5.166338773491138635e-08,-2.208384241185909767e-07
1.694500000000091333e+01,-5.163754311226497140e-08,-2.207279496416470351e-07
1.695000000000091234e+01,-5.161171141839751907e-08,-2.206175304295877805e-07
1.695500000000091134e+01,-5.158589264684137694e-08,-2.205071664547669043e-07
1.696000000000091035e+01,-5.156008679113218146e-08,-2.203968576895520479e-07
1.696500000000090935e+01,-5.153429384480875870e-08,-2.202866041063246961e-07
1.697000000000090836e+01,-5.150851380141317726e-08,-2.201764056774798599e-07
1.697500000000090736e+01,-5.148274665449075491e-08,-2.200662623754267381e-07
1.698000000000090637e+01,-5.145699239759005199e-08,-2.199561741725879230e-07
1.698500000000090537e+01,-5.143125102426281842e-08,-2.198461410414002480e-07
1.699000000000090438e+01,-5.140552252806402682e-08,-2.197361629543139665e-07
1.699500000000090338e+01,-5.137980690255189238e-08,-2.196262398837932284e-07
1.700000000000090239e+01,-5.135410414128785958e-08,-2.195163718023161333e-07
1.700500000000090139e+01,-5.132841423783656913e-08,-2.194065586823741746e-07
1.701000000000090040e+01,-5.130273718576593737e-08,-2.192968004964729804e-07
1.701500000000089940e+01,-5.127707297864701073e-08,-2.191870972171318109e-07
1.702000000000089841e+01,-5.125142161005414430e-08,-2.190774488168836110e-07
1.702500000000089742e+01,-5.122578307356482327e-08,-2.189678552682750105e-07
1.703000000000089642e+01,-5.120015736275979522e-08,-2.188583165438665625e-07
1.703500000000089543e+01,-5.117454447122300394e-08,-2.187488326162323724e-07
1.704000000000089443e+01,-5.114894439254162254e-08,-2.186394034579604424e-07
1.704500000000089344e+01,-5.112335712030600713e-08,-2.185300290416523535e-07
1.705000000000089244e+01,-5.109778264810975637e-08,-2.184207093399233454e-07
1.705500000000089145e+01,-5.107222096954959234e-08,-2.183114443254025805e-07
1.706000000000089045e+01,-5.104667207822551937e-08,-2.182022339707325624e-07
1.706500000000088946e+01,-5.102113596774077112e-08,-2.180930782485698234e-07
1.707000000000088846e+01,-5.099561263170166498e-08,-2.179839771315844484e-07
1.707500000000088747e+01,-5.097010206371778733e-08,-2.178749305924601278e-07
1.708000000000088647e+01,-5.094460425740194066e-08,-2.177659386038943427e-07
1.708500000000088548e+01,-5.091911920637007074e-08,-2.176570011385981269e-07
1.709000000000088448e+01,-5.089364690424137249e-08,-2.175481181692962252e-07
1.709500000000088349e+01,-5.086818734463818412e-08,-2.174392896687268823e-07
1.710000000000088249e+01,-5.084274052118605993e-08,-2.173305156096421865e-07
1.710500000000088150e+01,-5.081730642751375706e-08,-2.172217959648078315e-07
1.711000000000088050e+01,-5.079188505725314285e-08,-2.171131307070030106e-07
1.711500000000087951e+01,-5.076647640403938011e-08,-2.170045198090206022e-07
1.712000000000087852e+01,-5.074108046151074849e-08,-2.168959632436671163e-07
1.712500000000087752e+01,-5.071569722330873709e-08,-2.167874609837625891e-07
1.713000000000087653e+01,-5.069032668307797829e-08,-2.166790130021406889e-07
1.713500000000087553e+01,-5.066496883446631395e-08,-2.165706192716488480e-07
1.714000000000087454e+01,-5.063962367112476228e-08,-2.164622797651477867e-07
1.714500000000087354e+01,-5.061429118670753113e-08,-2.163539944555119895e-07
1.715000000000087255e+01,-5.058897137487197159e-08,-2.162457633156294141e-07
1.715500000000087155e+01,-5.056366422927860455e-08,-2.161375863184015972e-07
1.716000000000087056e+01,-5.053836974359116696e-08,-2.160294634367437868e-07
1.716500000000086956e+01,-5.051308791147653243e-08,-2.159213946435846246e-07
1.717000000000086857e+01,-5.048781872660473772e-08,-2.158133799118662784e-07
1.717500000000086757e+01,-5.046256218264899598e-08,-2.157054192145444684e-07
1.718000000000086658e+01,-5.043731827328567684e-08,-2.155975125245884941e-07
1.718500000000086558e+01,-5.041208699219434619e-08,-2.154896598149812335e-07
1.719000000000086459e+01,-5.038686833305769996e-08,-2.153818610587189324e-07
1.719500000000086359e+01,-5.036166228956161045e-08,-2.152741162288114417e-07
1.720000000000086260e+01,-5.033646885539508003e-08,-2.151664252982821385e-07
1.720500000000086160e+01,-5.031128802425030726e-08,-2.150587882401677670e-07
1.721000000000086061e+01,-5.028611978982260093e-08,-2.149512050275185977e-07
1.721500000000085961e+01,-5.026096414581049252e-08,-2.148436756333984533e-07
1.722000000000085862e+01,-5.023582108591557738e-08,-2.147362000308847094e-07
1.722500000000085763e+01,-5.021069060384265370e-08,-2.146287781930679762e-07
1.723000000000085663e+01,-5.018557269329970268e-08,-2.145214100930525488e-07
1.723500000000085564e+01,-5.016046734799779584e-08,-2.144140957039559838e-07
1.724000000000085464e+01,-5.013537456165114802e-08,-2.143068349989094168e-07
1.724500000000085365e+01,-5.011029432797715039e-08,-2.141996279510574564e-07
1.725000000000085265e+01,-5.008522664069631760e-08,-2.140924745335579462e-07
1.725500000000085166e+01,-5.006017149353231417e-08,-2.139853747195824145e-07
1.726000000000085066e+01,-5.003512888021196777e-08,-2.138783284823156775e-07
1.726500000000084967e+01,-5.001009879446519642e-08,-2.137713357949558395e-07
1.727000000000084867e+01,-4.998508123002508790e-08,-2.136643966307147157e-07
1.727500000000084768e+01,-4.996007618062786664e-08,-2.135575109628172771e-07
1.728000000000084668e+01,-4.993508364001283420e-08,-2.134506787645018883e-07
1.728500000000084569e+01,-4.991010360192252806e-08,-2.133439000090204665e-07
1.729000000000084469e+01,-4.988513606010250989e-08,-2.132371746696382165e-07
1.729500000000084370e+01,-4.986018100830155080e-08,-2.131305027196337106e-07
1.730000000000084270e+01,-4.983523844027151225e-08,-2.130238841322989148e-07
1.730500000000084171e+01,-4.981030834976735929e-08,-2.129173188809391091e-07
1.731000000000084071e+01,-4.978539073054722010e-08,-2.128108069388729941e-07
1.731500000000083972e+01,-4.976048557637234631e-08,-2.127043482794325315e-07
1.732000000000083872e+01,-4.973559288100708650e-08,-2.125979428759631031e-07
1.732500000000083773e+01,-4.971071263821889945e-08,-2.124915907018233788e-07
1.733000000000083674e+01,-4.968584484177838722e-08,-2.123852917303853955e-07
1.733500000000083574e+01,-4.966098948545926871e-08,-2.122790459350344251e-07
1.734000000000083475e+01,-4.963614656303837961e-08,-2.121728532891692127e-07
1.734500000000083375e+01,-4.961131606829566583e-08,-2.120667137662017116e-07
1.735000000000083276e+01,-4.958649799501413052e-08,-2.119606273395570573e-07
1.735500000000083176e+01,-4.956169233697998631e-08,-2.118545939826739111e-07
1.736000000000083077e+01,-4.953689908798246338e-08,-2.117486136690040370e-07
1.736500000000082977e+01,-4.951211824181396826e-08,-2.116426863720127251e-07
1.737000000000082878e+01,-4.948734979226997140e-08,-2.115368120651782091e-07
1.737500000000082778e+01,-4.946259373314907326e-08,-2.114309907219922488e-07
1.738000000000082679e+01,-4.943785005825293820e-08,-2.113252223159597066e-07
1.738500000000082579e+01,-4.941311876138636724e-08,-2.112195068205986532e-07
1.739000000000082480e+01,-4.938839983635724515e-08,-2.111138442094406590e-07
1.739500000000082380e+01,-4.936369327697655363e-08,-2.110082344560302645e-07
1.740000000000082281e+01,-4.933899907705837137e-08,-2.109026775339255099e-07
1.740500000000082181e+01,-4.931431723041986077e-08,-2.107971734166974850e-07
1.741000000000082082e+01,-4.928964773088134078e-08,-2.106917220779305407e-07
1.741500000000081982e+01,-4.926499057226614125e-08,-2.105863234912221308e-07
1.742000000000081883e+01,-4.924034574840070227e-08,-2.104809776301832085e-07
1.742500000000081783e+01,-4.921571325311456085e-08,-2.103756844684376442e-07
1.743000000000081684e+01,-4.919109308024035762e-08,-2.102704439796225169e-07
1.743500000000081585e+01,-4.916648522361379707e-08,-2.101652561373883786e-07
1.744000000000081485e+01,-4.914188967707368727e-08,-2.100601209153985926e-07
1.744500000000081386e+01,-4.911730643446189355e-08,-2.099550382873299425e-07
1.745000000000081286e+01,-4.909273548962334512e-08,-2.098500082268722351e-07
1.745500000000081187e+01,-4.906817683640610125e-08,-2.097450307077285913e-07
1.746000000000081087e+01,-4.904363046866129830e-08,-2.096401057036151553e-07
1.746500000000080988e+01,-4.901909638024308359e-08,-2.095352331882613060e-07
1.747000000000080888e+01,-4.899457456500876095e-08,-2.094304131354094721e-07
1.747500000000080789e+01,-4.897006501681864514e-08,-2.093256455188152907e-07
1.748000000000080689e+01,-4.894556772953614129e-08,-2.092209303122476601e-07
1.748500000000080590e+01,-4.892108269702772500e-08,-2.091162674894882108e-07
1.749000000000080490e+01,-4.889660991316296885e-08,-2.090116570243320461e-07
1.749500000000080391e+01,-4.887214937181444312e-08,-2.089070988905873192e-07
1.750000000000080291e+01,-4.884770106685784151e-08,-2.088025930620751268e-07
1.750500000000080192e+01,-4.882326499217192824e-08,-2.086981395126298802e-07
1.751000000000080092e+01,-4.879884114163848505e-08,-2.085937382160988017e-07
1.751500000000079993e+01,-4.877442950914241715e-08,-2.084893891463424546e-07
1.752000000000079893e+01,-4.875003008857159435e-08,-2.083850922772343989e-07
1.752500000000079794e+01,-4.872564287381700989e-08,-2.082808475826612704e-07
1.753000000000079694e+01,-4.870126785877271427e-08,-2.081766550365227284e-07
1.753500000000079595e+01,-4.867690503733580202e-08,-2.080725146127314285e-07
1.754000000000079496e+01,-4.865255440340641169e-08,-2.079684262852131821e-07
1.754500000000079396e+01,-4.862821595088775895e-08,-2.078643900279068235e-07
1.755000000000079297e+01,-4.860388967368606378e-08,-2.077604058147641574e-07
1.755500000000079197e+01,-4.857957556571061666e-08,-2.076564736197501701e-07
1.756000000000079098e+01,-4.855527362087377856e-08,-2.075525934168427656e-07
1.756500000000078998e+01,-4.853098383309094126e-08,-2.074487651800328707e-07
1.757000000000078899e+01,-4.850670619628050743e-08,-2.073449888833244619e-07
1.757500000000078799e+01,-4.848244070436396353e-08,-2.072412645007344596e-07
1.758000000000078700e+01,-4.845818735126582014e-08,-2.071375920062927805e-07
1.758500000000078600e+01,-4.843394613091363190e-08,-2.070339713740424441e-07
1.759000000000078501e+01,-4.840971703723800407e-08,-2.069304025780392812e-07
1.759500000000078401e+01,-4.838550006417257272e-08,-2.068268855923522782e-07
1.760000000000078302e+01,-4.836129520565393851e-08,-2.067234203910633120e-07
1.760500000000078202e+01,-4.833710245562184540e-08,-2.066200069482671506e-07
1.761000000000078103e+01,-4.831292180801900198e-08,-2.065166452380715849e-07
1.761500000000078003e+01,-4.828875325679120055e-08,-2.064133352345974291e-07
1.762000000000077904e+01,-4.826459679588718479e-08,-2.063100769119783616e-07
1.762500000000077804e+01,-4.824045241925879535e-08,-2.062068702443610839e-07
1.763000000000077705e+01,-4.821632012086085073e-08,-2.061037152059051355e-07
1.763500000000077605e+01,-4.819219989465122008e-08,-2.060006117707829731e-07
1.764000000000077506e+01,-4.816809173459080332e-08,-2.058975599131800499e-07
1.764500000000077407e+01,-4.814399563464348485e-08,-2.057945596072946571e-07
1.765000000000077307e+01,-4.811991158877619310e-08,-2.056916108273379766e-07
1.765500000000077208e+01,-4.809583959095888067e-08,-2.055887135475343460e-07
1.766000000000077108e+01,-4.807177963516447799e-08,-2.054858677421207022e-07
1.766500000000077009e+01,-4.804773171536899264e-08,-2.053830733853469525e-07
1.767000000000076909e+01,-4.802369582555141662e-08,-2.052803304514758948e-07
1.767500000000076810e+01,-4.799967195969373307e-08,-2.051776389147831916e-07
1.768000000000076710e+01,-4.797566011178096910e-08,-2.050749987495575283e-07
1.768500000000076611e+01,-4.795166027580111648e-08,-2.049724099301000840e-07
1.769000000000076511e+01,-4.792767244574522421e-08,-2.048698724307252994e-07
1.769500000000076412e+01,-4.790369661560732577e-08,-2.047673862257602411e-07
1.770000000000076312e+01,-4.787973277938445234e-08,-2.046649512895448401e-07
1.770500000000076213e+01,-4.785578093107663942e-08,-2.045625675964319444e-07
1.771000000000076113e+01,-4.783184106468692022e-08,-2.044602351207871874e-07
1.771500000000076014e+01,-4.780791317422139843e-08,-2.043579538369889340e-07
1.772000000000075914e+01,-4.778399725368906295e-08,-2.042557237194285459e-07
1.772500000000075815e+01,-4.776009329710195996e-08,-2.041535447425100640e-07
1.773000000000075715e+01,-4.773620129847510684e-08,-2.040514168806504198e-07
1.773500000000075616e+01,-4.771232125182655179e-08,-2.039493401082791445e-07
1.774000000000075516e+01,-4.768845315117732745e-08,-2.038473143998388187e-07
1.774500000000075417e+01,-4.766459699055140462e-08,-2.037453397297847024e-07
1.775000000000075318e+01,-4.764075276397581798e-08,-2.036434160725847871e-07
1.775500000000075218e+01,-4.761692046548053373e-08,-2.035415434027199291e-07
1.776000000000075119e+01,-4.759310008909854888e-08,-2.034397216946836105e-07
1.776500000000075019e+01,-4.756929162886580516e-08,-2.033379509229821776e-07
1.777000000000074920e+01,-4.754549507882126852e-08,-2.032362310621348679e-07
1.777500000000074820e+01,-4.752171043300683641e-08,-2.031345620866734386e-07
1.778000000000074721e+01,-4.749793768546743045e-08,-2.030329439711424057e-07
1.778500000000074621e+01,-4.747417683025091705e-08,-2.029313766900990965e-07
1.779000000000074522e+01,-4.745042786140818015e-08,-2.028298602181134907e-07
1.779500000000074422e+01,-4.742669077299306170e-08,-2.027283945297684590e-07
1.780000000000074323e+01,-4.740296555906236163e-08,-2.026269795996594186e-07
1.780500000000074223e+01,-4.737925221367587097e-08,-2.025256154023944658e-07
1.781000000000074124e+01,-4.735555073089633214e-08,-2.024243019125946671e-07
1.781500000000074024e+01,-4.733186110478949186e-08,-2.023230391048934239e-07
1.782000000000073925e+01,-4.730818332942404825e-08,-2.022218269539370814e-07
1.782500000000073825e+01,-4.728451739887165078e-08,-2.021206654343846371e-07
1.783000000000073726e+01,-4.726086330720694004e-08,-2.020195545209076620e-07
1.783500000000073626e+01,-4.723722104850750798e-08,-2.019184941881904853e-07
1.784000000000073527e+01,-4.721359061685389793e-08,-2.018174844109300358e-07
1.784500000000073427e+01,-4.718997200632965094e-08,-2.017165251638358951e-07
1.785000000000073328e+01,-4.716636521102122634e-08,-2.016156164216304293e-07
1.785500000000073229e+01,-4.714277022501806130e-08,-2.015147581590485251e-07
1.786000000000073129e+01,-4.711918704241254438e-08,-2.014139503508377216e-07
1.786500000000073030e+01,-4.709561565730003539e-08,-2.013131929717582104e-07
1.787000000000072930e+01,-4.707205606377883226e-08,-2.012124859965827827e-07
1.787500000000072831e+01,-4.704850825595019094e-08,-2.011118294000969354e-07
1.788000000000072731e+01,-4.702497222791828564e-08,-2.010112231570987118e-07
1.788500000000072632e+01,-4.700144797379032139e-08,-2.009106672423985962e-07
1.789000000000072532e+01,-4.697793548767636195e-08,-2.008101616308200959e-07
1.789500000000072433e+01,-4.695443476368946217e-08,-2.007097062971988415e-07
1.790000000000072333e+01,-4.693094579594562825e-08,-2.006093012163834601e-07
1.790500000000072234e+01,-4.690746857856378473e-08,-2.005089463632348345e-07
1.791000000000072134e+01,-4.688400310566581411e-08,-2.004086417126266586e-07
1.791500000000072035e+01,-4.686054937137653044e-08,-2.003083872394450145e-07
1.792000000000071935e+01,-4.683710736982369251e-08,-2.002081829185886365e-07
1.792500000000071836e+01,-4.681367709513800390e-08,-2.001080287249688853e-07
1.793000000000071736e+01,-4.679025854145309309e-08,-2.000079246335096416e-07
1.793500000000071637e+01,-4.676685170290552669e-08,-1.999078706191471476e-07
1.794000000000071537e+01,-4.674345657363479625e-08,-1.998078666568304038e-07
1.794500000000071438e+01,-4.672007314778335130e-08,-1.997079127215208516e-07
1.795000000000071338e+01,-4.669670141949652656e-08,-1.996080087881924261e-07
1.795500000000071239e+01,-4.667334138292264127e-08,-1.995081548318316886e-07
1.796000000000071140e+01,-4.664999303221289319e-08,-1.994083508274376146e-07
1.796500000000071040e+01,-4.662665636152143152e-08,-1.993085967500217262e-07
1.797000000000070941e+01,-4.660333136500533033e-08,-1.992088925746079866e-07
1.797500000000070841e+01,-4.658001803682456877e-08,-1.991092382762329846e-07
1.798000000000070742e+01,-4.655671637114205751e-08,-1.990096338299456710e-07
1.798500000000070642e+01,-4.653342636212365199e-08,-1.989100792108075956e-07
1.799000000000070543e+01,-4.651014800393807961e-08,-1.988105743938926700e-07
1.799500000000070443e+01,-4.648688129075701254e-08,-1.987111193542872995e-07
1.800000000000070344e+01,-4.646362621675504787e-08,-1.986117140670903564e-07
1.800500000000070244e+01,-4.644038277610966787e-08,-1.985123585074132335e-07
1.801000000000070145e+01,-4.641715096300128636e-08,-1.984130526503797643e-07
1.801500000000070045e+01,-4.639393077161322883e-08,-1.983137964711259847e-07
1.802000000000069946e+01,-4.637072219613171922e-08,-1.982145899448008217e-07
1.802500000000069846e+01,-4.634752523074591297e-08,-1.981154330465652193e-07
1.803000000000069747e+01,-4.632433986964784414e-08,-1.980163257515927742e-07
1.803500000000069647e+01,-4.630116610703247168e-08,-1.979172680350694974e-07
1.804000000000069548e+01,-4.627800393709764638e-08,-1.978182598721936819e-07
1.804500000000069448e+01,-4.625485335404413731e-08,-1.977193012381761672e-07
1.805000000000069349e+01,-4.623171435207559213e-08,-1.976203921082400751e-07
1.805500000000069249e+01,-4.620858692539857018e-08,-1.975215324576209680e-07
1.806000000000069150e+01,-4.618547106822253586e-08,-1.974227222615669019e-07
1.806500000000069051e+01,-4.616236677475983215e-08,-1.973239614953380563e-07
1.807000000000068951e+01,-4.613927403922572033e-08,-1.972252501342072894e-07
1.807500000000068852e+01,-4.611619285583834027e-08,-1.971265881534595828e-07
1.808000000000068752e+01,-4.609312321881872366e-08,-1.970279755283924646e-07
1.808500000000068653e+01,-4.607006512239081387e-08,-1.969294122343156920e-07
1.809000000000068553e+01,-4.604701856078140638e-08,-1.968308982465515160e-07
1.809500000000068454e+01,-4.602398352822020835e-08,-1.967324335404343372e-07
1.810000000000068354e+01,-4.600096001893981876e-08,-1.966340180913110499e-07
1.810500000000068255e+01,-4.597794802717570858e-08,-1.965356518745408303e-07
1.811000000000068155e+01,-4.595494754716624057e-08,-1.964373348654951897e-07
1.811500000000068056e+01,-4.593195857315264950e-08,-1.963390670395579741e-07
1.812000000000067956e+01,-4.590898109937906193e-08,-1.962408483721251530e-07
1.812500000000067857e+01,-4.588601512009248302e-08,-1.961426788386053745e-07
1.813000000000067757e+01,-4.586306062954279653e-08,-1.960445584144193043e-07
1.813500000000067658e+01,-4.584011762198275156e-08,-1.959464870749999693e-07
1.814000000000067558e+01,-4.581718609166797580e-08,-1.958484647957927315e-07
1.814500000000067459e+01,-4.579426603285699539e-08,-1.957504915522552082e-07
1.815000000000067359e+01,-4.577135743981116210e-08,-1.956525673198573518e-07
1.815500000000067260e+01,-4.574846030679473279e-08,-1.955546920740812642e-07
1.816000000000067160e+01,-4.572557462807482963e-08,-1.954568657904212764e-07
1.816500000000067061e+01,-4.570270039792143357e-08,-1.953590884443842660e-07
1.817000000000066962e+01,-4.567983761060738426e-08,-1.952613600114889956e-07
1.817500000000066862e+01,-4.565698626040842645e-08,-1.951636804672667746e-07
1.818000000000066763e+01,-4.563414634160311725e-08,-1.950660497872610882e-07
1.818500000000066663e+01,-4.561131784847291226e-08,-1.949684679470274656e-07
1.819000000000066564e+01,-4.558850077530210594e-08,-1.948709349221338767e-07
1.819500000000066464e+01,-4.556569511637787795e-08,-1.947734506881603087e-07
1.820000000000066365e+01,-4.554290086599022039e-08,-1.946760152206992954e-07
1.820500000000066265e+01,-4.552011801843202377e-08,-1.945786284953551233e-07
1.821000000000066166e+01,-4.549734656799903074e-08,-1.944812904877448109e-07
1.821500000000066066e+01,-4.547458650898981621e-08,-1.943840011734971025e-07
1.822000000000065967e+01,-4.545183783570582044e-08,-1.942867605282532896e-07
1.822500000000065867e+01,-4.542910054245132920e-08,-1.941895685276665216e-07
1.823000000000065768e+01,-4.540637462353346714e-08,-1.940924251474023891e-07
1.823500000000065668e+01,-4.538366007326224411e-08,-1.939953303631385527e-07
1.824000000000065569e+01,-4.536095688595047576e-08,-1.938982841505648492e-07
1.824500000000065469e+01,-4.533826505591384972e-08,-1.938012864853832915e-07
1.825000000000065370e+01,-4.531558457747087264e-08,-1.937043373433080421e-07
1.825500000000065270e+01,-4.529291544494291652e-08,-1.936074367000653867e-07
1.826000000000065171e+01,-4.527025765265417902e-08,-1.935105845313936811e-07
1.826500000000065072e+01,-4.524761119493170993e-08,-1.934137808130436955e-07
1.827000000000064972e+01,-4.522497606610538466e-08,-1.933170255207780322e-07
1.827500000000064873e+01,-4.520235226050791090e-08,-1.932203186303714960e-07
1.828000000000064773e+01,-4.517973977247485508e-08,-1.931236601176111205e-07
1.828500000000064674e+01,-4.515713859634460266e-08,-1.930270499582959305e-07
1.829000000000064574e+01,-4.513454872645836474e-08,-1.929304881282371531e-07
1.829500000000064475e+01,-4.511197015716019133e-08,-1.928339746032579798e-07
1.830000000000064375e+01,-4.508940288279695805e-08,-1.927375093591938313e-07
1.830500000000064276e+01,-4.506684689771837943e-08,-1.926410923718922512e-07
1.831000000000064176e+01,-4.504430219627698241e-08,-1.925447236172126682e-07
1.831500000000064077e+01,-4.502176877282811958e-08,-1.924484030710266606e-07
1.832000000000063977e+01,-4.499924662172996918e-08,-1.923521307092180886e-07
1.832500000000063878e+01,-4.497673573734356817e-08,-1.922559065076824857e-07
1.833000000000063778e+01,-4.495423611403270638e-08,-1.921597304423279320e-07
1.833500000000063679e+01,-4.493174774616403239e-08,-1.920636024890741013e-07
1.834000000000063579e+01,-4.490927062810702040e-08,-1.919675226238528966e-07
1.834500000000063480e+01,-4.488680475423394381e-08,-1.918714908226083704e-07
1.835000000000063380e+01,-4.486435011891988843e-08,-1.917755070612964337e-07
1.835500000000063281e+01,-4.484190671654277233e-08,-1.916795713158850942e-07
1.836000000000063181e+01,-4.481947454148331276e-08,-1.915836835623544563e-07
1.836500000000063082e+01,-4.479705358812503939e-08,-1.914878437766965358e-07
1.837000000000062983e+01,-4.477464385085428770e-08,-1.913920519349153921e-07
1.837500000000062883e+01,-4.475224532406022539e-08,-1.912963080130270492e-07
1.838000000000062784e+01,-4.472985800213479955e-08,-1.912006119870596276e-07
1.838500000000062684e+01,-4.470748187947276963e-08,-1.911049638330530798e-07
1.839000000000062585e+01,-4.468511695047170090e-08,-1.910093635270595346e-07
1.839500000000062485e+01,-4.466276320953196443e-08,-1.909138110451430055e-07
1.840000000000062386e+01,-4.464042065105673047e-08,-1.908183063633794969e-07
1.840500000000062286e+01,-4.461808926945196181e-08,-1.907228494578568980e-07
1.841000000000062187e+01,-4.459576905912642707e-08,-1.906274403046752215e-07
1.841500000000062087e+01,-4.457346001449169402e-08,-1.905320788799462853e-07
1.842000000000061988e+01,-4.455116212996213624e-08,-1.904367651597939511e-07
1.842500000000061888e+01,-4.452887539995489340e-08,-1.903414991203539921e-07
1.843000000000061789e+01,-4.450659981888991758e-08,-1.902462807377740929e-07
1.843500000000061689e+01,-4.448433538118994021e-08,-1.901511099882139023e-07
1.844000000000061590e+01,-4.446208208128049847e-08,-1.900559868478450336e-07
1.844500000000061490e+01,-4.443983991358990230e-08,-1.899609112928509320e-07
1.845000000000061391e+01,-4.441760887254926079e-08,-1.898658832994270336e-07
1.845500000000061291e+01,-4.439538895259246897e-08,-1.897709028437806064e-07
1.846000000000061192e+01,-4.437318014815618137e-08,-1.896759699021308827e-07
1.846500000000061092e+01,-4.435098245367989139e-08,-1.895810844507089798e-07
1.847000000000060993e+01,-4.432879586360581218e-08,-1.894862464657579265e-07
1.847500000000060894e+01,-4.430662037237897596e-08,-1.893914559235325834e-07
1.848000000000060794e+01,-4.428445597444717439e-08,-1.892967128002996697e-07
1.848500000000060695e+01,-4.426230266426098510e-08,-1.892020170723379218e-07
1.849000000000060595e+01,-4.424016043627375180e-08,-1.891073687159377494e-07
1.849500000000060496e+01,-4.421802928494161738e-08,-1.890127677074016057e-07
1.850000000000060396e+01,-4.419590920472348420e-08,-1.889182140230436174e-07
1.850500000000060297e+01,-4.417380019008100748e-08,-1.888237076391899017e-07
1.851000000000060197e+01,-4.415170223547864825e-08,-1.887292485321783815e-07
1.851500000000060098e+01,-4.412961533538360053e-08,-1.886348366783587852e-07
1.852000000000059998e+01,-4.410753948426587075e-08,-1.885404720540926997e-07
1.852500000000059899e+01,-4.408547467659817850e-08,-1.884461546357534908e-07
1.853000000000059799e+01,-4.406342090685605580e-08,-1.883518843997264358e-07
1.853500000000059700e+01,-4.404137816951776103e-08,-1.882576613224085646e-07
1.854000000000059600e+01,-4.401934645906433190e-08,-1.881634853802086861e-07
1.854500000000059501e+01,-4.399732576997957885e-08,-1.880693565495474678e-07
1.855000000000059401e+01,-4.397531609675004531e-08,-1.879752748068573561e-07
1.855500000000059302e+01,-4.395331743386506065e-08,-1.878812401285825764e-07
1.856000000000059202e+01,-4.393132977581668726e-08,-1.877872524911791598e-07
1.856500000000059103e+01,-4.390935311709975361e-08,-1.876933118711148898e-07
1.857000000000059003e+01,-4.388738745221185426e-08,-1.875994182448692498e-07
1.857500000000058904e+01,-4.386543277565329693e-08,-1.875055715889337138e-07
1.858000000000058805e+01,-4.384348908192719515e-08,-1.874117718798112437e-07
1.858500000000058705e+01,-4.382155636553936894e-08,-1.873180190940167922e-07
1.859000000000058606e+01,-4.379963462099841109e-08,-1.872243132080769059e-07
1.859500000000058506e+01,-4.377772384281564072e-08,-1.871306541985299103e-07
1.860000000000058407e+01,-4.375582402550515632e-08,-1.870370420419258042e-07
1.860500000000058307e+01,-4.373393516358374304e-08,-1.869434767148265242e-07
1.861000000000058208e+01,-4.371205725157099182e-08,-1.868499581938055476e-07
1.861500000000058108e+01,-4.369019028398920017e-08,-1.867564864554481311e-07
1.862000000000058009e+01,-4.366833425536341180e-08,-1.866630614763512306e-07
1.862500000000057909e+01,-4.364648916022141669e-08,-1.865696832331234755e-07
1.863000000000057810e+01,-4.362465499309373118e-08,-1.864763517023852742e-07
1.863500000000057710e+01,-4.360283174851361786e-08,-1.863830668607686817e-07
1.864000000000057611e+01,-4.358101942101708558e-08,-1.862898286849175055e-07
1.864500000000057511e+01,-4.355921800514281661e-08,-1.861966371514871208e-07
1.865000000000057412e+01,-4.353742749543231227e-08,-1.861034922371446549e-07
1.865500000000057312e+01,-4.351564788642974069e-08,-1.860103939185689086e-07
1.866000000000057213e+01,-4.349387917268202288e-08,-1.859173421724503556e-07
1.866500000000057113e+01,-4.347212134873881284e-08,-1.858243369754910637e-07
1.867000000000057014e+01,-4.345037440915246450e-08,-1.857313783044048795e-07
1.867500000000056914e+01,-4.342863834847810447e-08,-1.856384661359171375e-07
1.868000000000056815e+01,-4.340691316127353285e-08,-1.855456004467649514e-07
1.868500000000056716e+01,-4.338519884209929595e-08,-1.854527812136970020e-07
1.869000000000056616e+01,-4.336349538551864001e-08,-1.853600084134735905e-07
1.869500000000056517e+01,-4.334180278609759059e-08,-1.852672820228667176e-07
1.870000000000056417e+01,-4.332012103840482685e-08,-1.851746020186599515e-07
1.870500000000056318e+01,-4.329845013701177419e-08,-1.850819683776485334e-07
1.871000000000056218e+01,-4.327679007649257777e-08,-1.849893810766391924e-07
1.871500000000056119e+01,-4.325514085142407607e-08,-1.848968400924503572e-07
1.872000000000056019e+01,-4.323350245638582731e-08,-1.848043454019120239e-07
1.872500000000055920e+01,-4.321187488596012275e-08,-1.847118969818657825e-07
1.873000000000055820e+01,-4.319025813473193369e-08,-1.846194948091648163e-07
1.873500000000055721e+01,-4.316865219728895121e-08,-1.845271388606738764e-07
1.874000000000055621e+01,-4.314705706822159278e-08,-1.844348291132692809e-07
1.874500000000055522e+01,-4.312547274212294268e-08,-1.843425655438389947e-07
1.875000000000055422e+01,-4.310389921358883146e-08,-1.842503481292823382e-07
1.875500000000055323e+01,-4.308233647721777633e-08,-1.841581768465104373e-07
1.876000000000055223e+01,-4.306078452761098119e-08,-1.840660516724457736e-07
1.876500000000055124e+01,-4.303924335937236309e-08,-1.839739725840225281e-07
1.877000000000055024e+01,-4.301771296710855886e-08,-1.838819395581863168e-07
1.877500000000054925e+01,-4.299619334542886553e-08,-1.837899525718942968e-07
1.878000000000054825e+01,-4.297468448894531314e-08,-1.836980116021151921e-07
1.878500000000054726e+01,-4.295318639227259857e-08,-1.836061166258292413e-07
1.879000000000054627e+01,-4.293169905002812521e-08,-1.835142676200281972e-07
1.879500000000054527e+01,-4.291022245683198978e-08,-1.834224645617152743e-07
1.880000000000054428e+01,-4.288875660730697565e-08,-1.833307074279052804e-07
1.880500000000054328e+01,-4.286730149607856614e-08,-1.832389961956244058e-07
1.881000000000054229e+01,-4.284585711777491138e-08,-1.831473308419104607e-07
1.881500000000054129e+01,-4.282442346702686805e-08,-1.830557113438126374e-07
1.882000000000054030e+01,-4.280300053846797948e-08,-1.829641376783916955e-07
1.882500000000053930e+01,-4.278158832673446912e-08,-1.828726098227197766e-07
1.883000000000053831e+01,-4.276018682646523381e-08,-1.827811277538805897e-07
1.883500000000053731e+01,-4.273879603230186373e-08,-1.826896914489692256e-07
1.884000000000053632e+01,-4.271741593888862911e-08,-1.825983008850922631e-07
1.884500000000053532e+01,-4.269604654087248024e-08,-1.825069560393677689e-07
1.885000000000053433e+01,-4.267468783290304087e-08,-1.824156568889252181e-07
1.885500000000053333e+01,-4.265333980963260820e-08,-1.823244034109055474e-07
1.886000000000053234e+01,-4.263200246571614623e-08,-1.822331955824610487e-07
1.886500000000053134e+01,-4.261067579581132554e-08,-1.821420333807556081e-07
1.887000000000053035e+01,-4.258935979457847028e-08,-1.820509167829643874e-07
1.887500000000052935e+01,-4.256805445668057142e-08,-1.819598457662739836e-07
1.888000000000052836e+01,-4.254675977678328016e-08,-1.818688203078824815e-07
1.888500000000052736e+01,-4.252547574955494100e-08,-1.817778403849993479e-07
1.889000000000052637e+01,-4.250420236966655204e-08,-1.816869059748454317e-07
1.889500000000052538e+01,-4.248293963179177156e-08,-1.815960170546529637e-07
1.890000000000052438e+01,-4.246168753060693796e-08,-1.815051736016655038e-07
1.890500000000052339e+01,-4.244044606079103656e-08,-1.814143755931381792e-07
1.891000000000052239e+01,-4.241921521702573941e-08,-1.813236230063373402e-07
1.891500000000052140e+01,-4.239799499399534565e-08,-1.812329158185407988e-07
1.892000000000052040e+01,-4.237678538638683452e-08,-1.811422540070376162e-07
1.892500000000051941e+01,-4.235558638888983882e-08,-1.810516375491283419e-07
1.893000000000051841e+01,-4.233439799619664496e-08,-1.809610664221248542e-07
1.893500000000051742e+01,-4.231322020300219958e-08,-1.808705406033502548e-07
1.894000000000051642e+01,-4.229205300400410289e-08,-1.807800600701392125e-07
1.894500000000051543e+01,-4.227089639390259547e-08,-1.806896247998375135e-07
1.895000000000051443e+01,-4.224975036740058473e-08,-1.805992347698024583e-07
1.895500000000051344e+01,-4.222861491920363830e-08,-1.805088899574025178e-07
1.896000000000051244e+01,-4.220749004401994431e-08,-1.804185903400176241e-07
1.896500000000051145e+01,-4.218637573656034448e-08,-1.803283358950389327e-07
1.897000000000051045e+01,-4.216527199153834076e-08,-1.802381265998689015e-07
1.897500000000050946e+01,-4.214417880367005559e-08,-1.801479624319213705e-07
1.898000000000050846e+01,-4.212309616767429149e-08,-1.800578433686214558e-07
1.898500000000050747e+01,-4.210202407827245824e-08,-1.799677693874054967e-07
1.899000000000050647e+01,-4.208096253018861923e-08,-1.798777404657212146e-07
1.899500000000050548e+01,-4.205991151814948482e-08,-1.797877565810275010e-07
1.900000000000050449e+01,-4.203887103688438586e-08,-1.796978177107946560e-07
1.900500000000050349e+01,-4.201784108112530684e-08,-1.796079238325041497e-07
1.901000000000050250e+01,-4.199682164560685933e-08,-1.795180749236487816e-07
1.901500000000050150e+01,-4.197581272506630191e-08,-1.794282709617325212e-07
1.902000000000050051e+01,-4.195481431424350041e-08,-1.793385119242706938e-07
1.902500000000049951e+01,-4.193382640788096104e-08,-1.792487977887898475e-07
1.903000000000049852e+01,-4.191284900072383698e-08,-1.791591285328277274e-07
1.903500000000049752e+01,-4.189188208751989528e-08,-1.790695041339333282e-07
1.904000000000049653e+01,-4.187092566301953016e-08,-1.789799245696669207e-07
1.904500000000049553e+01,-4.184997972197577617e-08,-1.788903898175999195e-07
1.905000000000049454e+01,-4.182904425914427513e-08,-1.788008998553150948e-07
1.905500000000049354e+01,-4.180811926928328938e-08,-1.787114546604063075e-07
1.906000000000049255e+01,-4.178720474715370839e-08,-1.786220542104786416e-07
1.906500000000049155e+01,-4.176630068751906859e-08,-1.785326984831484312e-07
1.907000000000049056e+01,-4.174540708514550709e-08,-1.784433874560432331e-07
1.907500000000048956e+01,-4.172452393480173517e-08,-1.783541211068016686e-07
1.908000000000048857e+01,-4.170365123125916402e-08,-1.782648994130736089e-07
1.908500000000048757e+01,-4.168278896929175918e-08,-1.781757223525202276e-07
1.909000000000048658e+01,-4.166193714367612655e-08,-1.780865899028136831e-07
1.909500000000048558e+01,-4.164109574919147929e-08,-1.779975020416374102e-07
1.910000000000048459e+01,-4.162026478061964446e-08,-1.779084587466860138e-07
1.910500000000048360e+01,-4.159944423274505640e-08,-1.778194599956651898e-07
1.911000000000048260e+01,-4.157863410035475009e-08,-1.777305057662918306e-07
1.911500000000048161e+01,-4.155783437823836779e-08,-1.776415960362940254e-07
1.912000000000048061e+01,-4.153704506118819874e-08,-1.775527307834108220e-07
1.912500000000047962e+01,-4.151626614399907990e-08,-1.774639099853926765e-07
1.913000000000047862e+01,-4.149549762146848858e-08,-1.773751336200009771e-07
1.913500000000047763e+01,-4.147473948839648953e-08,-1.772864016650082822e-07
1.914000000000047663e+01,-4.145399173958575474e-08,-1.771977140981982677e-07
1.914500000000047564e+01,-4.143325436984155027e-08,-1.771090708973657530e-07
1.915000000000047464e+01,-4.141252737397175606e-08,-1.770204720403166485e-07
1.915500000000047365e+01,-4.139181074678683947e-08,-1.769319175048679555e-07
1.916000000000047265e+01,-4.137110448309985527e-08,-1.768434072688478188e-07
1.916500000000047166e+01,-4.135040857772645892e-08,-1.767549413100954214e-07
1.917000000000047066e+01,-4.132972302548490649e-08,-1.766665196064609841e-07
1.917500000000046967e+01,-4.130904782119604812e-08,-1.765781421358059243e-07
1.918000000000046867e+01,-4.128838295968330813e-08,-1.764898088760026974e-07
1.918500000000046768e+01,-4.126772843577271148e-08,-1.764015198049347968e-07
1.919000000000046668e+01,-4.124708424429286397e-08,-1.763132749004967536e-07
1.919500000000046569e+01,-4.122645038007497863e-08,-1.762250741405942957e-07
1.920000000000046469e+01,-4.120582683795282948e-08,-1.761369175031440566e-07
1.920500000000046370e+01,-4.118521361276278454e-08,-1.760488049660737871e-07
1.921000000000046271e+01,-4.116461069934380589e-08,-1.759607365073221964e-07
1.921500000000046171e+01,-4.114401809253741657e-08,-1.758727121048391639e-07
1.922000000000046072e+01,-4.112343578718774026e-08,-1.757847317365855278e-07
1.922500000000045972e+01,-4.110286377814146821e-08,-1.756967953805331108e-07
1.923000000000045873e+01,-4.108230206024787249e-08,-1.756089030146647740e-07
1.923500000000045773e+01,-4.106175062835879271e-08,-1.755210546169744953e-07
1.924000000000045674e+01,-4.104120947732867577e-08,-1.754332501654671586e-07
1.924500000000045574e+01,-4.102067860201449645e-08,-1.753454896381586589e-07
1.925000000000045475e+01,-4.100015799727583676e-08,-1.752577730130759558e-07
1.925500000000045375e+01,-4.097964765797483309e-08,-1.751701002682568878e-07
1.926000000000045276e+01,-4.095914757897619600e-08,-1.750824713817503579e-07
1.926500000000045176e+01,-4.093865775514721021e-08,-1.749948863316162540e-07
1.927000000000045077e+01,-4.091817818135772143e-08,-1.749073450959253695e-07
1.927500000000044977e+01,-4.089770885248014292e-08,-1.748198476527595622e-07
1.928000000000044878e+01,-4.087724976338946874e-08,-1.747323939802115955e-07
1.928500000000044778e+01,-4.085680090896322744e-08,-1.746449840563852178e-07
1.929000000000044679e+01,-4.083636228408152837e-08,-1.745576178593951623e-07
1.929500000000044579e+01,-4.081593388362706169e-08,-1.744702953673669355e-07
1.930000000000044480e+01,-4.079551570248502555e-08,-1.743830165584372671e-07
1.930500000000044380e+01,-4.077510773554319894e-08,-1.742957814107535540e-07
1.931000000000044281e+01,-4.075470997769195485e-08,-1.742085899024743107e-07
1.931500000000044182e+01,-4.073432242382418753e-08,-1.741214420117689304e-07
1.932000000000044082e+01,-4.071394506883533897e-08,-1.740343377168176856e-07
1.932500000000043983e+01,-4.069357790762343193e-08,-1.739472769958118602e-07
1.933000000000043883e+01,-4.067322093508902367e-08,-1.738602598269534055e-07
1.933500000000043784e+01,-4.065287414613521917e-08,-1.737732861884554957e-07
1.934000000000043684e+01,-4.063253753566766448e-08,-1.736863560585420521e-07
1.934500000000043585e+01,-4.061221109859460633e-08,-1.735994694154478484e-07
1.935000000000043485e+01,-4.059189482982676639e-08,-1.735126262374185638e-07
1.935500000000043386e+01,-4.057158872427746694e-08,-1.734258265027108097e-07
1.936000000000043286e+01,-4.055129277686255817e-08,-1.733390701895921030e-07
1.936500000000043187e+01,-4.053100698250042472e-08,-1.732523572763407600e-07
1.937000000000043087e+01,-4.051073133611199897e-08,-1.731656877412459765e-07
1.937500000000042988e+01,-4.049046583262074114e-08,-1.730790615626078007e-07
1.938000000000042888e+01,-4.047021046695268566e-08,-1.729924787187371598e-07
1.938500000000042789e+01,-4.044996523403637494e-08,-1.729059391879558603e-07
1.939000000000042689e+01,-4.042973012880289914e-08,-1.728194429485964816e-07
1.939500000000042590e+01,-4.040950514618588289e-08,-1.727329899790025089e-07
1.940000000000042490e+01,-4.038929028112148529e-08,-1.726465802575282006e-07
1.940500000000042391e+01,-4.036908552854838670e-08,-1.725602137625386941e-07
1.941000000000042292e+01,-4.034889088340782843e-08,-1.724738904724098998e-07
1.941500000000042192e+01,-4.032870634064356641e-08,-1.723876103655286076e-07
1.942000000000042093e+01,-4.030853189520185796e-08,-1.723013734202923803e-07
1.942500000000041993e+01,-4.028836754203154123e-08,-1.722151796151095804e-07
1.943000000000041894e+01,-4.026821327608393589e-08,-1.721290289283994232e-07
1.943500000000041794e+01,-4.024806909231291594e-08,-1.720429213385918969e-07
1.944000000000041695e+01,-4.022793498567488327e-08,-1.719568568241277102e-07
1.944500000000041595e+01,-4.020781095112873451e-08,-1.718708353634584243e-07
1.945000000000041496e+01,-4.018769698363590080e-08,-1.717848569350463737e-07
1.945500000000041396e+01,-4.016759307816034113e-08,-1.716989215173646395e-07
1.946000000000041297e+01,-4.014749922966852913e-08,-1.716130290888971026e-07
1.946500000000041197e+01,-4.012741543312945306e-08,-1.715271796281384169e-07
1.947000000000041098e+01,-4.010734168351462240e-08,-1.714413731135939833e-07
1.947500000000040998e+01,-4.008727797579805467e-08,-1.713556095237798963e-07
1.948000000000040899e+01,-4.006722430495629525e-08,-1.712698888372231031e-07
1.948500000000040799e+01,-4.004718066596839090e-08,-1.711842110324612181e-07
1.949000000000040700e+01,-4.002714705381591626e-08,-1.710985760880426290e-07
1.949500000000040600e+01,-4.000712346348293412e-08,-1.710129839825263909e-07
1.950000000000040501e+01,-3.998710988995602190e-08,-1.709274346944823848e-07
1.950500000000040401e+01,-3.996710632822427827e-08,-1.708419282024911064e-07
1.951000000000040302e+01,-3.994711277327928344e-08,-1.707564644851439037e-07
1.951500000000040203e+01,-3.992712922011517856e-08,-1.706710435210426864e-07
1.952000000000040103e+01,-3.990715566372854665e-08,-1.705856652888000842e-07
1.952500000000040004e+01,-3.988719209911848532e-08,-1.705003297670395532e-07
1.953000000000039904e+01,-3.986723852128662668e-08,-1.704150369343951637e-07
1.953500000000039805e+01,-3.984729492523706453e-08,-1.703297867695116533e-07
1.954000000000039705e+01,-3.982736130597642053e-08,-1.702445792510444537e-07
1.954500000000039606e+01,-3.980743765851379790e-08,-1.701594143576597164e-07
1.955000000000039506e+01,-3.978752397786080783e-08,-1.700742920680342077e-07
1.955500000000039407e+01,-3.976762025903154971e-08,-1.699892123608554138e-07
1.956000000000039307e+01,-3.974772649704261769e-08,-1.699041752148214092e-07
1.956500000000039208e+01,-3.972784268691310731e-08,-1.698191806086409882e-07
1.957000000000039108e+01,-3.970796882366458243e-08,-1.697342285210335864e-07
1.957500000000039009e+01,-3.968810490232112814e-08,-1.696493189307292006e-07
1.958000000000038909e+01,-3.966825091790929785e-08,-1.695644518164687067e-07
1.958500000000038810e+01,-3.964840686545813313e-08,-1.694796271570033303e-07
1.959000000000038710e+01,-3.962857273999918356e-08,-1.693948449310950966e-07
1.959500000000038611e+01,-3.960874853656646039e-08,-1.693101051175166454e-07
1.960000000000038511e+01,-3.958893425019646306e-08,-1.692254076950510719e-07
1.960500000000038412e+01,-3.956912987592817915e-08,-1.691407526424923238e-07
1.961000000000038312e+01,-3.954933540880307778e-08,-1.690561399386448047e-07
1.961500000000038213e+01,-3.952955084386511625e-08,-1.689715695623235586e-07
1.962000000000038114e+01,-3.950977617616071353e-08,-1.688870414923542443e-07
1.962500000000038014e+01,-3.949001140073877675e-08,-1.688025557075731083e-07
1.963000000000037915e+01,-3.947025651265069459e-08,-1.687181121868269057e-07
1.963500000000037815e+01,-3.945051150695032403e-08,-1.686337109089731381e-07
1.964000000000037716e+01,-3.943077637869399037e-08,-1.685493518528797365e-07
1.964500000000037616e+01,-3.941105112294052029e-08,-1.684650349974252461e-07
1.965000000000037517e+01,-3.939133573475118230e-08,-1.683807603214988266e-07
1.965500000000037417e+01,-3.937163020918971325e-08,-1.682965278040001196e-07
1.966000000000037318e+01,-3.935193454132233812e-08,-1.682123374238393811e-07
1.966500000000037218e+01,-3.933224872621774358e-08,-1.681281891599373492e-07
1.967000000000037119e+01,-3.931257275894709124e-08,-1.680440829912254293e-07
1.967500000000037019e+01,-3.929290663458397130e-08,-1.679600188966454560e-07
1.968000000000036920e+01,-3.927325034820448859e-08,-1.678759968551498250e-07
1.968500000000036820e+01,-3.925360389488719641e-08,-1.677920168457014939e-07
1.969000000000036721e+01,-3.923396726971309650e-08,-1.677080788472739285e-07
1.969500000000036621e+01,-3.921434046776564566e-08,-1.676241828388510766e-07
1.970000000000036522e+01,-3.919472348413078888e-08,-1.675403287994274477e-07
1.970500000000036422e+01,-3.917511631389691297e-08,-1.674565167080080596e-07
1.971000000000036323e+01,-3.915551895215485318e-08,-1.673727465436083063e-07
1.971500000000036223e+01,-3.913593139399789325e-08,-1.672890182852543021e-07
1.972000000000036124e+01,-3.911635363452181829e-08,-1.672053319119825108e-07
1.972500000000036025e+01,-3.909678566882482215e-08,-1.671216874028399051e-07
1.973000000000035925e+01,-3.907722749200756040e-08,-1.670380847368838864e-07
1.973500000000035826e+01,-3.905767909917315028e-08,-1.669545238931824971e-07
1.974000000000035726e+01,-3.903814048542715087e-08,-1.668710048508140763e-07
1.974500000000035627e+01,-3.901861164587756308e-08,-1.667875275888674717e-07
1.975000000000035527e+01,-3.899909257563485615e-08,-1.667040920864420396e-07
1.975500000000035428e+01,-3.897958326981191466e-08,-1.666206983226475914e-07
1.976000000000035328e+01,-3.896008372352409813e-08,-1.665373462766043681e-07
1.976500000000035229e+01,-3.894059393188919467e-08,-1.664540359274430396e-07
1.977000000000035129e+01,-3.892111389002743426e-08,-1.663707672543047578e-07
1.977500000000035030e+01,-3.890164359306148867e-08,-1.662875402363410508e-07
1.978000000000034930e+01,-3.888218303611647153e-08,-1.662043548527139022e-07
1.978500000000034831e+01,-3.886273221431995156e-08,-1.661212110825957247e-07
1.979000000000034731e+01,-3.884329112280189959e-08,-1.660381089051693338e-07
1.979500000000034632e+01,-3.882385975669473490e-08,-1.659550482996280797e-07
1.980000000000034532e+01,-3.880443811113332524e-08,-1.658720292451755037e-07
1.980500000000034433e+01,-3.878502618125497357e-08,-1.657890517210256819e-07
1.981000000000034333e+01,-3.876562396219940484e-08,-1.657061157064031196e-07
1.981500000000034234e+01,-3.874623144910877922e-08,-1.656232211805426188e-07
1.982000000000034134e+01,-3.872684863712767887e-08,-1.655403681226894106e-07
1.982500000000034035e+01,-3.870747552140312777e-08,-1.654575565120991287e-07
1.983000000000033936e+01,-3.868811209708456528e-08,-1.653747863280378095e-07
1.983500000000033836e+01,-3.866875835932387259e-08,-1.652920575497817332e-07
1.984000000000033737e+01,-3.864941430327532643e-08,-1.652093701566177148e-07
1.984500000000033637e+01,-3.863007992409565856e-08,-1.651267241278428398e-07
1.985000000000033538e+01,-3.861075521694401614e-08,-1.650441194427645168e-07
1.985500000000033438e+01,-3.859144017698196830e-08,-1.649615560807006364e-07
1.986000000000033339e+01,-3.857213479937349293e-08,-1.648790340209792272e-07
1.986500000000033239e+01,-3.855283907928500974e-08,-1.647965532429388792e-07
1.987000000000033140e+01,-3.853355301188532074e-08,-1.647141137259283733e-07
1.987500000000033040e+01,-3.851427659234567639e-08,-1.646317154493069195e-07
1.988000000000032941e+01,-3.849500981583973589e-08,-1.645493583924438921e-07
1.988500000000032841e+01,-3.847575267754356720e-08,-1.644670425347192534e-07
1.989000000000032742e+01,-3.845650517263564702e-08,-1.643847678555230243e-07
1.989500000000032642e+01,-3.843726729629687405e-08,-1.643025343342556810e-07
1.990000000000032543e+01,-3.841803904371055572e-08,-1.642203419503279173e-07
1.990500000000032443e+01,-3.839882041006240822e-08,-1.641381906831608295e-07
1.991000000000032344e+01,-3.837961139054054989e-08,-1.640560805121856518e-07
1.991500000000032244e+01,-3.836041198033552102e-08,-1.639740114168440741e-07
1.992000000000032145e+01,-3.834122217464024421e-08,-1.638919833765879770e-07
1.992500000000032045e+01,-3.832204196865007726e-08,-1.638099963708795909e-07
1.993000000000031946e+01,-3.830287135756276026e-08,-1.637280503791912575e-07
1.993500000000031847e+01,-3.828371033657842881e-08,-1.636461453810058272e-07
1.994000000000031747e+01,-3.826455890089965375e-08,-1.635642813558162618e-07
1.994500000000031648e+01,-3.824541704573136831e-08,-1.634824582831257669e-07
1.995000000000031548e+01,-3.822628476628091450e-08,-1.634006761424478711e-07
1.995500000000031449e+01,-3.820716205775805630e-08,-1.633189349133062413e-07
1.996000000000031349e+01,-3.818804891537491351e-08,-1.632372345752349998e-07
1.996500000000031250e+01,-3.816894533434602792e-08,-1.631555751077783802e-07
1.997000000000031150e+01,-3.814985130988833681e-08,-1.630739564904907542e-07
1.997500000000031051e+01,-3.813076683722116638e-08,-1.629923787029368431e-07
1.998000000000030951e+01,-3.811169191156621848e-08,-1.629108417246916122e-07
1.998500000000030852e+01,-3.809262652814761035e-08,-1.628293455353401380e-07
1.999000000000030752e+01,-3.807357068219182824e-08,-1.627478901144777938e-07
1.999500000000030653e+01,-3.805452436892775395e-08,-1.626664754417101174e-07


==> imgs/sim/alt_2_veh1_actuator2.csv <==
# t,$\gamma_{straight}$,$\gamma_{turn}$
5.000000000000000104e-03,9.909480593502012491e-02,9.999999999999999167e-02
1.000000000000000021e-02,9.903716536288253991e-02,9.995000000000001106e-02
1.499999999999999944e-02,9.898070696414365544e-02,9.990000000000001656e-02
2.000000000000000042e-02,9.892520631506207529e-02,9.985002500000000891e-02
2.500000000000000139e-02,9.887048810367395080e-02,9.980007500000004361e-02
3.000000000000000236e-02,9.881641819418136852e-02,9.975014998750005024e-02
3.500000000000000333e-02,9.876289223697093389e-02,9.970024995000008328e-02
4.000000000000000083e-02,9.870982782916760956e-02,9.965037487500631730e-02
4.499999999999999833e-02,9.865715905611641134e-02,9.960052475003132455e-02
4.999999999999999584e-02,9.860483255697408134e-02,9.955069956259383901e-02
5.499999999999999334e-02,9.855280467838407887e-02,9.950089930021878415e-02
5.999999999999999084e-02,9.850103936920016900e-02,9.945112395043748110e-02
6.499999999999998834e-02,9.844950659136933457e-02,9.940137350078739886e-02
6.999999999999999278e-02,9.839818112092130198e-02,9.935164793881218204e-02
7.499999999999999722e-02,9.834704162282825735e-02,9.930194725206177575e-02
8.000000000000000167e-02,9.829606992716834191e-02,9.925227142809235625e-02
8.500000000000000611e-02,9.824525046510104720e-02,9.920262045446633092e-02
9.000000000000001055e-02,9.819456982484435492e-02,9.915299431875229663e-02
9.500000000000001499e-02,9.814401638679490225e-02,9.910339300852506750e-02
1.000000000000000194e-01,9.809358003190364605e-02,9.905381651136566101e-02
1.050000000000000239e-01,9.804325190759623221e-02,9.900426481486140906e-02
1.100000000000000283e-01,9.799302425351678891e-02,9.895473790660572200e-02
1.150000000000000328e-01,9.794289020775297228e-02,9.890523577419828294e-02
1.200000000000000372e-01,9.789284370334211394e-02,9.885575840524499225e-02
1.250000000000000278e-01,9.784287935349872400e-02,9.880630578735788427e-02
1.300000000000000322e-01,9.779299234721106071e-02,9.875687790815528000e-02
1.350000000000000366e-01,9.774317839186244528e-02,9.870747475526162051e-02
1.400000000000000411e-01,9.769343363272614544e-02,9.865809631630755028e-02
1.450000000000000455e-01,9.764375460021883224e-02,9.860874257892987549e-02
1.500000000000000500e-01,9.759413816369229278e-02,9.855941353077175837e-02
1.550000000000000544e-01,9.754458150687615736e-02,9.851010915948228697e-02
1.600000000000000588e-01,9.749508205077625500e-02,9.846082945271690534e-02
1.650000000000000633e-01,9.744563747612244864e-02,9.841157439813714991e-02
1.700000000000000677e-01,9.739624565887772256e-02,9.836234398341078822e-02
1.750000000000000722e-01,9.734690465687353966e-02,9.831313819621174954e-02
1.800000000000000766e-01,9.729761270713552235e-02,9.826395702422004164e-02
1.850000000000000810e-01,9.724836817993408322e-02,9.821480045512193113e-02
1.900000000000000855e-01,9.719916959119302702e-02,9.816566847660981865e-02
1.950000000000000899e-01,9.715001556343105804e-02,9.811656107638225266e-02
2.000000000000000944e-01,9.710090484144696943e-02,9.806747824214395726e-02
2.050000000000000988e-01,9.705183625148633419e-02,9.801841996160574888e-02
2.100000000000001033e-01,9.700280872873359717e-02,9.796938622248468898e-02
2.150000000000001077e-01,9.695382126069691797e-02,9.792037701250387582e-02
2.200000000000001121e-01,9.690487293888662423e-02,9.787139231939265271e-02
2.250000000000001166e-01,9.685596289506902268e-02,9.782243213088639977e-02
2.300000000000001210e-01,9.680709033165295352e-02,9.777349643472671437e-02
2.350000000000001255e-01,9.675825450390057592e-02,9.772458521866125847e-02
2.400000000000001299e-01,9.670945472546770005e-02,9.767569847044388354e-02
2.450000000000001343e-01,9.666069034240634683e-02,9.762683617783457501e-02
2.500000000000001110e-01,9.661196075963973673e-02,9.757799832859934130e-02
2.550000000000001155e-01,9.656326540200302344e-02,9.752918491051040806e-02
2.600000000000001199e-01,9.651460373817283278e-02,9.748039591134612103e-02
2.650000000000001243e-01,9.646597527996746135e-02,9.743163131889086281e-02
2.700000000000001288e-01,9.641737955383639092e-02,9.738289112093520550e-02
2.750000000000001332e-01,9.636881612436518085e-02,9.733417530527571637e-02
2.800000000000001377e-01,9.632028457716264314e-02,9.728548385971527712e-02
2.850000000000001421e-01,9.627178452319386237e-02,9.723681677206263974e-02
2.900000000000001465e-01,9.622331559696184478e-02,9.718817403013280121e-02
2.950000000000001510e-01,9.617487745493119577e-02,9.713955562174673986e-02
3.000000000000001554e-01,9.612646976427699497e-02,9.709096153473167901e-02
3.050000000000001599e-01,9.607809221978694247e-02,9.704239175692080943e-02
3.100000000000001643e-01,9.602974452917945047e-02,9.699384627615344201e-02
3.150000000000001688e-01,9.598142641305680567e-02,9.694532508027499385e-02
3.200000000000001732e-01,9.593313761383828742e-02,9.689682815713690500e-02
3.250000000000001776e-01,9.588487787552801844e-02,9.684835549459676340e-02
3.300000000000001821e-01,9.583664697000500443e-02,9.679990708051817994e-02
3.350000000000001865e-01,9.578844466715573380e-02,9.675148290277087171e-02
3.400000000000001910e-01,9.574027074812602178e-02,9.670308294923060655e-02
3.450000000000001954e-01,9.569212502338336757e-02,9.665470720777920299e-02
3.500000000000001998e-01,9.564400728756305980e-02,9.660635566630458582e-02
3.550000000000002043e-01,9.559591736142802887e-02,9.655802831270070274e-02
3.600000000000002087e-01,9.554785506186212751e-02,9.650972513486753834e-02
3.650000000000002132e-01,9.549982023120480445e-02,9.646144612071116953e-02
3.700000000000002176e-01,9.545181270098804238e-02,9.641319125814373781e-02
3.750000000000002220e-01,9.540383232516971845e-02,9.636496053508336601e-02
3.800000000000002265e-01,9.535587894813092602e-02,9.631675393945429708e-02
3.850000000000002309e-01,9.530795242974854364e-02,9.626857145918676917e-02
3.900000000000002354e-01,9.526005264102795078e-02,9.622041308221701561e-02
3.950000000000002398e-01,9.521217944837156999e-02,9.617227879648744537e-02
4.000000000000002442e-01,9.516433273715219077e-02,9.612416858994632385e-02
4.050000000000002487e-01,9.511651237197531195e-02,9.607608245054807816e-02
4.100000000000002531e-01,9.506871825544879751e-02,9.602802036625310289e-02
4.150000000000002576e-01,9.502095026398103828e-02,9.597998232502782945e-02
4.200000000000002620e-01,9.497320830755326404e-02,9.593196831484469833e-02
4.250000000000002665e-01,9.492549226734355028e-02,9.588397832368218687e-02
4.300000000000002709e-01,9.487780205370600906e-02,9.583601233952473986e-02
4.350000000000002753e-01,9.483013758043912222e-02,9.578807035036290829e-02
4.400000000000002798e-01,9.478249873886046561e-02,9.574015234419314124e-02
4.450000000000002842e-01,9.473488546380762210e-02,9.569225830901795238e-02
4.500000000000002887e-01,9.468729764852723552e-02,9.564438823284587832e-02
4.550000000000002931e-01,9.463973523088461959e-02,9.559654210369133986e-02
4.600000000000002975e-01,9.459219811856588167e-02,9.554871990957491956e-02
4.650000000000003020e-01,9.454468624037828950e-02,9.550092163852308413e-02
4.700000000000003064e-01,9.449719952502257103e-02,9.545314727856829551e-02
4.750000000000003109e-01,9.444973790128484425e-02,9.540539681774902470e-02
4.800000000000003153e-01,9.440230128954170408e-02,9.535767024410973791e-02
4.850000000000003197e-01,9.435488964064911444e-02,9.530996754570085494e-02
4.900000000000003242e-01,9.430750287443429025e-02,9.526228871057880465e-02
4.950000000000003286e-01,9.426014094219745121e-02,9.521463372680594173e-02
5.000000000000003331e-01,9.421280377500307335e-02,9.516700258245065769e-02
5.050000000000003375e-01,9.416549131245943727e-02,9.511939526558728375e-02
5.100000000000003419e-01,9.411820349821285736e-02,9.507181176429604919e-02
5.150000000000003464e-01,9.407094028406721986e-02,9.502425206666326174e-02
5.200000000000003508e-01,9.402370160578647773e-02,9.497671616078111334e-02
5.250000000000003553e-01,9.397648741888334212e-02,9.492920403474776336e-02
5.300000000000003597e-01,9.392929766504240496e-02,9.488171567666736639e-02
5.350000000000003642e-01,9.388213229875762289e-02,9.483425107465000281e-02
5.400000000000003686e-01,9.383499127169009357e-02,9.478681021681166496e-02
5.450000000000003730e-01,9.378787454218839859e-02,9.473939309127434039e-02
5.500000000000003775e-01,9.374078204861692465e-02,9.469199968616591467e-02
5.550000000000003819e-01,9.369371376243224026e-02,9.464462998962029638e-02
5.600000000000003864e-01,9.364666963094586682e-02,9.459728398977720887e-02
5.650000000000003908e-01,9.359964961641020764e-02,9.454996167478241231e-02
5.700000000000003952e-01,9.355265367007563337e-02,9.450266303278752333e-02
5.750000000000003997e-01,9.350568175801957094e-02,9.445538805195013987e-02
5.800000000000004041e-01,9.345873383733130368e-02,9.440813672043373017e-02
5.850000000000004086e-01,9.341180987307805272e-02,9.436090902640777156e-02
5.900000000000004130e-01,9.336490982572304143e-02,9.431370495804757004e-02
5.950000000000004174e-01,9.331803365417434826e-02,9.426652450353437129e-02
6.000000000000004219e-01,9.327118132758133173e-02,9.421936765105534684e-02
6.050000000000004263e-01,9.322435280645947897e-02,9.417223438880358011e-02
6.100000000000004308e-01,9.317754805956139641e-02,9.412512470497805261e-02
6.150000000000004352e-01,9.313076704829888197e-02,9.407803858778363004e-02
6.200000000000004396e-01,9.308400973961983293e-02,9.403097602543117328e-02
6.250000000000004441e-01,9.303727610498691014e-02,9.398393700613726087e-02
6.300000000000004485e-01,9.299056611734027311e-02,9.393692151812454982e-02
6.350000000000004530e-01,9.294387973030068806e-02,9.388992954962148418e-02
6.400000000000004574e-01,9.289721692308845757e-02,9.384296108886241994e-02
6.450000000000004619e-01,9.285057766277894642e-02,9.379601612408761113e-02
6.500000000000004663e-01,9.280396191481196655e-02,9.374909464354316824e-02
6.550000000000004707e-01,9.275736966538493389e-02,9.370219663548114142e-02
6.600000000000004752e-01,9.271080086760165317e-02,9.365532208815936788e-02
6.650000000000004796e-01,9.266425550382194343e-02,9.360847098984165227e-02
6.700000000000004841e-01,9.261773354090592492e-02,9.356164332879757239e-02
6.750000000000004885e-01,9.257123495604047125e-02,9.351483909330267352e-02
6.800000000000004929e-01,9.252475971592809267e-02,9.346805827163824631e-02
6.850000000000004974e-01,9.247830780692979646e-02,9.342130085209160439e-02
6.900000000000005018e-01,9.243187918129856795e-02,9.337456682295577903e-02
6.950000000000005063e-01,9.238547383684925229e-02,9.332785617252974120e-02
7.000000000000005107e-01,9.233909173872376086e-02,9.328116888911826277e-02
7.050000000000005151e-01,9.229273285393191362e-02,9.323450496103195817e-02
7.100000000000005196e-01,9.224639716944438295e-02,9.318786437658739541e-02
7.150000000000005240e-01,9.220008465210766113e-02,9.314124712410688789e-02
7.200000000000005285e-01,9.215379528710249124e-02,9.309465319191859156e-02
7.250000000000005329e-01,9.210752904622858395e-02,9.304808256835654656e-02
7.300000000000005373e-01,9.206128590549765567e-02,9.300153524176058006e-02
7.350000000000005418e-01,9.201506584033974923e-02,9.295501120047640342e-02
7.400000000000005462e-01,9.196886882921453954e-02,9.290851043285552890e-02
7.450000000000005507e-01,9.192269485965250120e-02,9.286203292725532521e-02
7.500000000000005551e-01,9.187654389542238009e-02,9.281557867203886480e-02
7.550000000000005596e-01,9.183041591632261358e-02,9.276914765557525699e-02
7.600000000000005640e-01,9.178431091055196112e-02,9.272273986623923159e-02
7.650000000000005684e-01,9.173822884277700596e-02,9.267635529241143033e-02
7.700000000000005729e-01,9.169216971083089807e-02,9.262999392247832364e-02
7.750000000000005773e-01,9.164613347648989383e-02,9.258365574483209959e-02
7.800000000000005818e-01,9.160012012545507010e-02,9.253734074787085817e-02
7.850000000000005862e-01,9.155412963814024696e-02,9.249104891999844480e-02
7.900000000000005906e-01,9.150816199607504642e-02,9.244478024962449192e-02
7.950000000000005951e-01,9.146221717469049661e-02,9.239853472516451616e-02
8.000000000000005995e-01,9.141629515411388296e-02,9.235231233503971016e-02
8.050000000000006040e-01,9.137039592267076626e-02,9.230611306767709523e-02
8.100000000000006084e-01,9.132451945132979976e-02,9.225993691150960463e-02
8.150000000000006128e-01,9.127866572753084995e-02,9.221378385497576435e-02
8.200000000000006173e-01,9.123283472349502654e-02,9.216765388651999846e-02
8.250000000000006217e-01,9.118702643413677256e-02,9.212154699459251805e-02
8.300000000000006262e-01,9.114124082955152306e-02,9.207546316764925187e-02
8.350000000000006306e-01,9.109547789240930726e-02,9.202940239415197121e-02
8.400000000000006350e-01,9.104973761010405620e-02,9.198336466256813726e-02
8.450000000000006395e-01,9.100401996253401626e-02,9.193734996137106763e-02
8.500000000000006439e-01,9.095832492692608462e-02,9.189135827903978371e-02
8.550000000000006484e-01,9.091265248886470918e-02,9.184538960405910779e-02
8.600000000000006528e-01,9.086700262522748317e-02,9.179944392491959371e-02
8.650000000000006573e-01,9.082137532938361346e-02,9.175352123011755456e-02
8.700000000000006617e-01,9.077577057692312601e-02,9.170762150815510438e-02
8.750000000000006661e-01,9.073018835343930888e-02,9.166174474754003321e-02
8.800000000000006706e-01,9.068462863474130442e-02,9.161589093678597362e-02
8.850000000000006750e-01,9.063909140533046860e-02,9.157006006441216484e-02
8.900000000000006795e-01,9.059357665821307637e-02,9.152425211894377188e-02
8.950000000000006839e-01,9.054808436669299632e-02,9.147846708891155254e-02
9.000000000000006883e-01,9.050261451553517911e-02,9.143270496285210713e-02
9.050000000000006928e-01,9.045716709475717932e-02,9.138696572930765649e-02
9.100000000000006972e-01,9.041174207633452531e-02,9.134124937682623624e-02
9.150000000000007017e-01,9.036633945434295601e-02,9.129555589396155801e-02
9.200000000000007061e-01,9.032095920502465625e-02,9.124988526927316213e-02
9.250000000000007105e-01,9.027560131545593614e-02,9.120423749132618163e-02
9.300000000000007150e-01,9.023026577183171359e-02,9.115861254869156438e-02
9.350000000000007194e-01,9.018495255221078977e-02,9.111301042994590649e-02
9.400000000000007239e-01,9.013966164339358433e-02,9.106743112367153559e-02
9.450000000000007283e-01,9.009439303294340673e-02,9.102187461845655247e-02
9.500000000000007327e-01,9.004914669896092738e-02,9.097634090289473396e-02
9.550000000000007372e-01,9.000392262602983917e-02,9.093082996558550513e-02
9.600000000000007416e-01,8.995872080594025100e-02,9.088534179513407807e-02
9.650000000000007461e-01,8.991354122030563445e-02,9.083987638015128541e-02
9.700000000000007505e-01,8.986838384873291341e-02,9.079443370925373291e-02
9.750000000000007550e-01,8.982324867923380252e-02,9.074901377106363298e-02
9.800000000000007594e-01,8.977813569475837085e-02,9.070361655420899893e-02
9.850000000000007638e-01,8.973304488057348705e-02,9.065824204732347846e-02
9.900000000000007683e-01,8.968797622881230502e-02,9.061289023904639528e-02
9.950000000000007727e-01,8.964292971526238718e-02,9.056756111802272136e-02
1.000000000000000666e+00,8.959790532201798718e-02,9.052225467290320182e-02
1.005000000000000560e+00,8.955290304383575761e-02,9.047697089234417456e-02
1.010000000000000453e+00,8.950792286405473419e-02,9.043170976500775060e-02
1.015000000000000346e+00,8.946296476134542319e-02,9.038647127956156435e-02
1.020000000000000240e+00,8.941802872646605060e-02,9.034125542467906500e-02
1.025000000000000133e+00,8.937311474556808299e-02,9.029606218903929449e-02
1.030000000000000027e+00,8.932822279958045619e-02,9.025089156132692914e-02
1.034999999999999920e+00,8.928335287267019638e-02,9.020574353023240455e-02
1.039999999999999813e+00,8.923850496136882804e-02,9.016061808445174908e-02
1.044999999999999707e+00,8.919367903448766066e-02,9.011551521268663933e-02
1.049999999999999600e+00,8.914887509122641773e-02,9.007043490364441407e-02
1.054999999999999494e+00,8.910409311458004911e-02,9.002537714603808805e-02
1.059999999999999387e+00,8.905933308306122898e-02,8.998034192858625491e-02
1.064999999999999281e+00,8.901459499182985680e-02,8.993532924001321205e-02
1.069999999999999174e+00,8.896987882420423488e-02,8.989033906904890514e-02
1.074999999999999067e+00,8.892518455409530176e-02,8.984537140442891423e-02
1.079999999999998961e+00,8.888051218935393016e-02,8.980042623489438436e-02
1.084999999999998854e+00,8.883586169383179965e-02,8.975550354919216434e-02
1.089999999999998748e+00,8.879123307643148333e-02,8.971060333607472348e-02
1.094999999999998641e+00,8.874662629707617822e-02,8.966572558430013773e-02
1.099999999999998535e+00,8.870204136326283184e-02,8.962087028263208965e-02
1.104999999999998428e+00,8.865747824524077003e-02,8.957603741983993784e-02
1.109999999999998321e+00,8.861293694638097684e-02,8.953122698469861973e-02
1.114999999999998215e+00,8.856841743753039731e-02,8.948643896598872105e-02
1.119999999999998108e+00,8.852391971180360863e-02,8.944167335249635087e-02
1.124999999999998002e+00,8.847944375967205233e-02,8.939693013301337754e-02
1.129999999999997895e+00,8.843498955119263871e-02,8.935220929633713727e-02
1.134999999999997788e+00,8.839055709400359118e-02,8.930751083127062839e-02
1.139999999999997682e+00,8.834614635263976501e-02,8.926283472662246976e-02
1.144999999999997575e+00,8.830175733712859742e-02,8.921818097120684521e-02
1.149999999999997469e+00,8.825739001143574625e-02,8.917354955384354520e-02
1.154999999999997362e+00,8.821304437854779468e-02,8.912894046335793907e-02
1.159999999999997256e+00,8.816872042052935343e-02,8.908435368858101666e-02
1.164999999999997149e+00,8.812441811628526911e-02,8.903978921834933280e-02
1.169999999999997042e+00,8.808013745974040132e-02,8.899524704150504895e-02
1.174999999999996936e+00,8.803587843867204110e-02,8.895072714689586379e-02
1.179999999999996829e+00,8.799164103357635935e-02,8.890622952337511042e-02
1.184999999999996723e+00,8.794742523576054571e-02,8.886175415980164527e-02
1.189999999999996616e+00,8.790323103217795309e-02,8.881730104503994527e-02
1.194999999999996509e+00,8.785905840405844325e-02,8.877287016796003849e-02
1.199999999999996403e+00,8.781490734523318686e-02,8.872846151743754572e-02
1.204999999999996296e+00,8.777077784066251998e-02,8.868407508235356951e-02
1.209999999999996190e+00,8.772666987113666992e-02,8.863971085159486063e-02
1.214999999999996083e+00,8.768258343114088138e-02,8.859536881405367936e-02
1.219999999999995977e+00,8.763851850406687016e-02,8.855104895862789260e-02
1.224999999999995870e+00,8.759447507872199223e-02,8.850675127422087674e-02
1.229999999999995763e+00,8.755045313844199428e-02,8.846247574974157313e-02
1.234999999999995657e+00,8.750645267285479811e-02,8.841822237410446039e-02
1.239999999999995550e+00,8.746247366793295785e-02,8.837399113622956826e-02
1.244999999999995444e+00,8.741851611196146954e-02,8.832978202504250531e-02
1.249999999999995337e+00,8.737457998846494267e-02,8.828559502947440352e-02
1.254999999999995230e+00,8.733066528885373436e-02,8.824143013846186268e-02
1.259999999999995124e+00,8.728677200073406417e-02,8.819728734094711697e-02
1.264999999999995017e+00,8.724290010523956529e-02,8.815316662587791008e-02
1.269999999999994911e+00,8.719904959410029743e-02,8.810906798220742575e-02
1.274999999999994804e+00,8.715522045515000649e-02,8.806499139889446826e-02
1.279999999999994698e+00,8.711141267548619394e-02,8.802093686490336522e-02
1.284999999999994591e+00,8.706762623378401511e-02,8.797690436920393986e-02
1.289999999999994484e+00,8.702386112435235577e-02,8.793289390077146939e-02
1.294999999999994378e+00,8.698011733469732110e-02,8.788890544858689313e-02
1.299999999999994271e+00,8.693639485785711885e-02,8.784493900163649338e-02
1.304999999999994165e+00,8.689269366802777894e-02,8.780099454891215904e-02
1.309999999999994058e+00,8.684901376492894232e-02,8.775707207941135790e-02
1.314999999999993952e+00,8.680535512169972046e-02,8.771317158213690068e-02
1.319999999999993845e+00,8.676171773706886636e-02,8.766929304609719087e-02
1.324999999999993738e+00,8.671810159216569724e-02,8.762543646030612754e-02
1.329999999999993632e+00,8.667450668025375449e-02,8.758160181378307763e-02
1.334999999999993525e+00,8.663093299143660719e-02,8.753778909555293142e-02
1.339999999999993419e+00,8.658738049793748837e-02,8.749399829464600542e-02
1.344999999999993312e+00,8.654384920084511046e-02,8.745022940009823664e-02
1.349999999999993205e+00,8.650033908175175368e-02,8.740648240095090504e-02
1.354999999999993099e+00,8.645685012476396480e-02,8.736275728625086945e-02
1.359999999999992992e+00,8.641338232915440898e-02,8.731905404505038715e-02
1.364999999999992886e+00,8.636993567348635881e-02,8.727537266640726654e-02
1.369999999999992779e+00,8.632651014539302614e-02,8.723171313938475613e-02
1.374999999999992673e+00,8.628310573341690937e-02,8.718807545305151674e-02
1.379999999999992566e+00,8.623972242455807402e-02,8.714445959648182971e-02
1.384999999999992459e+00,8.619636021409615712e-02,8.710086555875529157e-02
1.389999999999992353e+00,8.615301907479559762e-02,8.705729332895706385e-02
1.394999999999992246e+00,8.610969900426515555e-02,8.701374289617769264e-02
1.399999999999992140e+00,8.606639998698289995e-02,8.697021424951321966e-02
1.404999999999992033e+00,8.602312201092454647e-02,8.692670737806512671e-02
1.409999999999991926e+00,8.597986506468917323e-02,8.688322227094034955e-02
1.414999999999991820e+00,8.593662913526275982e-02,8.683975891725133345e-02
1.419999999999991713e+00,8.589341421004448307e-02,8.679631730611588047e-02
1.424999999999991607e+00,8.585022027668745559e-02,8.675289742665724668e-02
1.429999999999991500e+00,8.580704732527720535e-02,8.670949926800418373e-02
1.434999999999991394e+00,8.576389533568240520e-02,8.666612281929086947e-02
1.439999999999991287e+00,8.572076430675566738e-02,8.662276806965682474e-02
1.444999999999991180e+00,8.567765421322130759e-02,8.657943500824719085e-02
1.449999999999991074e+00,8.563456505610099467e-02,8.653612362421235493e-02
1.454999999999990967e+00,8.559149681373924567e-02,8.649283390670822746e-02
1.459999999999990861e+00,8.554844947262252308e-02,8.644956584489611739e-02
1.464999999999990754e+00,8.550542303326785776e-02,8.640631942794278764e-02
1.469999999999990647e+00,8.546241747312968706e-02,8.636309464502033018e-02
1.474999999999990541e+00,8.541943277379795973e-02,8.631989148530634648e-02
1.479999999999990434e+00,8.537646893981643004e-02,8.627670993798382260e-02
1.484999999999990328e+00,8.533352594053082718e-02,8.623354999224115691e-02
1.489999999999990221e+00,8.529060377718852837e-02,8.619041163727217403e-02
1.494999999999990115e+00,8.524770243290213934e-02,8.614729486227606925e-02
1.499999999999990008e+00,8.520482189575455390e-02,8.610419965645742246e-02
1.504999999999989901e+00,8.516196215488815169e-02,8.606112600902628140e-02
1.509999999999989795e+00,8.511912319160327978e-02,8.601807390919803675e-02
1.514999999999989688e+00,8.507630500630539161e-02,8.597504334619353317e-02
1.519999999999989582e+00,8.503350758134567422e-02,8.593203430923891661e-02
1.524999999999989475e+00,8.499073088769976136e-02,8.588904678756581479e-02
1.529999999999989369e+00,8.494797494294668849e-02,8.584608077041121221e-02
1.534999999999989262e+00,8.490523971384139612e-02,8.580313624701743636e-02
1.539999999999989155e+00,8.486252519815509765e-02,8.576021320663222702e-02
1.544999999999989049e+00,8.481983137077880874e-02,8.571731163850872248e-02
1.549999999999988942e+00,8.477715823677231533e-02,8.567443153190541782e-02
1.554999999999988836e+00,8.473450577303316689e-02,8.563157287608616497e-02
1.559999999999988729e+00,8.469187396850620664e-02,8.558873566032021429e-02
1.564999999999988622e+00,8.464926281690191012e-02,8.554591987388218688e-02
1.569999999999988516e+00,8.460667230024628005e-02,8.550312550605201900e-02
1.574999999999988409e+00,8.456410240220273156e-02,8.546035254611510090e-02
1.579999999999988303e+00,8.452155312866976855e-02,8.541760098336202700e-02
1.584999999999988196e+00,8.447902444325153248e-02,8.537487080708898446e-02
1.589999999999988090e+00,8.443651635602954231e-02,8.533216200659730910e-02
1.594999999999987983e+00,8.439402883828950319e-02,8.528947457119376296e-02
1.599999999999987876e+00,8.435156188971242031e-02,8.524680849019046491e-02
1.604999999999987770e+00,8.430911549295294627e-02,8.520416375290487676e-02
1.609999999999987663e+00,8.426668963321767847e-02,8.516154034865978939e-02
1.614999999999987557e+00,8.422428430570240432e-02,8.511893826678332275e-02
1.619999999999987450e+00,8.418189948399323885e-02,8.507635749660898139e-02
1.624999999999987343e+00,8.413953517685104910e-02,8.503379802747559890e-02
1.629999999999987237e+00,8.409719135603890838e-02,8.499125984872729633e-02
1.634999999999987130e+00,8.405486801457459634e-02,8.494874294971355155e-02
1.639999999999987024e+00,8.401256514855809376e-02,8.490624731978918538e-02
1.644999999999986917e+00,8.397028272970799567e-02,8.486377294831433382e-02
1.649999999999986811e+00,8.392802075565564124e-02,8.482131982465444808e-02
1.654999999999986704e+00,8.388577921449891228e-02,8.477888793818029456e-02
1.659999999999986597e+00,8.384355809424137718e-02,8.473647727826795484e-02
1.664999999999986491e+00,8.380135738099198095e-02,8.469408783429886733e-02
1.669999999999986384e+00,8.375917706119756501e-02,8.465171959565975790e-02
1.674999999999986278e+00,8.371701712804700823e-02,8.460937255174261207e-02
1.679999999999986171e+00,8.367487757009457738e-02,8.456704669194479995e-02
1.684999999999986064e+00,8.363275836504734106e-02,8.452474200566892359e-02
1.689999999999985958e+00,8.359065950854184524e-02,8.448245848232292798e-02
1.694999999999985851e+00,8.354858098934578314e-02,8.444019611132008718e-02
1.699999999999985745e+00,8.350652279871123573e-02,8.439795488207893492e-02
1.704999999999985638e+00,8.346448491472864550e-02,8.435573478402327852e-02
1.709999999999985532e+00,8.342246732855392033e-02,8.431353580658224045e-02
1.714999999999985425e+00,8.338047003366312604e-02,8.427135793919021678e-02
1.719999999999985318e+00,8.333849301541498833e-02,8.422920117128693263e-02
1.724999999999985212e+00,8.329653626403632494e-02,8.418706549231731728e-02
1.729999999999985105e+00,8.325459975792426359e-02,8.414495089173169851e-02
1.734999999999984999e+00,8.321268349548933962e-02,8.410285735898552495e-02
1.739999999999984892e+00,8.317078746195302741e-02,8.406078488353968536e-02
1.744999999999984786e+00,8.312891164360508567e-02,8.401873345486017552e-02
1.749999999999984679e+00,8.308705603064091283e-02,8.397670306241840354e-02
1.754999999999984572e+00,8.304522061544844513e-02,8.393469369569098171e-02
1.759999999999984466e+00,8.300340537127001705e-02,8.389270534415978198e-02
1.764999999999984359e+00,8.296161030237803047e-02,8.385073799731190825e-02
1.769999999999984253e+00,8.291983539287474392e-02,8.380879164463982123e-02
1.774999999999984146e+00,8.287808061994296482e-02,8.376686627564117194e-02
1.779999999999984039e+00,8.283634598807566862e-02,8.372496187981884330e-02
1.784999999999983933e+00,8.279463146843191179e-02,8.368307844668101958e-02
1.789999999999983826e+00,8.275293706663439108e-02,8.364121596574111694e-02
1.794999999999983720e+00,8.271126275479177836e-02,8.359937442651776962e-02
1.799999999999983613e+00,8.266960853692519040e-02,8.355755381853489927e-02
1.804999999999983507e+00,8.262797438934518790e-02,8.351575413132165948e-02
1.809999999999983400e+00,8.258636030347489554e-02,8.347397535441235250e-02
1.814999999999983293e+00,8.254476626234896752e-02,8.343221747734670679e-02
1.819999999999983187e+00,8.250319226910021730e-02,8.339048048966948845e-02
1.824999999999983080e+00,8.246163829314590021e-02,8.334876438093083428e-02
1.829999999999982974e+00,8.242010434121532780e-02,8.330706914068598812e-02
1.834999999999982867e+00,8.237859037875089330e-02,8.326539475849550898e-02
1.839999999999982760e+00,8.233709642150627284e-02,8.322374122392517393e-02
1.844999999999982654e+00,8.229562243022750523e-02,8.318210852654593646e-02
1.849999999999982547e+00,8.225416841598529039e-02,8.314049665593398197e-02
1.854999999999982441e+00,8.221273435080946046e-02,8.309890560167071394e-02
1.859999999999982334e+00,8.217132023138060126e-02,8.305733535334275386e-02
1.864999999999982228e+00,8.212992604012336884e-02,8.301578590054191353e-02
1.869999999999982121e+00,8.208855177176481444e-02,8.297425723286522281e-02
1.874999999999982014e+00,8.204719741212111728e-02,8.293274933991495734e-02
1.879999999999981908e+00,8.200586294159487033e-02,8.289126221129849981e-02
1.884999999999981801e+00,8.196454836224252583e-02,8.284979583662853420e-02
1.889999999999981695e+00,8.192325365226833800e-02,8.280835020552289316e-02
1.894999999999981588e+00,8.188197880997337419e-02,8.276692530760459965e-02
1.899999999999981481e+00,8.184072380876603048e-02,8.272552113250182526e-02
1.904999999999981375e+00,8.179948864462353864e-02,8.268413766984801516e-02
1.909999999999981268e+00,8.175827330800998494e-02,8.264277490928177705e-02
1.914999999999981162e+00,8.171707778805380185e-02,8.260143284044683953e-02
1.919999999999981055e+00,8.167590205648135593e-02,8.256011145299220477e-02
1.924999999999980949e+00,8.163474612873004854e-02,8.251881073657196808e-02
1.929999999999980842e+00,8.159360997035415564e-02,8.247753068084545669e-02
1.934999999999980735e+00,8.155249357804250643e-02,8.243627127547716038e-02
1.939999999999980629e+00,8.151139694669772007e-02,8.239503251013674534e-02
1.944999999999980522e+00,8.147032005005949706e-02,8.235381437449898478e-02
1.949999999999980416e+00,8.142926288891441655e-02,8.231261685824392549e-02
1.954999999999980309e+00,8.138822544551699290e-02,8.227143995105667962e-02
1.959999999999980203e+00,8.134720771080738988e-02,8.223028364262754963e-02
1.964999999999980096e+00,8.130620966279550332e-02,8.218914792265202829e-02
1.969999999999979989e+00,8.126523130631618796e-02,8.214803278083071536e-02
1.974999999999979883e+00,8.122427262123278757e-02,8.210693820686935929e-02
1.979999999999979776e+00,8.118333359707105568e-02,8.206586419047895431e-02
1.984999999999979670e+00,8.114241421043749680e-02,8.202481072137550455e-02
1.989999999999979563e+00,8.110151447261843005e-02,8.198377778928025994e-02
1.994999999999979456e+00,8.106063435199040157e-02,8.194276538391960518e-02
1.999999999999979350e+00,8.101977384463027176e-02,8.190177349502494875e-02
2.004999999999979465e+00,8.097893294032749989e-02,8.186080211233301429e-02
2.009999999999979359e+00,8.093811162378340696e-02,8.181985122558549373e-02
2.014999999999979252e+00,8.089730988871220163e-02,8.177892082452929701e-02
2.019999999999979146e+00,8.085652770953283275e-02,8.173801089891652438e-02
2.024999999999979039e+00,8.081576509458300583e-02,8.169712143850427211e-02
2.029999999999978932e+00,8.077502201536865267e-02,8.165625243305481284e-02
2.034999999999978826e+00,8.073429846752837313e-02,8.161540387233556793e-02
2.039999999999978719e+00,8.069359443578184854e-02,8.157457574611903794e-02
2.044999999999978613e+00,8.065290991224503825e-02,8.153376804418287216e-02
2.049999999999978506e+00,8.061224488227841656e-02,8.149298075630979910e-02
2.054999999999978400e+00,8.057159933865827572e-02,8.145221387228770982e-02
2.059999999999978293e+00,8.053097326438916903e-02,8.141146738190957466e-02
2.064999999999978186e+00,8.049036664837840027e-02,8.137074127497340159e-02
2.069999999999978080e+00,8.044977948344471386e-02,8.133003554128247214e-02
2.074999999999977973e+00,8.040921175411762378e-02,8.128935017064498059e-02
2.079999999999977867e+00,8.036866344049596600e-02,8.124868515287433923e-02
2.084999999999977760e+00,8.032813455373470635e-02,8.120804047778902579e-02
2.089999999999977653e+00,8.028762505673972538e-02,8.116741613521259724e-02
2.094999999999977547e+00,8.024713494591127760e-02,8.112681211497370370e-02
2.099999999999977440e+00,8.020666421801676826e-02,8.108622840690610234e-02
2.104999999999977334e+00,8.016621285893293924e-02,8.104566500084860181e-02
2.109999999999977227e+00,8.012578085029753439e-02,8.100512188664515945e-02
2.114999999999977121e+00,8.008536817491627990e-02,8.096459905414472857e-02
2.119999999999977014e+00,8.004497484048528344e-02,8.092409649320141118e-02
2.124999999999976907e+00,8.000460082207054568e-02,8.088361419367436078e-02
2.129999999999976801e+00,7.996424610382583953e-02,8.084315214542776851e-02
2.134999999999976694e+00,7.992391068415534428e-02,8.080271033833091865e-02
2.139999999999976588e+00,7.988359455129855069e-02,8.076228876225818865e-02
2.144999999999976481e+00,7.984329768029758967e-02,8.072188740708903520e-02
2.149999999999976374e+00,7.980302007098656614e-02,8.068150626270792491e-02
2.154999999999976268e+00,7.976276171490047362e-02,8.064114531900436200e-02
2.159999999999976161e+00,7.972252259248485684e-02,8.060080456587302711e-02
2.164999999999976055e+00,7.968230268599671429e-02,8.056048399321354136e-02
2.169999999999975948e+00,7.964210200397341122e-02,8.052018359093059130e-02
2.174999999999975842e+00,7.960192051729336749e-02,8.047990334893398434e-02
2.179999999999975735e+00,7.956175821676496340e-02,8.043964325713852392e-02
2.184999999999975628e+00,7.952161509569248554e-02,8.039940330546406499e-02
2.189999999999975522e+00,7.948149113255037479e-02,8.035918348383548626e-02
2.194999999999975415e+00,7.944138633286886020e-02,8.031898378218274570e-02
2.199999999999975309e+00,7.940130066789903573e-02,8.027880419044082505e-02
2.204999999999975202e+00,7.936123413158337192e-02,8.023864469854974368e-02
2.209999999999975095e+00,7.932118672091625911e-02,8.019850529645451698e-02
2.214999999999974989e+00,7.928115840757676835e-02,8.015838597410525346e-02
2.219999999999974882e+00,7.924114919225228038e-02,8.011828672145702990e-02
2.224999999999974776e+00,7.920115906233762826e-02,8.007820752846998846e-02
2.229999999999974669e+00,7.916118799522346705e-02,8.003814838510923957e-02
2.234999999999974563e+00,7.912123600038907523e-02,7.999810928134502841e-02
2.239999999999974456e+00,7.908130303620342083e-02,7.995809020715245741e-02
2.244999999999974349e+00,7.904138912043875975e-02,7.991809115251179152e-02
2.249999999999974243e+00,7.900149421728026866e-02,7.987811210740820844e-02
2.254999999999974136e+00,7.896161833725301449e-02,7.983815306183195126e-02
2.259999999999974030e+00,7.892176144485382738e-02,7.979821400577824519e-02
2.264999999999973923e+00,7.888192355061963978e-02,7.975829492924732533e-02
2.269999999999973817e+00,7.884210462548861542e-02,7.971839582224443665e-02
2.274999999999973710e+00,7.880230466896417929e-02,7.967851667477982014e-02
2.279999999999973603e+00,7.876252366415384398e-02,7.963865747686869889e-02
2.284999999999973497e+00,7.872276159931745898e-02,7.959881821853130590e-02
2.289999999999973390e+00,7.868301846675239408e-02,7.955899888979285628e-02
2.294999999999973284e+00,7.864329424713711880e-02,7.951919948068357502e-02
2.299999999999973177e+00,7.860358893784027967e-02,7.947941998123868312e-02
2.304999999999973070e+00,7.856390252093979620e-02,7.943966038149835596e-02
2.309999999999972964e+00,7.852423498484299713e-02,7.939992067150772326e-02
2.314999999999972857e+00,7.848458631467424007e-02,7.936020084131696628e-02
2.319999999999972751e+00,7.844495651006351544e-02,7.932050088098122065e-02
2.324999999999972644e+00,7.840534554783133714e-02,7.928082078056056248e-02
2.329999999999972538e+00,7.836575342110202458e-02,7.924116053012009164e-02
2.334999999999972431e+00,7.832618011439072825e-02,7.920152011972979300e-02
2.339999999999972324e+00,7.828662562166821548e-02,7.916189953946473068e-02
2.344999999999972218e+00,7.824708993171811122e-02,7.912229877940486766e-02
2.349999999999972111e+00,7.820757302211892026e-02,7.908271782963510743e-02
2.354999999999972005e+00,7.816807489316371371e-02,7.904315668024541885e-02
2.359999999999971898e+00,7.812859551990584961e-02,7.900361532133060027e-02
2.364999999999971791e+00,7.808913490979037253e-02,7.896409374299050155e-02
2.369999999999971685e+00,7.804969303254476187e-02,7.892459193532981587e-02
2.374999999999971578e+00,7.801026988498822867e-02,7.888510988845832961e-02
2.379999999999971472e+00,7.797086545413364767e-02,7.884564759249064470e-02
2.384999999999971365e+00,7.793147972621521091e-02,7.880620503754641459e-02
2.389999999999971259e+00,7.789211269273203786e-02,7.876678221375019162e-02
2.394999999999971152e+00,7.785276433641837024e-02,7.872737911123142696e-02
2.399999999999971045e+00,7.781343465326828746e-02,7.868799572012455390e-02
2.404999999999970939e+00,7.777412362148758418e-02,7.864863203056893237e-02
2.409999999999970832e+00,7.773483124483838991e-02,7.860928803270889054e-02
2.414999999999970726e+00,7.769555749492078334e-02,7.856996371669358603e-02
2.419999999999970619e+00,7.765630236700796218e-02,7.853065907267722801e-02
2.424999999999970512e+00,7.761706585276513526e-02,7.849137409081888284e-02
2.429999999999970406e+00,7.757784792795878459e-02,7.845210876128255739e-02
2.434999999999970299e+00,7.753864859250930719e-02,7.841286307423712965e-02
2.439999999999970193e+00,7.749946783546175777e-02,7.837363701985648745e-02
2.444999999999970086e+00,7.746030564024072862e-02,7.833443058831936201e-02
2.449999999999969980e+00,7.742116198486255485e-02,7.829524376980945277e-02
2.454999999999969873e+00,7.738203688489493637e-02,7.825607655451530253e-02
2.459999999999969766e+00,7.734293029563360511e-02,7.821692893263039459e-02
2.464999999999969660e+00,7.730384223391618959e-02,7.817780089435313884e-02
2.469999999999969553e+00,7.726477266144145262e-02,7.813869242988680242e-02
2.474999999999969447e+00,7.722572158691096145e-02,7.809960352943963457e-02
2.479999999999969340e+00,7.718668899360567326e-02,7.806053418322465853e-02
2.484999999999969233e+00,7.714767486673078378e-02,7.802148438145992126e-02
2.489999999999969127e+00,7.710867919260883108e-02,7.798245411436831309e-02
2.494999999999969020e+00,7.706970196714378607e-02,7.794344337217758156e-02
2.499999999999968914e+00,7.703074316403618615e-02,7.790445214512038696e-02
2.504999999999968807e+00,7.699180278874696859e-02,7.786548042343428844e-02
2.509999999999968701e+00,7.695288081130670366e-02,7.782652819736171623e-02
2.514999999999968594e+00,7.691397723782548990e-02,7.778759545714999946e-02
2.519999999999968487e+00,7.687509204625603276e-02,7.774868219305131056e-02
2.524999999999968381e+00,7.683622522753724704e-02,7.770978839532274862e-02
2.529999999999968274e+00,7.679737676745285180e-02,7.767091405422621442e-02
2.534999999999968168e+00,7.675854665293559143e-02,7.763205916002856311e-02
2.539999999999968061e+00,7.671973487582375850e-02,7.759322370300142380e-02
2.544999999999967955e+00,7.668094142526903079e-02,7.755440767342140773e-02
2.549999999999967848e+00,7.664216628569540946e-02,7.751561106156990011e-02
2.554999999999967741e+00,7.660340944479462899e-02,7.747683385773318498e-02
2.559999999999967635e+00,7.656467089155956363e-02,7.743807605220241752e-02
2.564999999999967528e+00,7.652595061720479652e-02,7.739933763527356847e-02
2.569999999999967422e+00,7.648724860395644809e-02,7.736061859724746581e-02
2.574999999999967315e+00,7.644856484591998347e-02,7.732191892842982250e-02
2.579999999999967208e+00,7.640989932253901273e-02,7.728323861913122261e-02
2.584999999999967102e+00,7.637125203335108636e-02,7.724457765966699641e-02
2.589999999999966995e+00,7.633262295573640943e-02,7.720593604035741464e-02
2.594999999999966889e+00,7.629401209435326958e-02,7.716731375152756367e-02
2.599999999999966782e+00,7.625541940964392085e-02,7.712871078350740095e-02
2.604999999999966676e+00,7.621684491655475457e-02,7.709012712663163014e-02
2.609999999999966569e+00,7.617828859104409933e-02,7.705156277123988151e-02
2.614999999999966462e+00,7.613975041416712330e-02,7.701301770767655930e-02
2.619999999999966356e+00,7.610123038377086813e-02,7.697449192629096659e-02
2.624999999999966249e+00,7.606272849375841916e-02,7.693598541743712493e-02
2.629999999999966143e+00,7.602424471297325459e-02,7.689749817147396860e-02
2.634999999999966036e+00,7.598577904920784942e-02,7.685903017876523358e-02
2.639999999999965929e+00,7.594733148247131971e-02,7.682058142967949921e-02
2.644999999999965823e+00,7.590890199213441714e-02,7.678215191459011879e-02
2.649999999999965716e+00,7.587049058143970071e-02,7.674374162387524734e-02
2.654999999999965610e+00,7.583209722625902649e-02,7.670535054791795260e-02
2.659999999999965503e+00,7.579372192018353493e-02,7.666697867710603465e-02
2.664999999999965397e+00,7.575536464636166423e-02,7.662862600183205364e-02
2.669999999999965290e+00,7.571702541359047467e-02,7.659029251249351022e-02
2.674999999999965183e+00,7.567870417024873120e-02,7.655197819949260962e-02
2.679999999999965077e+00,7.564040094000643033e-02,7.651368305323635877e-02
2.684999999999964970e+00,7.560211570012000115e-02,7.647540706413660794e-02
2.689999999999964864e+00,7.556384842745650365e-02,7.643715022260998138e-02
2.694999999999964757e+00,7.552559912194316272e-02,7.639891251907791891e-02
2.699999999999964650e+00,7.548736776767221712e-02,7.636069394396662047e-02
2.704999999999964544e+00,7.544915435303735374e-02,7.632249448770707378e-02
2.709999999999964437e+00,7.541095886330580200e-02,7.628431414073509609e-02
2.714999999999964331e+00,7.537278129126628867e-02,7.624615289349123692e-02
2.719999999999964224e+00,7.533462162857992861e-02,7.620801073642087531e-02
2.724999999999964118e+00,7.529647984921281068e-02,7.616988765997412258e-02
2.729999999999964011e+00,7.525835594987577426e-02,7.613178365460591956e-02
2.734999999999963904e+00,7.522024992127915310e-02,7.609369871077592551e-02
2.739999999999963798e+00,7.518216174273988084e-02,7.605563281894861527e-02
2.744999999999963691e+00,7.514409141128794434e-02,7.601758596959323766e-02
2.749999999999963585e+00,7.510603890704124763e-02,7.597955815318377382e-02
2.754999999999963478e+00,7.506800422972534359e-02,7.594154936019897884e-02
2.759999999999963372e+00,7.502998734202302733e-02,7.590355958112236789e-02
2.764999999999963265e+00,7.499198825239777877e-02,7.586558880644228564e-02
2.769999999999963158e+00,7.495400695655869694e-02,7.582763702665171190e-02
2.774999999999963052e+00,7.491604342581664744e-02,7.578970423224848374e-02
2.779999999999962945e+00,7.487809765084962876e-02,7.575179041373517053e-02
2.784999999999962839e+00,7.484016961583696281e-02,7.571389556161904622e-02
2.789999999999962732e+00,7.480225931925153782e-02,7.567601966641217259e-02
2.794999999999962625e+00,7.476436674375475100e-02,7.563816271863138541e-02
2.799999999999962519e+00,7.472649187449469099e-02,7.560032470879816946e-02
2.804999999999962412e+00,7.468863470764902646e-02,7.556250562743886678e-02
2.809999999999962306e+00,7.465079521893210057e-02,7.552470546508445459e-02
2.814999999999962199e+00,7.461297340289432811e-02,7.548692421227073956e-02
2.819999999999962093e+00,7.457516924754627186e-02,7.544916185953820520e-02
2.824999999999961986e+00,7.453738274361286498e-02,7.541141839743208120e-02
2.829999999999961879e+00,7.449961386700038046e-02,7.537369381650228795e-02
2.834999999999961773e+00,7.446186262877931006e-02,7.533598810730356143e-02
2.839999999999961666e+00,7.442412898315978187e-02,7.529830126039532834e-02
2.844999999999961560e+00,7.438641294408131210e-02,7.526063326634167827e-02
2.849999999999961453e+00,7.434871448931214266e-02,7.522298411571147481e-02
2.854999999999961346e+00,7.431103361009457065e-02,7.518535379907829996e-02
2.859999999999961240e+00,7.427337029337291452e-02,7.514774230702044033e-02
2.864999999999961133e+00,7.423572452940607747e-02,7.511014963012091483e-02
2.869999999999961027e+00,7.419809629233721504e-02,7.507257575896740531e-02
2.874999999999960920e+00,7.416048558896222442e-02,7.503502068415233983e-02
2.879999999999960814e+00,7.412289239661438989e-02,7.499748439627285101e-02
2.884999999999960707e+00,7.408531670000137459e-02,7.495996688593076218e-02
2.889999999999960600e+00,7.404775849299494173e-02,7.492246814373264285e-02
2.894999999999960494e+00,7.401021776324905044e-02,7.488498816028964222e-02
2.899999999999960387e+00,7.397269449626768523e-02,7.484752692621778059e-02
2.904999999999960281e+00,7.393518867870274569e-02,7.481008443213764403e-02
2.909999999999960174e+00,7.389770030061248995e-02,7.477266066867453709e-02
2.914999999999960067e+00,7.386022935153901958e-02,7.473525562645846887e-02
2.919999999999959961e+00,7.382277580772472758e-02,7.469786929612412529e-02
2.924999999999959854e+00,7.378533967584173514e-02,7.466050166831088297e-02
2.929999999999959748e+00,7.374792091975247710e-02,7.462315273366282309e-02
2.934999999999959641e+00,7.371051955053757598e-02,7.458582248282867588e-02
2.939999999999959535e+00,7.367313554107271512e-02,7.454851090646186229e-02
2.944999999999959428e+00,7.363576888456611902e-02,7.451121799522045230e-02
2.949999999999959321e+00,7.359841956910377625e-02,7.447394373976723436e-02
2.954999999999959215e+00,7.356108757494907169e-02,7.443668813076960433e-02
2.959999999999959108e+00,7.352377289872308319e-02,7.439945115889971816e-02
2.964999999999959002e+00,7.348647552424236729e-02,7.436223281483432535e-02
2.969999999999958895e+00,7.344919543407907314e-02,7.432503308925487995e-02
2.974999999999958789e+00,7.341193262744755144e-02,7.428785197284747122e-02
2.979999999999958682e+00,7.337468708388723837e-02,7.425068945630283745e-02
2.984999999999958575e+00,7.333745878936391571e-02,7.421354553031640766e-02
2.989999999999958469e+00,7.330024773626017676e-02,7.417642018558824601e-02
2.994999999999958362e+00,7.326305390532172890e-02,7.413931341282309351e-02
2.999999999999958256e+00,7.322587729694664260e-02,7.410222520273028468e-02
3.004999999999958149e+00,7.318871788512588961e-02,7.406515554602390028e-02
3.009999999999958042e+00,7.315157566358544694e-02,7.402810443342253133e-02
3.014999999999957936e+00,7.311445061756818853e-02,7.399107185564951505e-02
3.019999999999957829e+00,7.307734273512771217e-02,7.395405780343280999e-02
3.024999999999957723e+00,7.304025200918566607e-02,7.391706226750496822e-02
3.029999999999957616e+00,7.300317841404860286e-02,7.388008523860327414e-02
3.034999999999957510e+00,7.296612194868722090e-02,7.384312670746950857e-02
3.039999999999957403e+00,7.292908260158419143e-02,7.380618666485019852e-02
3.044999999999957296e+00,7.289206034570895609e-02,7.376926510149646454e-02
3.049999999999957190e+00,7.285505519056514889e-02,7.373236200816403463e-02
3.054999999999957083e+00,7.281806710174544561e-02,7.369547737561331358e-02
3.059999999999956977e+00,7.278109607867079556e-02,7.365861119460921647e-02
3.064999999999956870e+00,7.274414210946414383e-02,7.362176345592140458e-02
3.069999999999956763e+00,7.270720517408882366e-02,7.358493415032410501e-02
3.074999999999956657e+00,7.267028526498875429e-02,7.354812326859615224e-02
3.079999999999956550e+00,7.263338236833775940e-02,7.351133080152098820e-02
3.084999999999956444e+00,7.259649647420832186e-02,7.347455673988671776e-02
3.089999999999956337e+00,7.255962756049806617e-02,7.343780107448594219e-02
3.094999999999956231e+00,7.252277563203338162e-02,7.340106379611598120e-02
3.099999999999956124e+00,7.248594065672718523e-02,7.336434489557874805e-02
3.104999999999956017e+00,7.244912263363821603e-02,7.332764436368068017e-02
3.109999999999955911e+00,7.241232154276115718e-02,7.329096219123290568e-02
3.114999999999955804e+00,7.237553737709677415e-02,7.325429836905106296e-02
3.119999999999955698e+00,7.233877012435041554e-02,7.321765288795545334e-02
3.124999999999955591e+00,7.230201976497019345e-02,7.318102573877093009e-02
3.129999999999955484e+00,7.226528629764118750e-02,7.314441691232696774e-02
3.134999999999955378e+00,7.222856969764623880e-02,7.310782639945759276e-02
3.139999999999955271e+00,7.219186995656852457e-02,7.307125419100142516e-02
3.144999999999955165e+00,7.215518706933952975e-02,7.303470027780169238e-02
3.149999999999955058e+00,7.211852100483694128e-02,7.299816465070617377e-02
3.154999999999954952e+00,7.208187176743101332e-02,7.296164730056726999e-02
3.159999999999954845e+00,7.204523933693185445e-02,7.292514821824190585e-02
3.164999999999954738e+00,7.200862370270466606e-02,7.288866739459161359e-02
3.169999999999954632e+00,7.197202485049426779e-02,7.285220482048247737e-02
3.174999999999954525e+00,7.193544276747296240e-02,7.281576048678518875e-02
3.179999999999954419e+00,7.189887744034031969e-02,7.277933438437496350e-02
3.184999999999954312e+00,7.186232885549316551e-02,7.274292650413156924e-02
3.189999999999954206e+00,7.182579700490562824e-02,7.270653683693936720e-02
3.194999999999954099e+00,7.178928187103492120e-02,7.267016537368731210e-02
3.199999999999953992e+00,7.175278343763968891e-02,7.263381210526885512e-02
3.204999999999953886e+00,7.171630169748724470e-02,7.259747702258201318e-02
3.209999999999953779e+00,7.167983663401615579e-02,7.256116011652939679e-02
3.214999999999953673e+00,7.164338824245904125e-02,7.252486137801809896e-02
3.219999999999953566e+00,7.160695650191817307e-02,7.248858079795982012e-02
3.224999999999953459e+00,7.157054139831622863e-02,7.245231836727081265e-02
3.229999999999953353e+00,7.153414292007514996e-02,7.241607407687181142e-02
3.234999999999953246e+00,7.149776106136164489e-02,7.237984791768817261e-02
3.239999999999953140e+00,7.146139579801906450e-02,7.234363988064973494e-02
3.244999999999953033e+00,7.142504712544299472e-02,7.230744995669090291e-02
3.249999999999952927e+00,7.138871502385331358e-02,7.227127813675059131e-02
3.254999999999952820e+00,7.135239948355254214e-02,7.223512441177223908e-02
3.259999999999952713e+00,7.131610049172870669e-02,7.219898877270387871e-02
3.264999999999952607e+00,7.127981804028456214e-02,7.216287121049799747e-02
3.269999999999952500e+00,7.124355210561023055e-02,7.212677171611163451e-02
3.274999999999952394e+00,7.120730268072968105e-02,7.209069028050639483e-02
3.279999999999952287e+00,7.117106974774890793e-02,7.205462689464832426e-02
3.284999999999952180e+00,7.113485330225891023e-02,7.201858154950806223e-02
3.289999999999952074e+00,7.109865332247963798e-02,7.198255423606073067e-02
3.294999999999951967e+00,7.106246979830833921e-02,7.194654494528596178e-02
3.299999999999951861e+00,7.102630272115033339e-02,7.191055366816793970e-02
3.304999999999951754e+00,7.099015206794627442e-02,7.187458039569530333e-02
3.309999999999951648e+00,7.095401783298055376e-02,7.183862511886121571e-02
3.314999999999951541e+00,7.091790000121589443e-02,7.180268782866337796e-02
3.319999999999951434e+00,7.088179855947780716e-02,7.176676851610393204e-02
3.324999999999951328e+00,7.084571349118491679e-02,7.173086717218959962e-02
3.329999999999951221e+00,7.080964478777934668e-02,7.169498378793155713e-02
3.334999999999951115e+00,7.077359243395098254e-02,7.165911835434546351e-02
3.339999999999951008e+00,7.073755641381652970e-02,7.162327086245150187e-02
3.344999999999950901e+00,7.070153671994633404e-02,7.158744130327431010e-02
3.349999999999950795e+00,7.066553333511758905e-02,7.155162966784310574e-02
3.354999999999950688e+00,7.062954624138097215e-02,7.151583594719146397e-02
3.359999999999950582e+00,7.059357543615044084e-02,7.148006013235755352e-02
3.364999999999950475e+00,7.055762089678990767e-02,7.144430221438394235e-02
3.369999999999950369e+00,7.052168261369097524e-02,7.140856218431775038e-02
3.374999999999950262e+00,7.048576057567400299e-02,7.137284003321058001e-02
3.379999999999950155e+00,7.044985476216006348e-02,7.133713575211840519e-02
3.384999999999950049e+00,7.041396516022090102e-02,7.130144933210182112e-02
3.389999999999949942e+00,7.037809176613975259e-02,7.126578076422575292e-02
3.394999999999949836e+00,7.034223455902779976e-02,7.123013003955969147e-02
3.399999999999949729e+00,7.030639352699150080e-02,7.119449714917758243e-02
3.404999999999949623e+00,7.027056865579227318e-02,7.115888208415779848e-02
3.409999999999949516e+00,7.023475993240504978e-02,7.112328483558320869e-02
3.414999999999949409e+00,7.019896733841710090e-02,7.108770539454112303e-02
3.419999999999949303e+00,7.016319086941050220e-02,7.105214375212330624e-02
3.424999999999949196e+00,7.012743050334020734e-02,7.101659989942606110e-02
3.429999999999949090e+00,7.009168623211141369e-02,7.098107382754999251e-02
3.434999999999948983e+00,7.005595804114747582e-02,7.094556552760027113e-02
3.439999999999948876e+00,7.002024591406377785e-02,7.091007499068649467e-02
3.444999999999948770e+00,6.998454983867009871e-02,7.087460220792270171e-02
3.449999999999948663e+00,6.994886979869963106e-02,7.083914717042737175e-02
3.454999999999948557e+00,6.991320578870957592e-02,7.080370986932342514e-02
3.459999999999948450e+00,6.987755778559157083e-02,7.076829029573819541e-02
3.464999999999948344e+00,6.984192578080718194e-02,7.073288844080352633e-02
3.469999999999948237e+00,6.980630975869095423e-02,7.069750429565568872e-02
3.474999999999948130e+00,6.977070970126893201e-02,7.066213785143526938e-02
3.479999999999948024e+00,6.973512560638682467e-02,7.062678909928743476e-02
3.484999999999947917e+00,6.969955744502312478e-02,7.059145803036173672e-02
3.489999999999947811e+00,6.966400521852098016e-02,7.055614463581208473e-02
3.494999999999947704e+00,6.962846890053174531e-02,7.052084890679691243e-02
3.499999999999947597e+00,6.959294848367773845e-02,7.048557083447899718e-02
3.504999999999947491e+00,6.955744395379509504e-02,7.045031041002558503e-02
3.509999999999947384e+00,6.952195529641512495e-02,7.041506762460834901e-02
3.514999999999947278e+00,6.948648249524690124e-02,7.037984246940331978e-02
3.519999999999947171e+00,6.945102553921660149e-02,7.034463493559102443e-02
3.524999999999947065e+00,6.941558440808341668e-02,7.030944501435631988e-02
3.529999999999946958e+00,6.938015910305390943e-02,7.027427269688853173e-02
3.534999999999946851e+00,6.934474958937045241e-02,7.023911797438135707e-02
3.539999999999946745e+00,6.930935586826253436e-02,7.020398083803292000e-02
3.544999999999946638e+00,6.927397791847167419e-02,7.016886127904571613e-02
3.549999999999946532e+00,6.923861572788168883e-02,7.013375928862670972e-02
3.554999999999946425e+00,6.920326928344558426e-02,7.009867485798720876e-02
3.559999999999946318e+00,6.916793857104190646e-02,7.006360797834287890e-02
3.564999999999946212e+00,6.913262357333226082e-02,7.002855864091389604e-02
3.569999999999946105e+00,6.909732428237271018e-02,6.999352683692472432e-02
3.574999999999945999e+00,6.906204067306730143e-02,6.995851255760425491e-02
3.579999999999945892e+00,6.902677274394418416e-02,6.992351579418577823e-02
3.584999999999945786e+00,6.899152046761367063e-02,6.988853653790697007e-02
3.589999999999945679e+00,6.895628384288188251e-02,6.985357478000989162e-02
3.594999999999945572e+00,6.892106284835655683e-02,6.981863051174096169e-02
3.599999999999945466e+00,6.888585747586511987e-02,6.978370372435097058e-02
3.604999999999945359e+00,6.885066769747412441e-02,6.974879440909509398e-02
3.609999999999945253e+00,6.881549351072274723e-02,6.971390255723290685e-02
3.614999999999945146e+00,6.878033489664155120e-02,6.967902816002838340e-02
3.619999999999945040e+00,6.874519184712828135e-02,6.964417120874975831e-02
3.624999999999944933e+00,6.871006433684742620e-02,6.960933169466974879e-02
3.629999999999944826e+00,6.867495235558500333e-02,6.957450960906537418e-02
3.634999999999944720e+00,6.863985589423365896e-02,6.953970494321805307e-02
3.639999999999944613e+00,6.860477493411089311e-02,6.950491768841352003e-02
3.644999999999944507e+00,6.856970946053342342e-02,6.947014783594192278e-02
3.649999999999944400e+00,6.853465945544699733e-02,6.943539537709772502e-02
3.654999999999944293e+00,6.849962491343716819e-02,6.940066030317974810e-02
3.659999999999944187e+00,6.846460581602560602e-02,6.936594260549121260e-02
3.664999999999944080e+00,6.842960213712272199e-02,6.933124227533962736e-02
3.669999999999943974e+00,6.839461387840660433e-02,6.929655930403687270e-02
3.674999999999943867e+00,6.835964102133808284e-02,6.926189368289920045e-02
3.679999999999943761e+00,6.832468354279744305e-02,6.922724540324719233e-02
3.684999999999943654e+00,6.828974143987559531e-02,6.919261445640570440e-02
3.689999999999943547e+00,6.825481468558182441e-02,6.915800083370411688e-02
3.694999999999943441e+00,6.821990327709440138e-02,6.912340452647590394e-02
3.699999999999943334e+00,6.818500718757040946e-02,6.908882552605903615e-02
3.704999999999943228e+00,6.815012641103772306e-02,6.905426382379580008e-02
3.709999999999943121e+00,6.811526093348013733e-02,6.901971941103278441e-02
3.714999999999943014e+00,6.808041073151584188e-02,6.898519227912087992e-02
3.719999999999942908e+00,6.804557579522588218e-02,6.895068241941536280e-02
3.724999999999942801e+00,6.801075611443704871e-02,6.891618982327578358e-02
3.729999999999942695e+00,6.797595166442371717e-02,6.888171448206607816e-02
3.734999999999942588e+00,6.794116243922741771e-02,6.884725638715445684e-02
3.739999999999942482e+00,6.790638841535720505e-02,6.881281552991344586e-02
3.744999999999942375e+00,6.787162958599815554e-02,6.877839190171985972e-02
3.749999999999942268e+00,6.783688592736368539e-02,6.874398549395491220e-02
3.754999999999942162e+00,6.780215743303465159e-02,6.870959629800404977e-02
3.759999999999942055e+00,6.776744408393654828e-02,6.867522430525709043e-02
3.764999999999941949e+00,6.773274586365170269e-02,6.864086950710805712e-02
3.769999999999941842e+00,6.769806276195307337e-02,6.860653189495542759e-02
3.774999999999941735e+00,6.766339475492971767e-02,6.857221146020187064e-02
3.779999999999941629e+00,6.762874182823810920e-02,6.853790819425437109e-02
3.784999999999941522e+00,6.759410397631476775e-02,6.850362208852427137e-02
3.789999999999941416e+00,6.755948118264862301e-02,6.846935313442713278e-02
3.794999999999941309e+00,6.752487342218747857e-02,6.843510132338288809e-02
3.799999999999941203e+00,6.749028068573809103e-02,6.840086664681568895e-02
3.804999999999941096e+00,6.745570295541385153e-02,6.836664909615400298e-02
3.809999999999940989e+00,6.742114021443725014e-02,6.833244866283059993e-02
3.814999999999940883e+00,6.738659245709370527e-02,6.829826533828252388e-02
3.819999999999940776e+00,6.735205965719111287e-02,6.826409911395110719e-02
3.824999999999940670e+00,6.731754180532806275e-02,6.822994998128195654e-02
3.829999999999940563e+00,6.728303887843706255e-02,6.819581793172498074e-02
3.834999999999940457e+00,6.724855087012816812e-02,6.816170295673433521e-02
3.839999999999940350e+00,6.721407775880240687e-02,6.812760504776847748e-02
3.844999999999940243e+00,6.717961953128198660e-02,6.809352419629012554e-02
3.849999999999940137e+00,6.714517617258598803e-02,6.805946039376623014e-02
3.854999999999940030e+00,6.711074766234895184e-02,6.802541363166807187e-02
3.859999999999939924e+00,6.707633399547913156e-02,6.799138390147119182e-02
3.864999999999939817e+00,6.704193514141379429e-02,6.795737119465537768e-02
3.869999999999939710e+00,6.700755109623904304e-02,6.792337550270464985e-02
3.874999999999939604e+00,6.697318183616438048e-02,6.788939681710731699e-02
3.879999999999939497e+00,6.693882734866027362e-02,6.785543512935597599e-02
3.884999999999939391e+00,6.690448762180922770e-02,6.782149043094740093e-02
3.889999999999939284e+00,6.687016263207878897e-02,6.778756271338273742e-02
3.894999999999939178e+00,6.683585236751798941e-02,6.775365196816726665e-02
3.899999999999939071e+00,6.680155681651726851e-02,6.771975818681059966e-02
3.904999999999938964e+00,6.676727595468172349e-02,6.768588136082652473e-02
3.909999999999938858e+00,6.673300976826090913e-02,6.765202148173310448e-02
3.914999999999938751e+00,6.669875824936914721e-02,6.761817854105270365e-02
3.919999999999938645e+00,6.666452136564406106e-02,6.758435253031183643e-02
3.924999999999938538e+00,6.663029911963631868e-02,6.755054344104130526e-02
3.929999999999938431e+00,6.659609147786982319e-02,6.751675126477614530e-02
3.934999999999938325e+00,6.656189843620535784e-02,6.748297599305565220e-02
3.939999999999938218e+00,6.652771997155079720e-02,6.744921761742327104e-02
3.944999999999938112e+00,6.649355607198383089e-02,6.741547612942673517e-02
3.949999999999938005e+00,6.645940671873340477e-02,6.738175152061802453e-02
3.954999999999937899e+00,6.642527189054768522e-02,6.734804378255332402e-02
3.959999999999937792e+00,6.639115158401344419e-02,6.731435290679303740e-02
3.964999999999937685e+00,6.635704577336848375e-02,6.728067888490175952e-02
3.969999999999937579e+00,6.632295444053228073e-02,6.724702170844834570e-02
3.974999999999937472e+00,6.628887757181660401e-02,6.721338136900589788e-02
3.979999999999937366e+00,6.625481515435004132e-02,6.717975785815166745e-02
3.984999999999937259e+00,6.622076716380749517e-02,6.714615116746715240e-02
3.989999999999937152e+00,6.618673359307132575e-02,6.711256128853806957e-02
3.994999999999937046e+00,6.615271441382661322e-02,6.707898821295435465e-02
3.999999999999936939e+00,6.611870962672762586e-02,6.704543193231007892e-02
4.004999999999936833e+00,6.608471919206435063e-02,6.701189243820360186e-02
4.009999999999936726e+00,6.605074311769611184e-02,6.697836972223746022e-02
4.014999999999936620e+00,6.601678136005707798e-02,6.694486377601836791e-02
4.019999999999936513e+00,6.598283392082147925e-02,6.691137459115724384e-02
4.024999999999936406e+00,6.594890077935769424e-02,6.687790215926923965e-02
4.029999999999936300e+00,6.591498192206829421e-02,6.684444647197365641e-02
4.034999999999936193e+00,6.588107731592159066e-02,6.681100752089401407e-02
4.039999999999936087e+00,6.584718696335337129e-02,6.677758529765802364e-02
4.044999999999935980e+00,6.581331083783105440e-02,6.674417979389757338e-02
4.049999999999935874e+00,6.577944892325594817e-02,6.671079100124875649e-02
4.054999999999935767e+00,6.574560120609423963e-02,6.667741891135180177e-02
4.059999999999935660e+00,6.571176766115456591e-02,6.664406351585117072e-02
4.064999999999935554e+00,6.567794827437839489e-02,6.661072480639550208e-02
4.069999999999935447e+00,6.564414303634505399e-02,6.657740277463757017e-02
4.074999999999935341e+00,6.561035192025033158e-02,6.654409741223436814e-02
4.079999999999935234e+00,6.557657491312603171e-02,6.651080871084705248e-02
4.084999999999935127e+00,6.554281199015858650e-02,6.647753666214095691e-02
4.089999999999935021e+00,6.550906314492406513e-02,6.644428125778552296e-02
4.094999999999934914e+00,6.547532835377020688e-02,6.641104248945446653e-02
4.099999999999934808e+00,6.544160760487874318e-02,6.637782034882555582e-02
4.104999999999934701e+00,6.540790086705201845e-02,6.634461482758081952e-02
4.109999999999934595e+00,6.537420813199125436e-02,6.631142591740642189e-02
4.114999999999934488e+00,6.534052938925516418e-02,6.627825360999260729e-02
4.119999999999934381e+00,6.530686460449720843e-02,6.624509789703392215e-02
4.124999999999934275e+00,6.527321377576279782e-02,6.621195877022892362e-02
4.129999999999934168e+00,6.523957687108748738e-02,6.617883622128040155e-02
4.134999999999934062e+00,6.520595388694026828e-02,6.614573024189529526e-02
4.139999999999933955e+00,6.517234478863742630e-02,6.611264082378465190e-02
4.144999999999933848e+00,6.513874957127992193e-02,6.607956795866369581e-02
4.149999999999933742e+00,6.510516821491262041e-02,6.604651163825181470e-02
4.154999999999933635e+00,6.507160070250557482e-02,6.601347185427249020e-02
4.159999999999933529e+00,6.503804700238415004e-02,6.598044859845335341e-02
4.164999999999933422e+00,6.500450711235220003e-02,6.594744186252621265e-02
4.169999999999933316e+00,6.497098100870303539e-02,6.591445163822698405e-02
4.174999999999933209e+00,6.493746867596378314e-02,6.588147791729570546e-02
4.179999999999933102e+00,6.490397008397366663e-02,6.584852069147660580e-02
4.184999999999932996e+00,6.487048523260087463e-02,6.581557995251795246e-02
4.189999999999932889e+00,6.483701408977800285e-02,6.578265569217221775e-02
4.194999999999932783e+00,6.480355663898233753e-02,6.574974790219594023e-02
4.199999999999932676e+00,6.477011286688777458e-02,6.571685657434989114e-02
4.204999999999932569e+00,6.473668274631737274e-02,6.568398170039879691e-02
4.209999999999932463e+00,6.470326627117785334e-02,6.565112327211161669e-02
4.214999999999932356e+00,6.466986341185079756e-02,6.561828128126141746e-02
4.219999999999932250e+00,6.463647415666790019e-02,6.558545571962536014e-02
4.224999999999932143e+00,6.460309847457193499e-02,6.555264657898472735e-02
4.229999999999932037e+00,6.456973636664954663e-02,6.551985385112489568e-02
4.234999999999931930e+00,6.453638779676734716e-02,6.548707752783543279e-02
4.239999999999931823e+00,6.450305275338130695e-02,6.545431760090986151e-02
4.244999999999931717e+00,6.446973121101859383e-02,6.542157406214597903e-02
4.249999999999931610e+00,6.443642316474110232e-02,6.538884690334550998e-02
4.254999999999931504e+00,6.440312858033804544e-02,6.535613611631445330e-02
4.259999999999931397e+00,6.436984744566268124e-02,6.532344169286277702e-02
4.264999999999931291e+00,6.433657973938670949e-02,6.529076362480461249e-02
4.269999999999931184e+00,6.430332544358048630e-02,6.525810190395817112e-02
4.274999999999931077e+00,6.427008453703442203e-02,6.522545652214577216e-02
4.279999999999930971e+00,6.423685700438516721e-02,6.519282747119380106e-02
4.284999999999930864e+00,6.420364282010679324e-02,6.516021474293272331e-02
4.289999999999930758e+00,6.417044196848661897e-02,6.512761832919711225e-02
4.294999999999930651e+00,6.413725443225376521e-02,6.509503822182563515e-02
4.299999999999930544e+00,6.410408018274287023e-02,6.506247441266103937e-02
4.304999999999930438e+00,6.407091921181151672e-02,6.502992689355012457e-02
4.309999999999930331e+00,6.403777149577892513e-02,6.499739565634379823e-02
4.314999999999930225e+00,6.400463700557301738e-02,6.496488069289703404e-02
4.319999999999930118e+00,6.397151573437992456e-02,6.493238199506887187e-02
4.324999999999930012e+00,6.393840765240366153e-02,6.489989955472241778e-02
4.329999999999929905e+00,6.390531274864186262e-02,6.486743336372488566e-02
4.334999999999929798e+00,6.387223099006882066e-02,6.483498341394751396e-02
4.339999999999929692e+00,6.383916237190188914e-02,6.480254969726566283e-02
4.344999999999929585e+00,6.380610686013196697e-02,6.477013220555867534e-02
4.349999999999929479e+00,6.377306444810715291e-02,6.473773093071005791e-02
4.354999999999929372e+00,6.374003509758938146e-02,6.470534586460728599e-02
4.359999999999929265e+00,6.370701881063579874e-02,6.467297699914191511e-02
4.364999999999929159e+00,6.367401554750212744e-02,6.464062432620960863e-02
4.369999999999929052e+00,6.364102529630551175e-02,6.460828783771004058e-02
4.374999999999928946e+00,6.360804803319881906e-02,6.457596752554693731e-02
4.379999999999928839e+00,6.357508374006397289e-02,6.454366338162807748e-02
4.384999999999928733e+00,6.354213239715553185e-02,6.451137539786529207e-02
4.389999999999928626e+00,6.350919397902121677e-02,6.447910356617447825e-02
4.394999999999928519e+00,6.347626847018701668e-02,6.444684787847554386e-02
4.399999999999928413e+00,6.344335584406320117e-02,6.441460832669246295e-02
4.404999999999928306e+00,6.341045608197276584e-02,6.438238490275322023e-02
4.409999999999928200e+00,6.337756916498397952e-02,6.435017759858986663e-02
4.414999999999928093e+00,6.334469507211989980e-02,6.431798640613850537e-02
4.419999999999927986e+00,6.331183377622673358e-02,6.428581131733920873e-02
4.424999999999927880e+00,6.327898525737998825e-02,6.425365232413614291e-02
4.429999999999927773e+00,6.324614950235472877e-02,6.422150941847747097e-02
4.434999999999927667e+00,6.321332648386342179e-02,6.418938259231539434e-02
4.439999999999927560e+00,6.318051617662358288e-02,6.415727183760615293e-02
4.444999999999927454e+00,6.314771856455678178e-02,6.412517714631001120e-02
4.449999999999927347e+00,6.311493362422103404e-02,6.409309851039120265e-02
4.454999999999927240e+00,6.308216133059313391e-02,6.406103592181804085e-02
4.459999999999927134e+00,6.304940166781514144e-02,6.402898937256285006e-02
4.464999999999927027e+00,6.301665460966278387e-02,6.399695885460195133e-02
4.469999999999926921e+00,6.298392013940222467e-02,6.396494435991567640e-02
4.474999999999926814e+00,6.295119822994559022e-02,6.393294588048836768e-02
4.479999999999926708e+00,6.291848885521955648e-02,6.390096340830841992e-02
4.484999999999926601e+00,6.288579199985967760e-02,6.386899693536818301e-02
4.489999999999926494e+00,6.285310764378754245e-02,6.383704645366404529e-02
4.494999999999926388e+00,6.282043575284970705e-02,6.380511195519637802e-02
4.499999999999926281e+00,6.278777631683896132e-02,6.377319343196953538e-02
4.504999999999926175e+00,6.275512930850460358e-02,6.374129087599192389e-02
4.509999999999926068e+00,6.272249470752488953e-02,6.370940427927594685e-02
4.514999999999925961e+00,6.268987248156610015e-02,6.367753363383794885e-02
4.519999999999925855e+00,6.265726261977715150e-02,6.364567893169831292e-02
4.524999999999925748e+00,6.262466509492167765e-02,6.361384016488139115e-02
4.529999999999925642e+00,6.259207988147455493e-02,6.358201732541556017e-02
4.534999999999925535e+00,6.255950695637944869e-02,6.355021040533312404e-02
4.539999999999925429e+00,6.252694629868937870e-02,6.351841939667039749e-02
4.544999999999925322e+00,6.249439788936438089e-02,6.348664429146773369e-02
4.549999999999925215e+00,6.246186169778560754e-02,6.345488508176939935e-02
4.554999999999925109e+00,6.242933770054274328e-02,6.342314175962367184e-02
4.559999999999925002e+00,6.239682588278383513e-02,6.339141431708279761e-02
4.564999999999924896e+00,6.236432620979373564e-02,6.335970274620297826e-02
4.569999999999924789e+00,6.233183866593477312e-02,6.332800703904441220e-02
4.574999999999924682e+00,6.229936322453524800e-02,6.329632718767130850e-02
4.579999999999924576e+00,6.226689985916138842e-02,6.326466318415178980e-02
4.584999999999924469e+00,6.223444854759914435e-02,6.323301502055793388e-02
4.589999999999924363e+00,6.220200926997592611e-02,6.320138268896584310e-02
4.594999999999924256e+00,6.216958199595744999e-02,6.316976618145557498e-02
4.599999999999924150e+00,6.213716670535694014e-02,6.313816549011111445e-02
4.604999999999924043e+00,6.210476337356471421e-02,6.310658060702038774e-02
4.609999999999923936e+00,6.207237197381945681e-02,6.307501152427533175e-02
4.614999999999923830e+00,6.203999248389561322e-02,6.304345823397182469e-02
4.619999999999923723e+00,6.200762487199707601e-02,6.301192072820967216e-02
4.624999999999923617e+00,6.197526912693524653e-02,6.298039899909269046e-02
4.629999999999923510e+00,6.194292521430876108e-02,6.294889303872859554e-02
4.634999999999923403e+00,6.191059310636024687e-02,6.291740283922904464e-02
4.639999999999923297e+00,6.187827279194399455e-02,6.288592839270967794e-02
4.644999999999923190e+00,6.184596422950582040e-02,6.285446969129007688e-02
4.649999999999923084e+00,6.181366740431842866e-02,6.282302672709372260e-02
4.654999999999922977e+00,6.178138228635726703e-02,6.279159949224809301e-02
4.659999999999922871e+00,6.174910885249521725e-02,6.276018797888453793e-02
4.664999999999922764e+00,6.171684707510326912e-02,6.272879217913843175e-02
4.669999999999922657e+00,6.168459692994757854e-02,6.269741208514899300e-02
4.674999999999922551e+00,6.165235839397910367e-02,6.266604768905940925e-02
4.679999999999922444e+00,6.162013143675545979e-02,6.263469898301683714e-02
4.684999999999922338e+00,6.158791603270651061e-02,6.260336595917230518e-02
4.689999999999922231e+00,6.155571215353713294e-02,6.257204860968081095e-02
4.694999999999922125e+00,6.152351978347312539e-02,6.254074692670119617e-02
4.699999999999922018e+00,6.149133888584805419e-02,6.250946090239636876e-02
4.704999999999921911e+00,6.145916944263752485e-02,6.247819052893299058e-02
4.709999999999921805e+00,6.142701141295735939e-02,6.244693579848179660e-02
4.714999999999921698e+00,6.139486478386006058e-02,6.241569670321734514e-02
4.719999999999921592e+00,6.136272952689238863e-02,6.238447323531808725e-02
4.724999999999921485e+00,6.133060560684664569e-02,6.235326538696649157e-02
4.729999999999921378e+00,6.129849300626494246e-02,6.232207315034883621e-02
4.734999999999921272e+00,6.126639169462368140e-02,6.229089651765536834e-02
4.739999999999921165e+00,6.123430164373274559e-02,6.225973548108019312e-02
4.744999999999921059e+00,6.120222282303746514e-02,6.222859003282136398e-02
4.749999999999920952e+00,6.117015521564485997e-02,6.219746016508080622e-02
4.754999999999920846e+00,6.113809878468096093e-02,6.216634587006440033e-02
4.759999999999920739e+00,6.110605349887651694e-02,6.213524713998185706e-02
4.764999999999920632e+00,6.107401934118540654e-02,6.210416396704682845e-02
4.769999999999920526e+00,6.104199627796105115e-02,6.207309634347683847e-02
4.774999999999920419e+00,6.100998427997557372e-02,6.204204426149331070e-02
4.779999999999920313e+00,6.097798332447768033e-02,6.201100771332157535e-02
4.784999999999920206e+00,6.094599337747935025e-02,6.197998669119082760e-02
4.789999999999920099e+00,6.091401441494413010e-02,6.194898118733416226e-02
4.794999999999919993e+00,6.088204640307542242e-02,6.191799119398858076e-02
4.799999999999919886e+00,6.085008931653602265e-02,6.188701670339490091e-02
4.804999999999919780e+00,6.081814312834864927e-02,6.185605770779790263e-02
4.809999999999919673e+00,6.078620780510114729e-02,6.182511419944619613e-02
4.814999999999919567e+00,6.075428331915570107e-02,6.179418617059228430e-02
4.819999999999919460e+00,6.072236964267683362e-02,6.176327361349256972e-02
4.824999999999919353e+00,6.069046674877485309e-02,6.173237652040729218e-02
4.829999999999919247e+00,6.065857460400382595e-02,6.170149488360052864e-02
4.834999999999919140e+00,6.062669317574645445e-02,6.167062869534032515e-02
4.839999999999919034e+00,6.059482243508775706e-02,6.163977794789853026e-02
4.844999999999918927e+00,6.056296236356212975e-02,6.160894263355085748e-02
4.849999999999918820e+00,6.053111291681421979e-02,6.157812274457690610e-02
4.854999999999918714e+00,6.049927406745677499e-02,6.154731827326015425e-02
4.859999999999918607e+00,6.046744579504062522e-02,6.151652921188783402e-02
4.864999999999918501e+00,6.043562805787831144e-02,6.148575555275122284e-02
4.869999999999918394e+00,6.040382082870941749e-02,6.145499728814527579e-02
4.874999999999918288e+00,6.037202408076939447e-02,6.142425441036889616e-02
4.879999999999918181e+00,6.034023777450141929e-02,6.139352691172483140e-02
4.884999999999918074e+00,6.030846189181560124e-02,6.136281478451965227e-02
4.889999999999917968e+00,6.027669638399390378e-02,6.133211802106379451e-02
4.894999999999917861e+00,6.024494123857700861e-02,6.130143661367153107e-02
4.899999999999917755e+00,6.021319640639882093e-02,6.127077055466099292e-02
4.904999999999917648e+00,6.018146186772851264e-02,6.124011983635416212e-02
4.909999999999917542e+00,6.014973759060752295e-02,6.120948445107683017e-02
4.914999999999917435e+00,6.011802353885863787e-02,6.117886439115866049e-02
4.919999999999917328e+00,6.008631967370607618e-02,6.114825964893311205e-02
4.924999999999917222e+00,6.005462597653859341e-02,6.111767021673752964e-02
4.929999999999917115e+00,6.002294240791852115e-02,6.108709608691306053e-02
4.934999999999917009e+00,5.999126893513122283e-02,6.105653725180466840e-02
4.939999999999916902e+00,5.995960552058184762e-02,6.102599370376120963e-02
4.944999999999916795e+00,5.992795214302053947e-02,6.099546543513530150e-02
4.949999999999916689e+00,5.989630875946947569e-02,6.096495243828341931e-02
4.954999999999916582e+00,5.986467534070446378e-02,6.093445470556584781e-02
4.959999999999916476e+00,5.983305185382570973e-02,6.090397222934669508e-02
4.964999999999916369e+00,5.980143826307340177e-02,6.087350500199390640e-02
4.969999999999916263e+00,5.976983453432641730e-02,6.084305301587925735e-02
4.974999999999916156e+00,5.973824063497863018e-02,6.081261626337824272e-02
4.979999999999916049e+00,5.970665653345226531e-02,6.078219473687029167e-02
4.984999999999915943e+00,5.967508218993559238e-02,6.075178842873861507e-02
4.989999999999915836e+00,5.964351757278205102e-02,6.072139733137019157e-02
4.994999999999915730e+00,5.961196264539440209e-02,6.069102143715581626e-02
4.999999999999915623e+00,5.958041737646078972e-02,6.066066073849013529e-02
5.004999999999915516e+00,5.954888172867904561e-02,6.063031522777155569e-02
5.009999999999915410e+00,5.951735566736446326e-02,6.059998489740230782e-02
5.014999999999915303e+00,5.948583915977476155e-02,6.056966973978844537e-02
5.019999999999915197e+00,5.945433215964447682e-02,6.053936974733973436e-02
5.024999999999915090e+00,5.942283463972761193e-02,6.050908491246984738e-02
5.029999999999914984e+00,5.939134657010421148e-02,6.047881522759618322e-02
5.034999999999914877e+00,5.935986790241761651e-02,6.044856068513992930e-02
5.039999999999914770e+00,5.932839860750692418e-02,6.041832127752613801e-02
5.044999999999914664e+00,5.929693863751091254e-02,6.038809699718357404e-02
5.049999999999914557e+00,5.926548797756023973e-02,6.035788783654480461e-02
5.054999999999914451e+00,5.923404656899584203e-02,6.032769378804621330e-02
5.059999999999914344e+00,5.920261439146062149e-02,6.029751484412793072e-02
5.064999999999914237e+00,5.917119139422320068e-02,6.026735099723390388e-02
5.069999999999914131e+00,5.913977754744566967e-02,6.023720223981184757e-02
5.074999999999914024e+00,5.910837281045366876e-02,6.020706856431323750e-02
5.079999999999913918e+00,5.907697714597858613e-02,6.017694996319331718e-02
5.084999999999913811e+00,5.904559050964863776e-02,6.014684642891118121e-02
5.089999999999913705e+00,5.901421287346206301e-02,6.011675795392957405e-02
5.094999999999913598e+00,5.898284419044078769e-02,6.008668453071512594e-02
5.099999999999913491e+00,5.895148443629569246e-02,6.005662615173815166e-02
5.104999999999913385e+00,5.892013354948601178e-02,6.002658280947277547e-02
5.109999999999913278e+00,5.888879151066104406e-02,5.999655449639690330e-02
5.114999999999913172e+00,5.885745826816687204e-02,5.996654120499216728e-02
5.119999999999913065e+00,5.882613377562282558e-02,5.993654292774396736e-02
5.124999999999912959e+00,5.879481802112091621e-02,5.990655965714147824e-02
5.129999999999912852e+00,5.876351093875016585e-02,5.987659138567761469e-02
5.134999999999912745e+00,5.873221249484967404e-02,5.984663810584902460e-02
5.139999999999912639e+00,5.870092265633489181e-02,5.981669981015618615e-02
5.144999999999912532e+00,5.866964136768313548e-02,5.978677649110324122e-02
5.149999999999912426e+00,5.863836860286664177e-02,5.975686814119816892e-02
5.154999999999912319e+00,5.860710430945235278e-02,5.972697475295261904e-02
5.159999999999912212e+00,5.857584845827220471e-02,5.969709631888200224e-02
5.164999999999912106e+00,5.854460098928864625e-02,5.966723283150551782e-02
5.169999999999911999e+00,5.851336187911122810e-02,5.963738428334608432e-02
5.174999999999911893e+00,5.848213106402487538e-02,5.960755066693033261e-02
5.179999999999911786e+00,5.845090852332739811e-02,5.957773197478866134e-02
5.184999999999911680e+00,5.841969421003221502e-02,5.954792819945518151e-02
5.189999999999911573e+00,5.838848806581566075e-02,5.951813933346779967e-02
5.194999999999911466e+00,5.835729006436832927e-02,5.948836536936805836e-02
5.199999999999911360e+00,5.832610014952999133e-02,5.945860629970133038e-02
5.204999999999911253e+00,5.829491828483934768e-02,5.942886211701663146e-02
5.209999999999911147e+00,5.826374443221696287e-02,5.939913281386677291e-02
5.214999999999911040e+00,5.823257853323077216e-02,5.936941838280827138e-02
5.219999999999910933e+00,5.820142054677979182e-02,5.933971881640134199e-02
5.224999999999910827e+00,5.817027044191015739e-02,5.931003410720994684e-02
5.229999999999910720e+00,5.813912815102476039e-02,5.928036424780175340e-02
5.234999999999910614e+00,5.810799364358357200e-02,5.925070923074813450e-02
5.239999999999910507e+00,5.807686687120892921e-02,5.922106904862422389e-02
5.244999999999910401e+00,5.804574778416057151e-02,5.919144369400886063e-02
5.249999999999910294e+00,5.801463634191727364e-02,5.916183315948453370e-02
5.254999999999910187e+00,5.798353249698785100e-02,5.913223743763754842e-02
5.259999999999910081e+00,5.795243619093681103e-02,5.910265652105779061e-02
5.264999999999909974e+00,5.792134739154650852e-02,5.907309040233896941e-02
5.269999999999909868e+00,5.789026604589014163e-02,5.904353907407845076e-02
5.274999999999909761e+00,5.785919211168170928e-02,5.901400252887727821e-02
5.279999999999909654e+00,5.782812553113934884e-02,5.898448075934024232e-02
5.284999999999909548e+00,5.779706625603704684e-02,5.895497375807581819e-02
5.289999999999909441e+00,5.776601424316954447e-02,5.892548151769614467e-02
5.294999999999909335e+00,5.773496944222050731e-02,5.889600403081712149e-02
5.299999999999909228e+00,5.770393180477739054e-02,5.886654129005829128e-02
5.304999999999909122e+00,5.767290128106741798e-02,5.883709328804288125e-02
5.309999999999909015e+00,5.764187782410770677e-02,5.880766001739785864e-02
5.314999999999908908e+00,5.761086137018730374e-02,5.877824147075383365e-02
5.319999999999908802e+00,5.757985188376577024e-02,5.874883764074514958e-02
5.324999999999908695e+00,5.754884930533582521e-02,5.871944852000975795e-02
5.329999999999908589e+00,5.751785359642638124e-02,5.869007410118938506e-02
5.334999999999908482e+00,5.748686468752570167e-02,5.866071437692937235e-02
5.339999999999908376e+00,5.745588254025614516e-02,5.863136933987878052e-02
5.344999999999908269e+00,5.742490709231644341e-02,5.860203898269031320e-02
5.349999999999908162e+00,5.739393829941535213e-02,5.857272329802040017e-02
5.354999999999908056e+00,5.736297610741643987e-02,5.854342227852904479e-02
5.359999999999907949e+00,5.733202045434102057e-02,5.851413591688003901e-02
5.364999999999907843e+00,5.730107129876414740e-02,5.848486420574076916e-02
5.369999999999907736e+00,5.727012857749046865e-02,5.845560713778234080e-02
5.374999999999907629e+00,5.723919224265880401e-02,5.842636470567946078e-02
5.379999999999907523e+00,5.720826223910909641e-02,5.839713690211057601e-02
5.384999999999907416e+00,5.717733850493667697e-02,5.836792371975774163e-02
5.389999999999907310e+00,5.714642099415880028e-02,5.833872515130669734e-02
5.394999999999907203e+00,5.711550964044985468e-02,5.830954118944681880e-02
5.399999999999907097e+00,5.708460440380104528e-02,5.828037182687118706e-02
5.404999999999906990e+00,5.705370520790536276e-02,5.825121705627644975e-02
5.409999999999906883e+00,5.702281200908143610e-02,5.822207687036301538e-02
5.414999999999906777e+00,5.699192473843694984e-02,5.819295126183486599e-02
5.419999999999906670e+00,5.696104335649145034e-02,5.816384022339968901e-02
5.424999999999906564e+00,5.693016779982192771e-02,5.813474374776877313e-02
5.429999999999906457e+00,5.689929799556595752e-02,5.810566182765708465e-02
5.434999999999906350e+00,5.686843389024271583e-02,5.807659445578321894e-02
5.439999999999906244e+00,5.683757543381471461e-02,5.804754162486937957e-02
5.444999999999906137e+00,5.680672255979757335e-02,5.801850332764150325e-02
5.449999999999906031e+00,5.677587521122104408e-02,5.798947955682905858e-02
5.454999999999905924e+00,5.674503332653649951e-02,5.796047030516523341e-02
5.459999999999905818e+00,5.671419684348049522e-02,5.793147556538683074e-02
5.464999999999905711e+00,5.668336570143085035e-02,5.790249533023424100e-02
5.469999999999905604e+00,5.665253983795855153e-02,5.787352959245155304e-02
5.474999999999905498e+00,5.662171919127655106e-02,5.784457834478645005e-02
5.479999999999905391e+00,5.659090369524431147e-02,5.781564157999022346e-02
5.484999999999905285e+00,5.656009329407377800e-02,5.778671929081782843e-02
5.489999999999905178e+00,5.652928792214827192e-02,5.775781147002784222e-02
5.494999999999905071e+00,5.649848750958992583e-02,5.772891811038243642e-02
5.499999999999904965e+00,5.646769199422138619e-02,5.770003920464741171e-02
5.504999999999904858e+00,5.643690131673767540e-02,5.767117474559222551e-02
5.509999999999904752e+00,5.640611540612389119e-02,5.764232472598989493e-02
5.514999999999904645e+00,5.637533419824490577e-02,5.761348913861707305e-02
5.519999999999904539e+00,5.634455762725681938e-02,5.758466797625408362e-02
5.524999999999904432e+00,5.631378562260660331e-02,5.755586123168476842e-02
5.529999999999904325e+00,5.628301812189249326e-02,5.752706889769663989e-02
5.534999999999904219e+00,5.625225505682729388e-02,5.749829096708079096e-02
5.539999999999904112e+00,5.622149635532425194e-02,5.746952743263194358e-02
5.544999999999904006e+00,5.619074194971818148e-02,5.744077828714840017e-02
5.549999999999903899e+00,5.615999177344276061e-02,5.741204352343207834e-02
5.554999999999903793e+00,5.612924575211433731e-02,5.738332313428848308e-02
5.559999999999903686e+00,5.609850382108908656e-02,5.735461711252678313e-02
5.564999999999903579e+00,5.606776590385378206e-02,5.732592545095965830e-02
5.569999999999903473e+00,5.603703193252936726e-02,5.729724814240337583e-02
5.574999999999903366e+00,5.600630183358869252e-02,5.726858517967790829e-02
5.579999999999903260e+00,5.597557553452578438e-02,5.723993655560670468e-02
5.584999999999903153e+00,5.594485296468609814e-02,5.721130226301687771e-02
5.589999999999903046e+00,5.591413404586098590e-02,5.718268229473906505e-02
5.594999999999902940e+00,5.588341870821797452e-02,5.715407664360756812e-02
5.599999999999902833e+00,5.585270687806410950e-02,5.712548530246019940e-02
5.604999999999902727e+00,5.582199847151421424e-02,5.709690826413840736e-02
5.609999999999902620e+00,5.579129342139814429e-02,5.706834552148716544e-02
5.614999999999902514e+00,5.576059165134618356e-02,5.703979706735509692e-02
5.619999999999902407e+00,5.572989307825611249e-02,5.701126289459434310e-02
5.624999999999902300e+00,5.569919762950405195e-02,5.698274299606067433e-02
5.629999999999902194e+00,5.566850522075940388e-02,5.695423736461337899e-02
5.634999999999902087e+00,5.563781578061909039e-02,5.692574599311536060e-02
5.639999999999901981e+00,5.560712922633097993e-02,5.689726887443304765e-02
5.644999999999901874e+00,5.557644547614903896e-02,5.686880600143648379e-02
5.649999999999901767e+00,5.554576445268837731e-02,5.684035736699927926e-02
5.654999999999901661e+00,5.551508607078445290e-02,5.681192296399857622e-02
5.659999999999901554e+00,5.548441025227434514e-02,5.678350278531506951e-02
5.664999999999901448e+00,5.545373691185136178e-02,5.675509682383306914e-02
5.669999999999901341e+00,5.542306596752620551e-02,5.672670507244043092e-02
5.674999999999901235e+00,5.539239733642335739e-02,5.669832752402850784e-02
5.679999999999901128e+00,5.536173092956340330e-02,5.666996417149228193e-02
5.684999999999901021e+00,5.533106667043081323e-02,5.664161500773026714e-02
5.689999999999900915e+00,5.530040446256032083e-02,5.661328002564452316e-02
5.694999999999900808e+00,5.526974422473877185e-02,5.658495921814063467e-02
5.699999999999900702e+00,5.523908586869329118e-02,5.655665257812780150e-02
5.704999999999900595e+00,5.520842930911380730e-02,5.652836009851874149e-02
5.709999999999900488e+00,5.517777444983670843e-02,5.650008177222966971e-02
5.714999999999900382e+00,5.514712121113262561e-02,5.647181759218040248e-02
5.719999999999900275e+00,5.511646949618386609e-02,5.644356755129430192e-02
5.724999999999900169e+00,5.508581921369436196e-02,5.641533164249822041e-02
5.729999999999900062e+00,5.505517027476697356e-02,5.638710985872254916e-02
5.734999999999899956e+00,5.502452258703127014e-02,5.635890219290129455e-02
5.739999999999899849e+00,5.499387605713657035e-02,5.633070863797194627e-02
5.744999999999899742e+00,5.496323058908902243e-02,5.630252918687548430e-02
5.749999999999899636e+00,5.493258608788945119e-02,5.627436383255651070e-02
5.754999999999899529e+00,5.490194246173851073e-02,5.624621256796307617e-02
5.759999999999899423e+00,5.487129960864257916e-02,5.621807538604679105e-02
5.764999999999899316e+00,5.484065743661393350e-02,5.618995227976282536e-02
5.769999999999899210e+00,5.481001584648104163e-02,5.616184324206980466e-02
5.774999999999899103e+00,5.477937473470236018e-02,5.613374826592994193e-02
5.779999999999898996e+00,5.474873400763403952e-02,5.610566734430891267e-02
5.784999999999898890e+00,5.471809356688412534e-02,5.607760047017593813e-02
5.789999999999898783e+00,5.468745330243703073e-02,5.604954763650379229e-02
5.794999999999898677e+00,5.465681311985728236e-02,5.602150883626870470e-02
5.799999999999898570e+00,5.462617291064871677e-02,5.599348406245046456e-02
5.804999999999898463e+00,5.459553256761277840e-02,5.596547330803232356e-02
5.809999999999898357e+00,5.456489199827518899e-02,5.593747656600110002e-02
5.814999999999898250e+00,5.453425108452322756e-02,5.590949382934706086e-02
5.819999999999898144e+00,5.450360972692813027e-02,5.588152509106408122e-02
5.824999999999898037e+00,5.447296782147856981e-02,5.585357034414939470e-02
5.829999999999897931e+00,5.444232524592913097e-02,5.582562958160386390e-02
5.834999999999897824e+00,5.441168190131498439e-02,5.579770279643179315e-02
5.839999999999897717e+00,5.438103767773196096e-02,5.576978998164100476e-02
5.844999999999897611e+00,5.435039245261824581e-02,5.574189113024277664e-02
5.849999999999897504e+00,5.431974612929299506e-02,5.571400623525196022e-02
5.854999999999897398e+00,5.428909858366296609e-02,5.568613528968685555e-02
5.859999999999897291e+00,5.425844970731862060e-02,5.565827828656921827e-02
5.864999999999897184e+00,5.422779937766689096e-02,5.563043521892437060e-02
5.869999999999897078e+00,5.419714748339077987e-02,5.560260607978109032e-02
5.874999999999896971e+00,5.416649391014032033e-02,5.557479086217163161e-02
5.879999999999896865e+00,5.413583853096582549e-02,5.554698955913173891e-02
5.884999999999896758e+00,5.410518123093317755e-02,5.551920216370063305e-02
5.889999999999896652e+00,5.407452189021984268e-02,5.549142866892107367e-02
5.894999999999896545e+00,5.404386038306013829e-02,5.546366906783922746e-02
5.899999999999896438e+00,5.401319659512939658e-02,5.543592335350475131e-02
5.904999999999896332e+00,5.398253039464400577e-02,5.540819151897084099e-02
5.909999999999896225e+00,5.395186165420488844e-02,5.538047355729407845e-02
5.914999999999896119e+00,5.392119025765997747e-02,5.535276946153460526e-02
5.919999999999896012e+00,5.389051606711411230e-02,5.532507922475596307e-02
5.924999999999895905e+00,5.385983896136502941e-02,5.529740284002520462e-02
5.929999999999895799e+00,5.382915880563315936e-02,5.526974030041282432e-02
5.934999999999895692e+00,5.379847547263538060e-02,5.524209159899280686e-02
5.939999999999895586e+00,5.376778882796977993e-02,5.521445672884259248e-02
5.944999999999895479e+00,5.373709874303820438e-02,5.518683568304310477e-02
5.949999999999895373e+00,5.370640507487053211e-02,5.515922845467866736e-02
5.954999999999895266e+00,5.367570769208956927e-02,5.513163503683715660e-02
5.959999999999895159e+00,5.364500645753749603e-02,5.510405542260983502e-02
5.964999999999895053e+00,5.361430123310861884e-02,5.507648960509142072e-02
5.969999999999894946e+00,5.358359187450119354e-02,5.504893757738010124e-02
5.974999999999894840e+00,5.355287825206879460e-02,5.502139933257754051e-02
5.979999999999894733e+00,5.352216020703284838e-02,5.499387486378886497e-02
5.984999999999894627e+00,5.349143760788539759e-02,5.496636416412257337e-02
5.989999999999894520e+00,5.346071030456631817e-02,5.493886722669068245e-02
5.994999999999894413e+00,5.342997815333274531e-02,5.491138404460863681e-02
5.999999999999894307e+00,5.339924100443772109e-02,5.488391461099526719e-02
6.004999999999894200e+00,5.336849870567152848e-02,5.485645891897297094e-02
6.009999999999894094e+00,5.333775330901505130e-02,5.482901696166746219e-02
6.014999999999893987e+00,5.330700510843566081e-02,5.480158873220797311e-02
6.019999999999893880e+00,5.327625397583179295e-02,5.477417422372712202e-02
6.024999999999893774e+00,5.324549980136720345e-02,5.474677342936103835e-02
6.029999999999893667e+00,5.321474244737183640e-02,5.471938634224915443e-02
6.034999999999893561e+00,5.318398179541344861e-02,5.469201295553447612e-02
6.039999999999893454e+00,5.315321772841589965e-02,5.466465326236336075e-02
6.044999999999893348e+00,5.312245010687226959e-02,5.463730725588559350e-02
6.049999999999893241e+00,5.309167880810055501e-02,5.460997492925438734e-02
6.054999999999893134e+00,5.306090370531134359e-02,5.458265627562646632e-02
6.059999999999893028e+00,5.303012466536043135e-02,5.455535128816182272e-02
6.064999999999892921e+00,5.299934156088770276e-02,5.452805996002402233e-02
6.069999999999892815e+00,5.296855425956248364e-02,5.450078228437993388e-02
6.074999999999892708e+00,5.293776262314347364e-02,5.447351825439992329e-02
6.079999999999892601e+00,5.290696652519041171e-02,5.444626786325772877e-02
6.084999999999892495e+00,5.287616582638848817e-02,5.441903110413050942e-02
6.089999999999892388e+00,5.284536038586573614e-02,5.439180797019887298e-02
6.094999999999892282e+00,5.281455006833772614e-02,5.436459845464680640e-02
6.099999999999892175e+00,5.278373473754343487e-02,5.433740255066171060e-02
6.104999999999892069e+00,5.275291424426601511e-02,5.431022025143439347e-02
6.109999999999891962e+00,5.272208845908579744e-02,5.428305155015906991e-02
6.114999999999891855e+00,5.269125723397501126e-02,5.425589644003334100e-02
6.119999999999891749e+00,5.266042041566299653e-02,5.422875491425826339e-02
6.124999999999891642e+00,5.262957786969450075e-02,5.420162696603824520e-02
6.129999999999891536e+00,5.259872944549425638e-02,5.417451258858112934e-02
6.134999999999891429e+00,5.256787498767775263e-02,5.414741177509812403e-02
6.139999999999891322e+00,5.253701436352040122e-02,5.412032451880381678e-02
6.144999999999891216e+00,5.250614740568775723e-02,5.409325081291627146e-02
6.149999999999891109e+00,5.247527395934831196e-02,5.406619065065686180e-02
6.154999999999891003e+00,5.244439388733061064e-02,5.403914402525040322e-02
6.159999999999890896e+00,5.241350702057096661e-02,5.401211092992509039e-02
6.164999999999890790e+00,5.238261320694894557e-02,5.398509135791245556e-02
6.169999999999890683e+00,5.235171228944812682e-02,5.395808530244747270e-02
6.174999999999890576e+00,5.232080410403875531e-02,5.393109275676853664e-02
6.179999999999890470e+00,5.228988849380383080e-02,5.390411371411728964e-02
6.184999999999890363e+00,5.225896528992851620e-02,5.387714816773891274e-02
6.189999999999890257e+00,5.222803433590990363e-02,5.385019611088186914e-02
6.194999999999890150e+00,5.219709545591725425e-02,5.382325753679800123e-02
6.199999999999890044e+00,5.216614849233559836e-02,5.379633243874256537e-02
6.204999999999889937e+00,5.213519326904834938e-02,5.376942080997416246e-02
6.209999999999889830e+00,5.210422961839117351e-02,5.374252264375477955e-02
6.214999999999889724e+00,5.207325736591290194e-02,5.371563793334981768e-02
6.219999999999889617e+00,5.204227634368557148e-02,5.368876667202793218e-02
6.224999999999889511e+00,5.201128636189843862e-02,5.366190885306126174e-02
6.229999999999889404e+00,5.198028726064767707e-02,5.363506446972523406e-02
6.234999999999889297e+00,5.194927884684063385e-02,5.360823351529871855e-02
6.239999999999889191e+00,5.191826094720669582e-02,5.358141598306384590e-02
6.244999999999889084e+00,5.188723337583925344e-02,5.355461186630621623e-02
6.249999999999888978e+00,5.185619594992352949e-02,5.352782115831469789e-02
6.254999999999888871e+00,5.182514848000759761e-02,5.350104385238155930e-02
6.259999999999888765e+00,5.179409078386903315e-02,5.347427994180238564e-02
6.264999999999888658e+00,5.176302266336423041e-02,5.344752941987621075e-02
6.269999999999888551e+00,5.173194393596378116e-02,5.342079227990530893e-02
6.274999999999888445e+00,5.170085439903200630e-02,5.339406851519536840e-02
6.279999999999888338e+00,5.166975385838272483e-02,5.336735811905542887e-02
6.284999999999888232e+00,5.163864212089018524e-02,5.334066108479781909e-02
6.289999999999888125e+00,5.160751898605904497e-02,5.331397740573828870e-02
6.294999999999888018e+00,5.157638424869100124e-02,5.328730707519589022e-02
6.299999999999887912e+00,5.154523770671855243e-02,5.326065008649300686e-02
6.304999999999887805e+00,5.151407915600009213e-02,5.323400643295541496e-02
6.309999999999887699e+00,5.148290838528341018e-02,5.320737610791217986e-02
6.314999999999887592e+00,5.145172518597191519e-02,5.318075910469569761e-02
6.319999999999887486e+00,5.142052934921065993e-02,5.315415541664172960e-02
6.324999999999887379e+00,5.138932065236365837e-02,5.312756503708937483e-02
6.329999999999887272e+00,5.135809888974827292e-02,5.310098795938105604e-02
6.334999999999887166e+00,5.132686383214810077e-02,5.307442417686250580e-02
6.339999999999887059e+00,5.129561526536965954e-02,5.304787368288280125e-02
6.344999999999886953e+00,5.126435296340512565e-02,5.302133647079437101e-02
6.349999999999886846e+00,5.123307670211000447e-02,5.299481253395293273e-02
6.354999999999886739e+00,5.120178625204953315e-02,5.296830186571752780e-02
6.359999999999886633e+00,5.117048138322537187e-02,5.294180445945056296e-02
6.364999999999886526e+00,5.113916186415189136e-02,5.291532030851771318e-02
6.369999999999886420e+00,5.110782745804683808e-02,5.288884940628799103e-02
6.374999999999886313e+00,5.107647792856626068e-02,5.286239174613374669e-02
6.379999999999886207e+00,5.104511303210056833e-02,5.283594732143059858e-02
6.384999999999886100e+00,5.101373252684485160e-02,5.280951612555753738e-02
6.389999999999885993e+00,5.098233617116312844e-02,5.278309815189682203e-02
6.394999999999885887e+00,5.095092371521847685e-02,5.275669339383404904e-02
6.399999999999885780e+00,5.091949490468453826e-02,5.273030184475810400e-02
6.404999999999885674e+00,5.088804948945723633e-02,5.270392349806118926e-02
6.409999999999885567e+00,5.085658721522519354e-02,5.267755834713880314e-02
6.414999999999885461e+00,5.082510782108919795e-02,5.265120638538978159e-02
6.419999999999885354e+00,5.079361104411351385e-02,5.262486760621620796e-02
6.424999999999885247e+00,5.076209662329111277e-02,5.259854200302353094e-02
6.429999999999885141e+00,5.073056428864407275e-02,5.257222956922040502e-02
6.434999999999885034e+00,5.069901376627124201e-02,5.254593029821890554e-02
6.439999999999884928e+00,5.066744478641872079e-02,5.251964418343429281e-02
6.444999999999884821e+00,5.063585708138255981e-02,5.249337121828516473e-02
6.449999999999884714e+00,5.060425035203396787e-02,5.246711139619344988e-02
6.454999999999884608e+00,5.057262433520715722e-02,5.244086471058432425e-02
6.459999999999884501e+00,5.054097873229077692e-02,5.241463115488623203e-02
6.464999999999884395e+00,5.050931326481496175e-02,5.238841072253094117e-02
6.469999999999884288e+00,5.047762763251460033e-02,5.236220340695348086e-02
6.474999999999884182e+00,5.044592154933060651e-02,5.233600920159220404e-02
6.479999999999884075e+00,5.041419470154993865e-02,5.230982809988873883e-02
6.484999999999883968e+00,5.038244680134741638e-02,5.228366009528793990e-02
6.489999999999883862e+00,5.035067753973437171e-02,5.225750518123797178e-02
6.494999999999883755e+00,5.031888660040368527e-02,5.223136335119031581e-02
6.499999999999883649e+00,5.028707367874439560e-02,5.220523459859969378e-02
6.504999999999883542e+00,5.025523846028801672e-02,5.217911891692408877e-02
6.509999999999883435e+00,5.022338062086209587e-02,5.215301629962480062e-02
6.514999999999883329e+00,5.019149983850069302e-02,5.212692674016632804e-02
6.519999999999883222e+00,5.015959578225275689e-02,5.210085023201652815e-02
6.524999999999883116e+00,5.012766812906005454e-02,5.207478676864644301e-02
6.529999999999883009e+00,5.009571654213604980e-02,5.204873634353042455e-02
6.534999999999882903e+00,5.006374068182165710e-02,5.202269895014609985e-02
6.539999999999882796e+00,5.003174020207531297e-02,5.199667458197434339e-02
6.544999999999882689e+00,4.999971475886891975e-02,5.197066323249928399e-02
6.549999999999882583e+00,4.996766400760610516e-02,5.194466489520827707e-02
6.554999999999882476e+00,4.993558758411443393e-02,5.191867956359202951e-02
6.559999999999882370e+00,4.990348513970919997e-02,5.189270723114444012e-02
6.564999999999882263e+00,4.987135630034471301e-02,5.186674789136263425e-02
6.569999999999882156e+00,4.983920070132390190e-02,5.184080153774706101e-02
6.574999999999882050e+00,4.980701797766776823e-02,5.181486816380136834e-02
6.579999999999881943e+00,4.977480775379657801e-02,5.178894776303248626e-02
6.584999999999881837e+00,4.974256963346836841e-02,5.176304032895058527e-02
6.589999999999881730e+00,4.971030324469190298e-02,5.173714585506906244e-02
6.594999999999881624e+00,4.967800819819577496e-02,5.171126433490458307e-02
6.599999999999881517e+00,4.964568409441759422e-02,5.168539576197703905e-02
6.604999999999881410e+00,4.961333052623730783e-02,5.165954012980957660e-02
6.609999999999881304e+00,4.958094710826367602e-02,5.163369743192860323e-02
6.614999999999881197e+00,4.954853341431030705e-02,5.160786766186371832e-02
6.619999999999881091e+00,4.951608904069756262e-02,5.158205081314774787e-02
6.624999999999880984e+00,4.948361356044470721e-02,5.155624687931682076e-02
6.629999999999880878e+00,4.945110655371435376e-02,5.153045585391025779e-02
6.634999999999880771e+00,4.941856758080205581e-02,5.150467773047061326e-02
6.639999999999880664e+00,4.938599622353394281e-02,5.147891250254363338e-02
6.644999999999880558e+00,4.935339202684514009e-02,5.145316016367839501e-02
6.649999999999880451e+00,4.932075454634847478e-02,5.142742070742713917e-02
6.654999999999880345e+00,4.928808333266467695e-02,5.140169412734530568e-02
6.659999999999880238e+00,4.925537793208849269e-02,5.137598041699158874e-02
6.664999999999880131e+00,4.922263787288799070e-02,5.135027956992790216e-02
6.669999999999880025e+00,4.918986268964199715e-02,5.132459157971940716e-02
6.674999999999879918e+00,4.915705190721939705e-02,5.129891643993442912e-02
6.679999999999879812e+00,4.912420504120097731e-02,5.127325414414456856e-02
6.684999999999879705e+00,4.909132160949958995e-02,5.124760468592459012e-02
6.689999999999879599e+00,4.905840111935980824e-02,5.122196805885253362e-02
6.694999999999879492e+00,4.902544305831867816e-02,5.119634425650956139e-02
6.699999999999879385e+00,4.899244692903330367e-02,5.117073327248014558e-02
6.704999999999879279e+00,4.895941221806345001e-02,5.114513510035188087e-02
6.709999999999879172e+00,4.892633839791065559e-02,5.111954973371564404e-02
6.714999999999879066e+00,4.889322495218405978e-02,5.109397716616546209e-02
6.719999999999878959e+00,4.886007134022186948e-02,5.106841739129860253e-02
6.724999999999878852e+00,4.882687702725449497e-02,5.104287040271551779e-02
6.729999999999878746e+00,4.879364145208207187e-02,5.101733619401987302e-02
6.734999999999878639e+00,4.876036407561078201e-02,5.099181475881851139e-02
6.739999999999878533e+00,4.872704432414981524e-02,5.096630609072150264e-02
6.744999999999878426e+00,4.869368162788652310e-02,5.094081018334209454e-02
6.749999999999878320e+00,4.866027541216756680e-02,5.091532703029673368e-02
6.754999999999878213e+00,4.862682509329476627e-02,5.088985662520506548e-02
6.759999999999878106e+00,4.859333007546614430e-02,5.086439896168993419e-02
6.764999999999878000e+00,4.855978975166105882e-02,5.083895403337733432e-02
6.769999999999877893e+00,4.852620351903372264e-02,5.081352183389648697e-02
6.774999999999877787e+00,4.849257075694212576e-02,5.078810235687980512e-02
6.779999999999877680e+00,4.845889083418730009e-02,5.076269559596285202e-02
6.784999999999877573e+00,4.842516312138141904e-02,5.073730154478440363e-02
6.789999999999877467e+00,4.839138697275152667e-02,5.071192019698643472e-02
6.794999999999877360e+00,4.835756173327682844e-02,5.068655154621402176e-02
6.799999999999877254e+00,4.832368674222700666e-02,5.066119558611553025e-02
6.804999999999877147e+00,4.828976132950294625e-02,5.063585231034242740e-02
6.809999999999877041e+00,4.825578481036024714e-02,5.061052171254936533e-02
6.814999999999876934e+00,4.822175649550231730e-02,5.058520378639419501e-02
6.819999999999876827e+00,4.818767568994627298e-02,5.055989852553791075e-02
6.824999999999876721e+00,4.815354167899074667e-02,5.053460592364469872e-02
6.829999999999876614e+00,4.811935373554469125e-02,5.050932597438192312e-02
6.834999999999876508e+00,4.808511114237153800e-02,5.048405867142009840e-02
6.839999999999876401e+00,4.805081315026750455e-02,5.045880400843290314e-02
6.844999999999876295e+00,4.801645900864256328e-02,5.043356197909718702e-02
6.849999999999876188e+00,4.798204795481544882e-02,5.040833257709296383e-02
6.854999999999876081e+00,4.794757921764532943e-02,5.038311579610341845e-02
6.859999999999875975e+00,4.791305201095273636e-02,5.035791162981486518e-02
6.864999999999875868e+00,4.787846553859981258e-02,5.033272007191683106e-02
6.869999999999875762e+00,4.784381899285720940e-02,5.030754111610191009e-02
6.874999999999875655e+00,4.780911155284472969e-02,5.028237475606595758e-02
6.879999999999875548e+00,4.777434238390408650e-02,5.022068024231056416e-02
6.884999999999875442e+00,4.773951064688029822e-02,5.015595953373792187e-02
6.889999999999875335e+00,4.770461548404967417e-02,5.008895644367231115e-02
6.894999999999875229e+00,4.766965602071837615e-02,5.001911682319653413e-02
6.899999999999875122e+00,4.763463138217139542e-02,4.994648558499110991e-02
6.904999999999875016e+00,4.759954066639421333e-02,4.987110763205963859e-02
6.909999999999874909e+00,4.756438296753508210e-02,4.979302719356557688e-02
6.914999999999874802e+00,4.752915735940891478e-02,4.971228750565166027e-02
6.919999999999874696e+00,4.749386290519080206e-02,4.962893064405019677e-02
6.924999999999874589e+00,4.745849865402286538e-02,4.954299730672178520e-02
6.929999999999874483e+00,4.742306363773876599e-02,4.945452672703507663e-02
6.934999999999874376e+00,4.738755687666489774e-02,4.936355666361692818e-02
6.939999999999874269e+00,4.735197737677773050e-02,4.927012320523582734e-02
6.944999999999874163e+00,4.731632412280083189e-02,4.917426083874264220e-02
6.949999999999874056e+00,4.728059608972625533e-02,4.907600255005017953e-02
6.954999999999873950e+00,4.724479222976574189e-02,4.897537958317201706e-02
6.959999999999873843e+00,4.720891148605854681e-02,4.887242165402048977e-02
6.964999999999873737e+00,4.717295278287811366e-02,4.876715691765452776e-02
6.969999999999873630e+00,4.713691502387041404e-02,4.865961189475343646e-02
6.974999999999873523e+00,4.710079709791213654e-02,4.854981172064298106e-02
6.979999999999873417e+00,4.706459787752574619e-02,4.843777992017615081e-02
6.984999999999873310e+00,4.702831621166837089e-02,4.832353861580957616e-02
6.989999999999873204e+00,4.699195094343567441e-02,4.820710859578201252e-02
6.994999999999873097e+00,4.695550087815729412e-02,4.808850916354982796e-02
6.999999999999872990e+00,4.691896481844238381e-02,4.796775840693191795e-02
7.004999999999872884e+00,4.688234153897016115e-02,4.784487294800623958e-02
7.009999999999872777e+00,4.684562979735960864e-02,4.771986824619402906e-02
7.014999999999872671e+00,4.680882832673599614e-02,4.759275860534194907e-02
7.019999999999872564e+00,4.677193584478015614e-02,4.746355708325498274e-02
7.024999999999872458e+00,4.673495104837879083e-02,4.733227542798353060e-02
7.029999999999872351e+00,4.669787260468743345e-02,4.719892434081823795e-02
7.034999999999872244e+00,4.666069917502889408e-02,4.706351350578601156e-02
7.039999999999872138e+00,4.662342936746152050e-02,4.692605171001458519e-02
7.044999999999872031e+00,4.658606180198054947e-02,4.678654604902344333e-02
7.049999999999871925e+00,4.654859505415159110e-02,4.664500337510257139e-02
7.054999999999871818e+00,4.651102768599408438e-02,4.650142901931248601e-02
7.059999999999871712e+00,4.647335821837423470e-02,4.635582747630898059e-02
7.064999999999871605e+00,4.643558516580102713e-02,4.620820231184840504e-02
7.069999999999871498e+00,4.639770700789369595e-02,4.605855630316717936e-02
7.074999999999871392e+00,4.635972220186258125e-02,4.590689092350353634e-02
7.079999999999871285e+00,4.632162917115884709e-02,4.575320738444484114e-02
7.084999999999871179e+00,4.628342632260894207e-02,4.559750485360210270e-02
7.089999999999871072e+00,4.624511201998982718e-02,4.543978361289172790e-02
7.094999999999870965e+00,4.620668461378158592e-02,4.528004081951472054e-02
7.099999999999870859e+00,4.616814241726710510e-02,4.511827396995606032e-02
7.104999999999870752e+00,4.612948371690848981e-02,4.495448053459888405e-02
7.109999999999870646e+00,4.609070676015925710e-02,4.478865552230748559e-02
7.114999999999870539e+00,4.605180977179465507e-02,4.462079357037960353e-02
7.119999999999870433e+00,4.601279095217689769e-02,4.445088957331774782e-02
7.124999999999870326e+00,4.597364845212549567e-02,4.427893632890974457e-02
7.129999999999870219e+00,4.593438038714405675e-02,4.410492645172742893e-02
7.134999999999870113e+00,4.589498486958776269e-02,4.392885221077243163e-02
7.139999999999870006e+00,4.585545992746451610e-02,4.375070436119014167e-02
7.144999999999869900e+00,4.581580360396996648e-02,4.357047294698306733e-02
7.149999999999869793e+00,4.577601386771357195e-02,4.338814741285369758e-02
7.154999999999869686e+00,4.573608867229475572e-02,4.320371674648403049e-02
7.159999999999869580e+00,4.569602592028634835e-02,4.301716886614670443e-02
7.164999999999869473e+00,4.565582347609942887e-02,4.282849081025958543e-02
7.169999999999869367e+00,4.561547917653323292e-02,4.263766901899429529e-02
7.174999999999869260e+00,4.557499079982430673e-02,4.244468964228581553e-02
7.179999999999869154e+00,4.553435609421609132e-02,4.224953666140424807e-02
7.184999999999869047e+00,4.549357275943214513e-02,4.205219540746649165e-02
7.189999999999868940e+00,4.545263845570634426e-02,4.185264789312750228e-02
7.194999999999868834e+00,4.541155078291748970e-02,4.165087788057277030e-02
7.199999999999868727e+00,4.537030732053920490e-02,4.144686627089726183e-02
7.204999999999868621e+00,4.532890557892282207e-02,4.124059516373969336e-02
7.209999999999868514e+00,4.528734303348224549e-02,4.103204350346883328e-02
7.214999999999868407e+00,4.524561709251844616e-02,4.082119149977093270e-02
7.219999999999868301e+00,4.520372513141456688e-02,4.060801797802208318e-02
7.224999999999868194e+00,4.516166446800810169e-02,4.039250068254771758e-02
7.229999999999868088e+00,4.511943235809337538e-02,4.017461590107151287e-02
7.234999999999867981e+00,4.507702601234746947e-02,3.995434091815545236e-02
7.239999999999867875e+00,4.503444258093904085e-02,3.973165003699648951e-02
7.244999999999867768e+00,4.499167915813718360e-02,3.950651866924363709e-02
7.249999999999867661e+00,4.494873277152844349e-02,3.927891984179344986e-02
7.254999999999867555e+00,4.490560040007073733e-02,3.904882599550232175e-02
7.259999999999867448e+00,4.486227895890561312e-02,3.881620944926491429e-02
7.264999999999867342e+00,4.481876528382165714e-02,3.858104103890282188e-02
7.269999999999867235e+00,4.477505616091993768e-02,3.834329112426718839e-02
7.274999999999867129e+00,4.473114830267571618e-02,3.810292864782777178e-02
7.279999999999867022e+00,4.468703835153132325e-02,3.785992122903111129e-02
7.284999999999866915e+00,4.464272288232136454e-02,3.761423667784193764e-02
7.289999999999866809e+00,4.459819839557567500e-02,3.736584068696551658e-02
7.294999999999866702e+00,4.455346131665884057e-02,3.711469878441904513e-02
7.299999999999866596e+00,4.450850799124055762e-02,3.686077488308730360e-02
7.304999999999866489e+00,4.446333469478911532e-02,3.660403252864455337e-02
7.309999999999866382e+00,4.441793761390709638e-02,3.634443304453836149e-02
7.314999999999866276e+00,4.437231285042352730e-02,3.608193683631870374e-02
7.319999999999866169e+00,4.432645642579127049e-02,3.581650497350461620e-02
7.324999999999866063e+00,4.428036427606256431e-02,3.554809554089322782e-02
7.329999999999865956e+00,4.423403223205930185e-02,3.527666591643805610e-02
7.334999999999865850e+00,4.418745605755189376e-02,3.500217273915297994e-02
7.339999999999865743e+00,4.414063139533607599e-02,3.472457001183928277e-02
7.344999999999865636e+00,4.409355380325032797e-02,3.444381342973729110e-02
7.349999999999865530e+00,4.404621873228393297e-02,3.415985385171978889e-02
7.354999999999865423e+00,4.399862153773154150e-02,3.387264186757813628e-02
7.359999999999865317e+00,4.395075745627386593e-02,3.358212936464528148e-02
7.364999999999865210e+00,4.390262162948981028e-02,3.328826357346614112e-02
7.369999999999865103e+00,4.385420907296901788e-02,3.299099148764422090e-02
7.374999999999864997e+00,4.380551468988357761e-02,3.269025916282023575e-02
7.379999999999864890e+00,4.375653326657813480e-02,3.238600933994862513e-02
7.384999999999864784e+00,4.370725946429727948e-02,3.207818698361974974e-02
7.389999999999864677e+00,4.365768780949022543e-02,3.176672915399970931e-02
7.394999999999864571e+00,4.360781271906506024e-02,3.145157750238875699e-02
7.399999999999864464e+00,4.355762844476251255e-02,3.113267049191827465e-02
7.404999999999864357e+00,4.350712912389537168e-02,3.080994181544587790e-02
7.409999999999864251e+00,4.345630874662306797e-02,3.048332621664711153e-02
7.414999999999864144e+00,4.340516114020698951e-02,3.015275667831428599e-02
7.419999999999864038e+00,4.335368000295948543e-02,2.981816300721348845e-02
7.424999999999863931e+00,4.330185885560960263e-02,2.947947413954057558e-02
7.429999999999863824e+00,4.324969106939768188e-02,2.913661469849121444e-02
7.434999999999863718e+00,4.319716985080394867e-02,2.878951167005482786e-02
7.439999999999863611e+00,4.314428822396920021e-02,2.843808480422817253e-02
7.444999999999863505e+00,4.309103904314542238e-02,2.808225470990892425e-02
7.449999999999863398e+00,4.303741497017218171e-02,2.772194017581452660e-02
7.454999999999863292e+00,4.298340849587766604e-02,2.735705597881641152e-02
7.459999999999863185e+00,4.292901190112656529e-02,2.698751541218684380e-02
7.464999999999863078e+00,4.287421726285321755e-02,2.661322833163018431e-02
7.469999999999862972e+00,4.281901646346792517e-02,2.623410221539219239e-02
7.474999999999862865e+00,4.276340116164337180e-02,2.585004501043076941e-02
7.479999999999862759e+00,4.270736279367268878e-02,2.546095637037283990e-02
7.484999999999862652e+00,4.265089256769323545e-02,2.506673626782551095e-02
7.489999999999862546e+00,4.259398145852966860e-02,2.466728540581477128e-02
7.494999999999862439e+00,4.253662018548812207e-02,2.426249283007226448e-02
7.499999999999862332e+00,4.247879922955327681e-02,2.385225109898983856e-02
7.504999999999862226e+00,4.242050879004214542e-02,2.343644661721846698e-02
7.509999999999862119e+00,4.236173880895912486e-02,2.301496555738936564e-02
7.514999999999862013e+00,4.230247894322287233e-02,2.258768733415362703e-02
7.519999999999861906e+00,4.224271855675838100e-02,2.215448953088232711e-02
7.524999999999861799e+00,4.218244671609929636e-02,2.171524423203910828e-02
7.529999999999861693e+00,4.212165217050037325e-02,2.126982239835465208e-02
7.534999999999861586e+00,4.206032335311103015e-02,2.081808827775265616e-02
7.539999999999861480e+00,4.199844835354981515e-02,2.035990396257565324e-02
7.544999999999861373e+00,4.193601492065077152e-02,1.989512638191245561e-02
7.549999999999861267e+00,4.187301044111059467e-02,1.942360891174465046e-02
7.554999999999861160e+00,4.180942193117339473e-02,1.894519718104384701e-02
7.559999999999861053e+00,4.174523601397937822e-02,1.845973778847799507e-02
7.564999999999860947e+00,4.168043891722143096e-02,1.796706533673346484e-02
7.569999999999860840e+00,4.161501644784149773e-02,1.746701515861114745e-02
7.574999999999860734e+00,4.154895398297436121e-02,1.695941513933614184e-02
7.579999999999860627e+00,4.148223644978945440e-02,1.644408742295009468e-02
7.584999999999860520e+00,4.141484831072187595e-02,1.592084728989924883e-02
7.589999999999860414e+00,4.134677353317955939e-02,1.538950536491075043e-02
7.594999999999860307e+00,4.127799559820576059e-02,1.484986580610384022e-02
7.599999999999860201e+00,4.120849744952803650e-02,1.430172540198052129e-02
7.604999999999860094e+00,4.113826149113267855e-02,1.374487506034377700e-02
7.609999999999859988e+00,4.106726955853747668e-02,1.317910185612897883e-02
7.614999999999859881e+00,4.099550290368403349e-02,1.260417593387944991e-02
7.619999999999859774e+00,4.092294215465162865e-02,1.201987065009554358e-02
7.624999999999859668e+00,4.084956730749983445e-02,1.142594739540648587e-02
7.629999999999859561e+00,4.077535769665673743e-02,1.082215399932134198e-02
7.634999999999859455e+00,4.070029195501288777e-02,1.020823643321462290e-02
7.639999999999859348e+00,4.062434799350942566e-02,9.583928954823394200e-03
7.644999999999859241e+00,4.054750297818002225e-02,8.948957705654236872e-03
7.649999999999859135e+00,4.046973328344206228e-02,8.303036531739660733e-03
7.654999999999859028e+00,4.039101445650867400e-02,7.645871768900785320e-03
7.659999999999858922e+00,4.031132120555756121e-02,6.977155978973578060e-03
7.664999999999858815e+00,4.023062732756942095e-02,6.296574060838666664e-03
7.669999999999858709e+00,4.014890571044690132e-02,5.603794341871272226e-03
7.674999999999858602e+00,4.006612823585639638e-02,4.898477340648578829e-03
7.679999999999858495e+00,3.998226578700441597e-02,4.180266669823295977e-03
7.684999999999858389e+00,3.989728818286689127e-02,3.448796840026823775e-03
7.689999999999858282e+00,3.981116411374754915e-02,2.703689125405736582e-03
7.694999999999858176e+00,3.972386111428826555e-02,1.944539295425857075e-03
7.699999999999858069e+00,3.963534549423433639e-02,1.170939800053894626e-03
7.704999999999857963e+00,3.954558228255906915e-02,3.824607234396471575e-04
7.709999999999857856e+00,3.945453516656754339e-02,-4.213438584941166915e-04
7.714999999999857749e+00,3.936216643250540353e-02,-1.240935297175189489e-03
7.719999999999857643e+00,3.926843688490552764e-02,-2.076799228822793445e-03
7.724999999999857536e+00,3.917330578526098672e-02,-2.929435286255293539e-03
7.729999999999857430e+00,3.907673077079782537e-02,-3.799367458973379377e-03
7.734999999999857323e+00,3.897866777519168324e-02,-4.687147219465482260e-03
7.739999999999857216e+00,3.887907093374322332e-02,-5.593333462886835444e-03
7.744999999999857110e+00,3.877789249762040452e-02,-6.518522471520129917e-03
7.749999999999857003e+00,3.867508274187838463e-02,-7.463334045360286127e-03
7.754999999999856897e+00,3.857058985113829414e-02,-8.428408475748891751e-03
7.759999999999856790e+00,3.846435981034371926e-02,-9.414426339278999037e-03
7.764999999999856684e+00,3.835633629499247965e-02,-1.042208804704990166e-02
7.769999999999856577e+00,3.824646053752349395e-02,-1.145212695380343204e-02
7.774999999999856470e+00,3.813467119470229094e-02,-1.250531567135189197e-02
7.779999999999856364e+00,3.802090421832887007e-02,-1.358245600712757427e-02
7.784999999999856257e+00,3.790509268426736633e-02,-1.468439281911669732e-02
7.789999999999856151e+00,3.778716663531423575e-02,-1.581200379704031031e-02
7.794999999999856044e+00,3.766705292480027056e-02,-1.696621411710038871e-02
7.799999999999855937e+00,3.754467500162376320e-02,-1.814799143024962633e-02
7.804999999999855831e+00,3.741995273878363087e-02,-1.935835417190878704e-02
7.809999999999855724e+00,3.729280221510401089e-02,-2.059836336182620936e-02
7.814999999999855618e+00,3.716313546985355876e-02,-2.186913992404079105e-02
7.819999999999855511e+00,3.703086027687640253e-02,-2.317185995050355038e-02
7.824999999999855405e+00,3.689587988434601951e-02,-2.450775387959108070e-02
7.829999999999855298e+00,3.675809271254711769e-02,-2.587812659587230071e-02
7.834999999999855191e+00,3.661739207871222979e-02,-2.728434039540357861e-02
7.839999999999855085e+00,3.647366584245426840e-02,-2.872783950438489997e-02
7.844999999999854978e+00,3.632679607258790938e-02,-3.021014040379992396e-02
7.849999999999854872e+00,3.617665866722845347e-02,-3.173283504426784724e-02
7.854999999999854765e+00,3.602312293928156689e-02,-3.329763034122942139e-02
7.859999999999854658e+00,3.586605117074866123e-02,-3.490629905668111987e-02
7.864999999999854552e+00,3.570529814470958102e-02,-3.656072128219404332e-02
7.869999999999854445e+00,3.554071062245560408e-02,-3.826289202083018454e-02
7.874999999999854339e+00,3.537212677008423622e-02,-4.001492616162856397e-02
7.879999999999854232e+00,3.519937557798314548e-02,-4.181905641489111480e-02
7.884999999999854126e+00,3.502227617096120155e-02,-4.367764542481227669e-02
7.889999999999854019e+00,3.484063710740251119e-02,-4.559320645375367076e-02
7.894999999999853912e+00,3.465425557690889752e-02,-4.756841961600895285e-02
7.899999999999853806e+00,3.446291656521069391e-02,-4.960610743197313433e-02
7.904999999999853699e+00,3.426639190944421459e-02,-5.170928647027424330e-02
7.909999999999853593e+00,3.406443928949740713e-02,-5.388117936103187927e-02
7.914999999999853486e+00,3.385680109048188474e-02,-5.612519735381589492e-02
7.919999999999853380e+00,3.364320321067772179e-02,-5.844499677933081422e-02
7.924999999999853273e+00,3.342335369142809126e-02,-6.084447840800578239e-02
7.929999999999853166e+00,3.319694126572157039e-02,-6.332780771166511558e-02
7.934999999999853060e+00,3.296363371059009978e-02,-6.589944923814070044e-02
7.939999999999852953e+00,3.272307607260745155e-02,-6.856418246873904887e-02
7.944999999999852847e+00,3.247488869335610207e-02,-7.132713280695379687e-02
7.949999999999852740e+00,3.221866500996600768e-02,-7.419381187036414027e-02
7.954999999999852633e+00,3.195396914279261674e-02,-7.717013950992167304e-02
7.959999999999852527e+00,3.168033320380329171e-02,-8.026249107152495788e-02
7.964999999999852420e+00,3.139725429573107796e-02,-8.347774560102533270e-02
7.969999999999852314e+00,3.110419120016716388e-02,-8.682331333481084490e-02
7.974999999999852207e+00,3.080056063612736372e-02,-9.030723193755328670e-02
7.979999999999852101e+00,3.048573312647671549e-02,-9.393818220669172825e-02
7.984999999999851994e+00,3.015902829160923421e-02,-9.772559331445544728e-02
7.989999999999851887e+00,2.981970965331383686e-02,-1.016796972720609149e-01
7.994999999999851781e+00,2.946697871031311866e-02,-1.058116254823630586e-01
7.999999999999851674e+00,2.909996827914660550e-02,-1.101335276398220653e-01
8.004999999999851568e+00,2.871773496906835851e-02,-1.146586433600920441e-01
8.009999999999852349e+00,2.831925062226445244e-02,-1.194014818861957455e-01
8.014999999999853131e+00,2.790339258659924049e-02,-1.243779384909932118e-01
8.019999999999853912e+00,2.746893263063434829e-02,-1.296054666265463451e-01
8.024999999999854694e+00,2.701452426570823129e-02,-1.351032532281766507e-01
8.029999999999855476e+00,2.653868814282969724e-02,-1.408925411118693016e-01
8.034999999999856257e+00,2.603979533257516285e-02,-1.469967329774733711e-01
8.039999999999857039e+00,2.551604794535105095e-02,-1.534418360705257223e-01
8.044999999999857820e+00,2.496545668362073686e-02,-1.602566994654317512e-01
8.049999999999858602e+00,2.438581473680309988e-02,-1.674735056790557508e-01
8.054999999999859384e+00,2.377466730046734825e-02,-1.751282103695675774e-01
8.059999999999860165e+00,2.312927581562954776e-02,-1.832610835948433325e-01
8.064999999999860947e+00,2.244657585771260913e-02,-1.919174730131789353e-01
8.069999999999861728e+00,2.172312737444596215e-02,-2.011484319453061553e-01
8.074999999999862510e+00,2.095505546696127194e-02,-2.110118094840274239e-01
8.079999999999863292e+00,2.013797971589695660e-02,-2.215732940131817374e-01
8.084999999999864073e+00,1.926692928735969715e-02,-2.329077915022421119e-01
8.089999999999864855e+00,1.833624048383224528e-02,-2.451010927188451427e-01
8.094999999999865636e+00,1.733943218584823448e-02,-2.582518090006241107e-01
8.099999999999866418e+00,1.626905376101700842e-02,-2.724738430577263726e-01
8.104999999999867200e+00,1.511649777521912805e-02,-2.878993699481074420e-01
8.109999999999867981e+00,1.387176801198866660e-02,-3.046825665642874381e-01
8.114999999999868763e+00,1.252318969669639209e-02,-3.230041736122570284e-01
8.119999999999869544e+00,1.105704484436710426e-02,-3.430772935068979179e-01
8.124999999999870326e+00,9.457109213081087498e-03,-3.651545472226543909e-01
8.129999999999871108e+00,7.704059026398130290e-03,-3.895374004806585466e-01
8.134999999999871889e+00,5.774703390185881823e-03,-4.165875228101627026e-01
8.139999999999872671e+00,3.640980687132735951e-03,-4.467418614349598083e-01
8.144999999999873452e+00,1.268632036672021979e-03,-4.805312230189054401e-01
8.149999999999874234e+00,-1.384572680364876997e-03,-5.186043428406017508e-01
8.154999999999875016e+00,-4.371235957858325000e-03,-5.617578103608421580e-01
8.159999999999875797e+00,-7.757622815156458435e-03,-6.109726150216365781e-01
8.164999999999876579e+00,-1.162822393951290154e-02,-6.674563187589691582e-01
8.169999999999877360e+00,-1.609215298357638893e-02,-7.326850120202291761e-01
8.174999999999878142e+00,-2.129218216739248853e-02,-4.895334853919595663e-01
8.179999999999878924e+00,-2.741750163797578715e-02,-2.282137823157080192e-01
8.184999999999879705e+00,-3.472139994070173874e-02,3.114327496388535205e-02
8.189999999999880487e+00,-4.354413387246395400e-02,5.401170659703587174e-02
8.194999999999881268e+00,-5.433581642609192769e-02,5.399613495955394443e-02
8.199999999999882050e+00,-6.765041505789212706e-02,5.396912910625543264e-02
8.204999999999882832e+00,-8.398213079942212778e-02,5.394213103877565363e-02
8.209999999999883613e+00,-1.028800380631638978e-01,5.391514647422253337e-02
8.214999999999884395e+00,-1.188039535772477812e-01,5.388817540870314421e-02
8.219999999999885176e+00,-5.751098824083750866e-02,5.386121783546602565e-02
8.224999999999885958e+00,4.628469429727709999e-02,5.383427374776167396e-02
8.229999999999886739e+00,4.631344979139751655e-02,5.380734313884392300e-02
8.234999999999887521e+00,4.629030744424886268e-02,5.378042600197004142e-02
8.239999999999888303e+00,4.626715071935316725e-02,5.375352233040062849e-02
8.244999999999889084e+00,4.624400556563104669e-02,5.372663211739964889e-02
8.249999999999889866e+00,4.622087199027136162e-02,5.369975535623445345e-02
8.254999999999890647e+00,4.619774998748853861e-02,5.367289204017576532e-02
8.259999999999891429e+00,4.617463955149341687e-02,5.364604216249763829e-02
8.264999999999892211e+00,4.615154067649966663e-02,5.361920571647756095e-02
8.269999999999892992e+00,4.612845335672392105e-02,5.359238269539630395e-02
8.274999999999893774e+00,4.610537758638566519e-02,5.356557309253806576e-02
8.279999999999894555e+00,4.608231335970729842e-02,5.353877690119038246e-02
8.284999999999895337e+00,4.605926067091412057e-02,5.351199411464410693e-02
8.289999999999896119e+00,4.603621951423426950e-02,5.348522472619352680e-02
8.294999999999896900e+00,4.601318988389881126e-02,5.345846872913620484e-02
8.299999999999897682e+00,4.599017177414169849e-02,5.343172611677309697e-02
8.304999999999898463e+00,4.596716517919974959e-02,5.340499688240851056e-02
8.309999999999899245e+00,4.594417009331269036e-02,5.337828101935011837e-02
8.314999999999900027e+00,4.592118651072309155e-02,5.335157852090892383e-02
8.319999999999900808e+00,4.589821442567642434e-02,5.332488938039925408e-02
8.324999999999901590e+00,4.587525383242108123e-02,5.329821359113880164e-02
8.329999999999902371e+00,4.585230472520824413e-02,5.327155114644859663e-02
8.334999999999903153e+00,4.582936709829203703e-02,5.324490203965301371e-02
8.339999999999903935e+00,4.580644094592942195e-02,5.321826626407979988e-02
8.344999999999904716e+00,4.578352626238027523e-02,5.319164381305996336e-02
8.349999999999905498e+00,4.576062304190731816e-02,5.316503467992791943e-02
8.354999999999906279e+00,4.573773127877613087e-02,5.313843885802141398e-02
8.359999999999907061e+00,4.571485096725517311e-02,5.311185634068145422e-02
8.364999999999907843e+00,4.569198210161579815e-02,5.308528712125244742e-02
8.369999999999908624e+00,4.566912467613217647e-02,5.305873119308211067e-02
8.374999999999909406e+00,4.564627868508136510e-02,5.303218854952147093e-02
8.379999999999910187e+00,4.562344412274329380e-02,5.300565918392495524e-02
8.384999999999910969e+00,4.560062098340074421e-02,5.297914308965019636e-02
8.389999999999911751e+00,4.557780926133936372e-02,5.295264026005824104e-02
8.394999999999912532e+00,4.555500895084765856e-02,5.292615068851341115e-02
8.399999999999913314e+00,4.553222004621700070e-02,5.289967436838336617e-02
8.404999999999914095e+00,4.550944254174157239e-02,5.287321129303911016e-02
8.409999999999914877e+00,4.548667643171846325e-02,5.284676145585491536e-02
8.414999999999915659e+00,4.546392171044760094e-02,5.282032485020840551e-02
8.419999999999916440e+00,4.544117837223174416e-02,5.279390146948047952e-02
8.424999999999917222e+00,4.541844641137651045e-02,5.276749130705538776e-02
8.429999999999918003e+00,4.539572582219039698e-02,5.274109435632064191e-02
8.434999999999918785e+00,4.537301659898470424e-02,5.271471061066710512e-02
8.439999999999919567e+00,4.535031873607360542e-02,5.268834006348895732e-02
8.444999999999920348e+00,4.532763222777411866e-02,5.266198270818362587e-02
8.449999999999921130e+00,4.530495706840608622e-02,5.263563853815189653e-02
8.454999999999921911e+00,4.528229325229219532e-02,5.260930754679780247e-02
8.459999999999922693e+00,4.525964077375798505e-02,5.258298972752872141e-02
8.464999999999923475e+00,4.523699962713185335e-02,5.255668507375532705e-02
8.469999999999924256e+00,4.521436980674497369e-02,5.253039357889158212e-02
8.474999999999925038e+00,4.519175130693140613e-02,5.250411523635469674e-02
8.479999999999925819e+00,4.516914412202804180e-02,5.247785003956526723e-02
8.484999999999926601e+00,4.514654824637457514e-02,5.245159798194709566e-02
8.489999999999927383e+00,4.512396367431357330e-02,5.242535905692731479e-02
8.494999999999928164e+00,4.510139040019038592e-02,5.239913325793635335e-02
8.499999999999928946e+00,4.507882841835322146e-02,5.237292057840788051e-02
8.504999999999929727e+00,4.505627772315311946e-02,5.234672101177890308e-02
8.509999999999930509e+00,4.503373830894395746e-02,5.232053455148970994e-02
8.514999999999931291e+00,4.501121017008237468e-02,5.229436119098380964e-02
8.519999999999932072e+00,4.498869330092789692e-02,5.226820092370805526e-02
8.524999999999932854e+00,4.496618769584284636e-02,5.224205374311257505e-02
8.529999999999933635e+00,4.494369334919239012e-02,5.221591964265073771e-02
8.534999999999934417e+00,4.492121025534447087e-02,5.218979861577918017e-02
8.539999999999935199e+00,4.489873840866986238e-02,5.216369065595785615e-02
8.544999999999935980e+00,4.487627780354219720e-02,5.213759575664995288e-02
8.549999999999936762e+00,4.485382843433786265e-02,5.211151391132198829e-02
8.554999999999937543e+00,4.483139029543609100e-02,5.208544511344366523e-02
8.559999999999938325e+00,4.480896338121891781e-02,5.205938935648799643e-02
8.564999999999939106e+00,4.478654768607120973e-02,5.203334663393127668e-02
8.569999999999939888e+00,4.476414320438059508e-02,5.200731693925302740e-02
8.574999999999940670e+00,4.474174993053757488e-02,5.198130026593606595e-02
8.579999999999941451e+00,4.471936785893537714e-02,5.195529660746642242e-02
8.584999999999942233e+00,4.469699698397010951e-02,5.192930595733347143e-02
8.589999999999943014e+00,4.467463730004065520e-02,5.190332830902973094e-02
8.594999999999943796e+00,4.465228880154866603e-02,5.187736365605107036e-02
8.599999999999944578e+00,4.462995148289863878e-02,5.185141199189656491e-02
8.604999999999945359e+00,4.460762533849785966e-02,5.182547331006852331e-02
8.609999999999946141e+00,4.458531036275642512e-02,5.179954760407257802e-02
8.614999999999946922e+00,4.456300655008717249e-02,5.177363486741756032e-02
8.619999999999947704e+00,4.454071389490579791e-02,5.174773509361551421e-02
8.624999999999948486e+00,4.451843239163075922e-02,5.172184827618181435e-02
8.629999999999949267e+00,4.449616203468328979e-02,5.169597440863499260e-02
8.634999999999950049e+00,4.447390281848748184e-02,5.167011348449690455e-02
8.639999999999950830e+00,4.445165473747013374e-02,5.164426549729259769e-02
8.644999999999951612e+00,4.442941778606090963e-02,5.161843044055034607e-02
8.649999999999952394e+00,4.440719195869215902e-02,5.159260830780170587e-02
8.654999999999953175e+00,4.438497724979912490e-02,5.156679909258143207e-02
8.659999999999953957e+00,4.436277365381978421e-02,5.154100278842752708e-02
8.664999999999954738e+00,4.434058116519487558e-02,5.151521938888124069e-02
8.669999999999955520e+00,4.431839977836798256e-02,5.148944888748703541e-02
8.674999999999956302e+00,4.429622948778538100e-02,5.146369127779260033e-02
8.679999999999957083e+00,4.427407028789619170e-02,5.143794655334885807e-02
8.684999999999957865e+00,4.425192217315229715e-02,5.141221470770995783e-02
8.689999999999958646e+00,4.422978513800836231e-02,5.138649573443328233e-02
8.694999999999959428e+00,4.420765917692179303e-02,5.136078962707942008e-02
8.699999999999960210e+00,4.418554428435278458e-02,5.133509637921222085e-02
8.704999999999960991e+00,4.416344045476432861e-02,5.130941598439866386e-02
8.709999999999961773e+00,4.414134768262215069e-02,5.128374843620906592e-02
8.714999999999962554e+00,4.411926596239476583e-02,5.125809372821688026e-02
8.719999999999963336e+00,4.409719528855344378e-02,5.123245185399878665e-02
8.724999999999964118e+00,4.407513565557225066e-02,5.120682280713469148e-02
8.729999999999964899e+00,4.405308705792797958e-02,5.118120658120770688e-02
8.734999999999965681e+00,4.403104949010018532e-02,5.115560316980414385e-02
8.739999999999966462e+00,4.400902294657121905e-02,5.113001256651356075e-02
8.744999999999967244e+00,4.398700742182617973e-02,5.110443476492865233e-02
8.749999999999968026e+00,4.396500291035290026e-02,5.107886975864539547e-02
8.754999999999968807e+00,4.394300940664197519e-02,5.105331754126295196e-02
8.759999999999969589e+00,4.392102690518680935e-02,5.102777810638361999e-02
8.764999999999970370e+00,4.389905540048347904e-02,5.100225144761299373e-02
8.769999999999971152e+00,4.387709488703089161e-02,5.097673755855978983e-02
8.774999999999971934e+00,4.385514535933065366e-02,5.095123643283597931e-02
8.779999999999972715e+00,4.383320681188714041e-02,5.092574806405670423e-02
8.784999999999973497e+00,4.381127923920747486e-02,5.090027244584028471e-02
8.789999999999974278e+00,4.378936263580152782e-02,5.087480957180825353e-02
8.794999999999975060e+00,4.376745699618193181e-02,5.084935943558532845e-02
8.799999999999975842e+00,4.374556231486402547e-02,5.082392203079944687e-02
8.804999999999976623e+00,4.372367858636593690e-02,5.079849735108164788e-02
8.809999999999977405e+00,4.370180580520850039e-02,5.077308539006625265e-02
8.814999999999978186e+00,4.367994396591532574e-02,5.074768614139069101e-02
8.819999999999978968e+00,4.365809306301270815e-02,5.072229959869565402e-02
8.824999999999979750e+00,4.363625309102975303e-02,5.069692575562496917e-02
8.829999999999980531e+00,4.361442404449824423e-02,5.067156460582560723e-02
8.834999999999981313e+00,4.359260591795272727e-02,5.064621614294779334e-02
8.839999999999982094e+00,4.357079870593048160e-02,5.062088036064487512e-02
8.844999999999982876e+00,4.354900240297150671e-02,5.059555725257341291e-02
8.849999999999983658e+00,4.352721700361854990e-02,5.057024681239308261e-02
8.854999999999984439e+00,4.350544250241705768e-02,5.054494903376680753e-02
8.859999999999985221e+00,4.348367889391525909e-02,5.051966391036062654e-02
8.864999999999986002e+00,4.346192617266406155e-02,5.049439143584372874e-02
8.869999999999986784e+00,4.344018433321709949e-02,5.046913160388855069e-02
8.874999999999987566e+00,4.341845337013077594e-02,5.044388440817063057e-02
8.879999999999988347e+00,4.339673327796416541e-02,5.041864984236868463e-02
8.884999999999989129e+00,4.337502405127910410e-02,5.039342790016460016e-02
8.889999999999989910e+00,4.335332568464011355e-02,5.036821857524340779e-02
8.894999999999990692e+00,4.333163817261447004e-02,5.034302186129331613e-02
8.899999999999991473e+00,4.330996150977214909e-02,5.031783775200569103e-02
8.904999999999992255e+00,4.328829569068584626e-02,5.029266624107504857e-02
8.909999999999993037e+00,4.326664070993096328e-02,5.026750732219904816e-02
8.914999999999993818e+00,4.324499656208560805e-02,5.024236098907850639e-02
8.919999999999994600e+00,4.322336324173065014e-02,5.021722723541739708e-02
8.924999999999995381e+00,4.320174074344962367e-02,5.019210605492285815e-02
8.929999999999996163e+00,4.318012906182876198e-02,5.016699744130515004e-02
8.934999999999996945e+00,4.315852819145703234e-02,5.014190138827770427e-02
8.939999999999997726e+00,4.313693812692612206e-02,5.011681788955704708e-02
8.944999999999998508e+00,4.311535886283039687e-02,5.009174693886289664e-02
8.949999999999999289e+00,4.309379039376692866e-02,5.006668852991812135e-02
8.955000000000000071e+00,4.307223271433551631e-02,5.004164265644868437e-02
8.960000000000000853e+00,4.305068581913862324e-02,5.001660931218372685e-02
8.965000000000001634e+00,4.302914970278146761e-02,4.999158849085549861e-02
8.970000000000002416e+00,4.300762435987189047e-02,4.996658018619940661e-02
8.975000000000003197e+00,4.298610978502049457e-02,4.994158439195398036e-02
8.980000000000003979e+00,4.296460597284056798e-02,4.991660110186086491e-02
8.985000000000004761e+00,4.294311291794804947e-02,4.989163030966489026e-02
8.990000000000005542e+00,4.292163061496161863e-02,4.986667200911395342e-02
8.995000000000006324e+00,4.290015905850265432e-02,4.984172619395912940e-02
9.000000000000007105e+00,4.287869824319517215e-02,4.981679285795456713e-02
9.005000000000007887e+00,4.285724816366591472e-02,4.979187199485758664e-02
9.010000000000008669e+00,4.283580881454432387e-02,4.976696359842860962e-02
9.015000000000009450e+00,4.281438019046249210e-02,4.974206766243118027e-02
9.020000000000010232e+00,4.279296228605521807e-02,4.971718418063197226e-02
9.025000000000011013e+00,4.277155509595997884e-02,4.969231314680075395e-02
9.030000000000011795e+00,4.275015861481695073e-02,4.966745455471043014e-02
9.035000000000012577e+00,4.272877283726898151e-02,4.964260839813702808e-02
9.040000000000013358e+00,4.270739775796156962e-02,4.961777467085968368e-02
9.045000000000014140e+00,4.268603337154294741e-02,4.959295336666061371e-02
9.050000000000014921e+00,4.266467967266396322e-02,4.956814447932517131e-02
9.055000000000015703e+00,4.264333665597818540e-02,4.954334800264183908e-02
9.060000000000016485e+00,4.262200431614186075e-02,4.951856393040218046e-02
9.065000000000017266e+00,4.260068264781387282e-02,4.949379225640086061e-02
9.070000000000018048e+00,4.257937164565581828e-02,4.946903297443566022e-02
9.075000000000018829e+00,4.255807130433190283e-02,4.944428607830745476e-02
9.080000000000019611e+00,4.253678161850907302e-02,4.941955156182023523e-02
9.085000000000020393e+00,4.251550258285690526e-02,4.939482941878106659e-02
9.090000000000021174e+00,4.249423419204765434e-02,4.937011964300017097e-02
9.095000000000021956e+00,4.247297644075623269e-02,4.934542222829077507e-02
9.100000000000022737e+00,4.245172932366020335e-02,4.932073716846927663e-02
9.105000000000023519e+00,4.243049283543982864e-02,4.929606445735514042e-02
9.110000000000024301e+00,4.240926697077799373e-02,4.927140408877089817e-02
9.115000000000025082e+00,4.238805172436026919e-02,4.924675605654221799e-02
9.120000000000025864e+00,4.236684709087487621e-02,4.922212035449783502e-02
9.125000000000026645e+00,4.234565306501270054e-02,4.919749697646957215e-02
9.130000000000027427e+00,4.232446964146725776e-02,4.917288591629231931e-02
9.135000000000028209e+00,4.230329681493475574e-02,4.914828716780409584e-02
9.140000000000028990e+00,4.228213458011401138e-02,4.912370072484593259e-02
9.145000000000029772e+00,4.226098293170654080e-02,4.909912658126202450e-02
9.150000000000030553e+00,4.223984186441648997e-02,4.907456473089961274e-02
9.155000000000031335e+00,4.221871137295064164e-02,4.905001516760897767e-02
9.160000000000032117e+00,4.219759145201843614e-02,4.902547788524351524e-02
9.165000000000032898e+00,4.217648209633195061e-02,4.900095287765971613e-02
9.170000000000033680e+00,4.215538330060594752e-02,4.897644013871709640e-02
9.175000000000034461e+00,4.213429505955776366e-02,4.895193966227825988e-02
9.180000000000035243e+00,4.211321736790746284e-02,4.892745144220890519e-02
9.185000000000036025e+00,4.209215022037769011e-02,4.890297547237776321e-02
9.190000000000036806e+00,4.207109361169373424e-02,4.887851174665666654e-02
9.195000000000037588e+00,4.205004753658354855e-02,4.885406025892046616e-02
9.200000000000038369e+00,4.202901198977770231e-02,4.882962100304713560e-02
9.205000000000039151e+00,4.200798696600940851e-02,4.880519397291768757e-02
9.210000000000039933e+00,4.198697246001451694e-02,4.878077916241616019e-02
9.215000000000040714e+00,4.196596846653151414e-02,4.875637656542969323e-02
9.220000000000041496e+00,4.194497498030149568e-02,4.873198617584848652e-02
9.225000000000042277e+00,4.192399199606823557e-02,4.870760798756577220e-02
9.230000000000043059e+00,4.190301950857807517e-02,4.868324199447784939e-02
9.235000000000043840e+00,4.188205751258004123e-02,4.865888819048406339e-02
9.240000000000044622e+00,4.186110600282575561e-02,4.863454656948682647e-02
9.245000000000045404e+00,4.184016497406947699e-02,4.861021712539159018e-02
9.250000000000046185e+00,4.181923442106805222e-02,4.858589985210685219e-02
9.255000000000046967e+00,4.179831433858102741e-02,4.856159474354415639e-02
9.260000000000047748e+00,4.177740472137049521e-02,4.853730179361810670e-02
9.265000000000048530e+00,4.175650556420121284e-02,4.851302099624632547e-02
9.270000000000049312e+00,4.173561686184051878e-02,4.848875234534952283e-02
9.275000000000050093e+00,4.171473860905842296e-02,4.846449583485140655e-02
9.280000000000050875e+00,4.169387080062750967e-02,4.844025145867872362e-02
9.285000000000051656e+00,4.167301343132298608e-02,4.841601921076130188e-02
9.290000000000052438e+00,4.165216649592267534e-02,4.839179908503196681e-02
9.295000000000053220e+00,4.163132998920702349e-02,4.836759107542659003e-02
9.300000000000054001e+00,4.161050390595905091e-02,4.834339517588408242e-02
9.305000000000054783e+00,4.158968824096444944e-02,4.831921138034637325e-02
9.310000000000055564e+00,4.156888298901145751e-02,4.829503968275843107e-02
9.315000000000056346e+00,4.154808814489097113e-02,4.827088007706824974e-02
9.320000000000057128e+00,4.152730370339646759e-02,4.824673255722687626e-02
9.325000000000057909e+00,4.150652965932403321e-02,4.822259711718832748e-02
9.330000000000058691e+00,4.148576600747232862e-02,4.819847375090972191e-02
9.335000000000059472e+00,4.146501274264266512e-02,4.817436245235111325e-02
9.340000000000060254e+00,4.144426985963892140e-02,4.815026321547566379e-02
9.345000000000061036e+00,4.142353735326759906e-02,4.812617603424948487e-02
9.350000000000061817e+00,4.140281521833778094e-02,4.810210090264174787e-02
9.355000000000062599e+00,4.138210344966115201e-02,4.807803781462463566e-02
9.360000000000063380e+00,4.136140204205198539e-02,4.805398676417330789e-02
9.365000000000064162e+00,4.134071099032714247e-02,4.802994774526600508e-02
9.370000000000064944e+00,4.132003028930611443e-02,4.800592075188391677e-02
9.375000000000065725e+00,4.129935993381095988e-02,4.798190577801128565e-02
9.380000000000066507e+00,4.127869991866629090e-02,4.795790281763533808e-02
9.385000000000067288e+00,4.125805023869938415e-02,4.793391186474633275e-02
9.390000000000068070e+00,4.123741088874004201e-02,4.790993291333751208e-02
9.395000000000068852e+00,4.121678186362068286e-02,4.788596595740514383e-02
9.400000000000069633e+00,4.119616315817631325e-02,4.786201099094847949e-02
9.405000000000070415e+00,4.117555476724450020e-02,4.783806800796977510e-02
9.410000000000071196e+00,4.115495668566541282e-02,4.781413700247431203e-02
9.415000000000071978e+00,4.113436890828178760e-02,4.779021796847032072e-02
9.420000000000072760e+00,4.111379142993895619e-02,4.776631089996908469e-02
9.425000000000073541e+00,4.109322424548481761e-02,4.774241579098484345e-02
9.430000000000074323e+00,4.107266734976984524e-02,4.771853263553485491e-02
9.435000000000075104e+00,4.105212073764710062e-02,4.769466142763936767e-02
9.440000000000075886e+00,4.103158440397222662e-02,4.767080216132159320e-02
9.445000000000076668e+00,4.101105834360339181e-02,4.764695483060776837e-02
9.450000000000077449e+00,4.099054255140141545e-02,4.762311942952710681e-02
9.455000000000078231e+00,4.097003702222961480e-02,4.759929595211179892e-02
9.460000000000079012e+00,4.094954175095391613e-02,4.757548439239703969e-02
9.465000000000079794e+00,4.092905673244279230e-02,4.755168474442098697e-02
9.470000000000080576e+00,4.090858196156731824e-02,4.752789700222480318e-02
9.475000000000081357e+00,4.088811743320108077e-02,4.750412115985258588e-02
9.480000000000082139e+00,4.086766314222030350e-02,4.748035721135147880e-02
9.485000000000082920e+00,4.084721908350370800e-02,4.745660515077154695e-02
9.490000000000083702e+00,4.082678525193259716e-02,4.743286497216586683e-02
9.495000000000084484e+00,4.080636164239084818e-02,4.740913666959048478e-02
9.500000000000085265e+00,4.078594824976488481e-02,4.738542023710439616e-02
9.505000000000086047e+00,4.076554506894369129e-02,4.736171566876960087e-02
9.510000000000086828e+00,4.074515209481880534e-02,4.733802295865105481e-02
9.515000000000087610e+00,4.072476932228433905e-02,4.731434210081667674e-02
9.520000000000088392e+00,4.070439674623693022e-02,4.729067308933734143e-02
9.525000000000089173e+00,4.068403436157579101e-02,4.726701591828692123e-02
9.530000000000089955e+00,4.066368216320267320e-02,4.724337058174225834e-02
9.535000000000090736e+00,4.064334014602188211e-02,4.721973707378312318e-02
9.540000000000091518e+00,4.062300830494028347e-02,4.719611538849225602e-02
9.545000000000092300e+00,4.060268663486727575e-02,4.717250551995536001e-02
9.550000000000093081e+00,4.058237513071480396e-02,4.714890746226111512e-02
9.555000000000093863e+00,4.056207378739738051e-02,4.712532120950112952e-02
9.560000000000094644e+00,4.054178259983202276e-02,4.710174675577000203e-02
9.565000000000095426e+00,4.052150156293831545e-02,4.707818409516525276e-02
9.570000000000096207e+00,4.050123067163838991e-02,4.705463322178737168e-02
9.575000000000096989e+00,4.048096992085692403e-02,4.703109412973978387e-02
9.580000000000097771e+00,4.046071930552111451e-02,4.700756681312889124e-02
9.585000000000098552e+00,4.044047882056068383e-02,4.698405126606401694e-02
9.590000000000099334e+00,4.042024846090791490e-02,4.696054748265745399e-02
9.595000000000100115e+00,4.040002822149764417e-02,4.693705545702441667e-02
9.600000000000100897e+00,4.037981809726720606e-02,4.691357518328308912e-02
9.605000000000101679e+00,4.035961808315644689e-02,4.689010665555459062e-02
9.610000000000102460e+00,4.033942817410781506e-02,4.686664986796295479e-02
9.615000000000103242e+00,4.031924836506624310e-02,4.684320481463517816e-02
9.620000000000104023e+00,4.029907865097918929e-02,4.681977148970119240e-02
9.625000000000104805e+00,4.027891902679665848e-02,4.679634988729387823e-02
9.630000000000105587e+00,4.025876948747117434e-02,4.677294000154903070e-02
9.635000000000106368e+00,4.023863002795776550e-02,4.674954182660537999e-02
9.640000000000107150e+00,4.021850064321402102e-02,4.672615535660460534e-02
9.645000000000107931e+00,4.019838132820004878e-02,4.670278058569130725e-02
9.650000000000108713e+00,4.017827207787844079e-02,4.667941750801300055e-02
9.655000000000109495e+00,4.015817288721434258e-02,4.665606611772015605e-02
9.660000000000110276e+00,4.013808375117540461e-02,4.663272640896614502e-02
9.665000000000111058e+00,4.011800466473179616e-02,4.660939837590728080e-02
9.670000000000111839e+00,4.009793562285621227e-02,4.658608201270279109e-02
9.675000000000112621e+00,4.007787662052385985e-02,4.656277731351484567e-02
9.680000000000113403e+00,4.005782765271242302e-02,4.653948427250849396e-02
9.685000000000114184e+00,4.003778871440216713e-02,4.651620288385174135e-02
9.690000000000114966e+00,4.001775980057580701e-02,4.649293314171548674e-02
9.695000000000115747e+00,3.999774090621860401e-02,4.646967504027355034e-02
9.700000000000116529e+00,3.997773202631831752e-02,4.644642857370269440e-02
9.705000000000117311e+00,3.995773315586520491e-02,4.642319373618256084e-02
9.710000000000118092e+00,3.993774428985204239e-02,4.639997052189571286e-02
9.715000000000118874e+00,3.991776542327411109e-02,4.637675892502762104e-02
9.720000000000119655e+00,3.989779655112918322e-02,4.635355893976667030e-02
9.725000000000120437e+00,3.987783766841754979e-02,4.633037056030415990e-02
9.730000000000121219e+00,3.985788877014197901e-02,4.630719378083428261e-02
9.735000000000122000e+00,3.983794985130777871e-02,4.628402859555413168e-02
9.740000000000122782e+00,3.981802090692270618e-02,4.626087499866370079e-02
9.745000000000123563e+00,3.979810193199705831e-02,4.623773298436593265e-02
9.750000000000124345e+00,3.977819292154358144e-02,4.621460254686660107e-02
9.755000000000125127e+00,3.975829387057758929e-02,4.619148368037442887e-02
9.760000000000125908e+00,3.973840477411681033e-02,4.616837637910099768e-02
9.765000000000126690e+00,3.971852562718152652e-02,4.614528063726081042e-02
9.770000000000127471e+00,3.969865642479447621e-02,4.612219644907126354e-02
9.775000000000128253e+00,3.967879716198087492e-02,4.609912380875262616e-02
9.780000000000129035e+00,3.965894783376848476e-02,4.607606271052810260e-02
9.785000000000129816e+00,3.963910843518748950e-02,4.605301314862372819e-02
9.790000000000130598e+00,3.961927896127061949e-02,4.602997511726846652e-02
9.795000000000131379e+00,3.959945940705301981e-02,4.600694861069413999e-02
9.800000000000132161e+00,3.957964976757238212e-02,4.598393362313551308e-02
9.805000000000132943e+00,3.955985003786885446e-02,4.596093014883015360e-02
9.810000000000133724e+00,3.954006021298506202e-02,4.593793818201859225e-02
9.815000000000134506e+00,3.952028028796613496e-02,4.591495771694418387e-02
9.820000000000135287e+00,3.950051025785963899e-02,4.589198874785317683e-02
9.825000000000136069e+00,3.948075011771565168e-02,4.586903126899469912e-02
9.830000000000136851e+00,3.946099986258672088e-02,4.584608527462077920e-02
9.835000000000137632e+00,3.944125948752787159e-02,4.582315075898627660e-02
9.840000000000138414e+00,3.942152898759657825e-02,4.580022771634896517e-02
9.845000000000139195e+00,3.940180835785281332e-02,4.577731614096947066e-02
9.850000000000139977e+00,3.938209759335901256e-02,4.575441602711130540e-02
9.855000000000140759e+00,3.936239668918009582e-02,4.573152736904081972e-02
9.860000000000141540e+00,3.934270564038341855e-02,4.570865016102725747e-02
9.865000000000142322e+00,3.932302444203882724e-02,4.568578439734273522e-02
9.870000000000143103e+00,3.930335308921863863e-02,4.566293007226222139e-02
9.875000000000143885e+00,3.928369157699761194e-02,4.564008718006355020e-02
9.880000000000144667e+00,3.926403990045299747e-02,4.561725571502742160e-02
9.885000000000145448e+00,3.924439805466450881e-02,4.559443567143738746e-02
9.890000000000146230e+00,3.922476603471426737e-02,4.557162704357986538e-02
9.895000000000147011e+00,3.920514383568694111e-02,4.554882982574414568e-02
9.900000000000147793e+00,3.918553145266959886e-02,4.552604401222234975e-02
9.905000000000148574e+00,3.916592888075173806e-02,4.550326959730947168e-02
9.910000000000149356e+00,3.914633611502541660e-02,4.548050657530336438e-02
9.915000000000150138e+00,3.912675315058503078e-02,4.545775494050470489e-02
9.920000000000150919e+00,3.910717998252753042e-02,4.543501468721706377e-02
9.925000000000151701e+00,3.908761660595223841e-02,4.541228580974680101e-02
9.930000000000152482e+00,3.906806301596096875e-02,4.538956830240320484e-02
9.935000000000153264e+00,3.904851920765799872e-02,4.536686215949832512e-02
9.940000000000154046e+00,3.902898517615002033e-02,4.534416737534713304e-02
9.945000000000154827e+00,3.900946091654618891e-02,4.532148394426737531e-02
9.950000000000155609e+00,3.898994642395811616e-02,4.529881186057969217e-02
9.955000000000156390e+00,3.897044169349983544e-02,4.527615111860755492e-02
9.960000000000157172e+00,3.895094672028786426e-02,4.525350171267727983e-02
9.965000000000157954e+00,3.893146149944111400e-02,4.523086363711797953e-02
9.970000000000158735e+00,3.891198602608097329e-02,4.520823688626163239e-02
9.975000000000159517e+00,3.889252029533123850e-02,4.518562145444308953e-02
9.980000000000160298e+00,3.887306430231820403e-02,4.516301733599995677e-02
9.985000000000161080e+00,3.885361804217055126e-02,4.514042452527274735e-02
9.990000000000161862e+00,3.883418151001939711e-02,4.511784301660474311e-02
9.995000000000162643e+00,3.881475470099831487e-02,4.509527280434210555e-02
1.000000000000016342e+01,3.879533761024329952e-02,4.507271388283381336e-02
1.000500000000016421e+01,3.877593023289279545e-02,4.505016624643164158e-02
1.001000000000016499e+01,3.875653256408767566e-02,4.502762988949021022e-02
1.001500000000016577e+01,3.873714459897123485e-02,4.500510480636699812e-02
1.002000000000016655e+01,3.871776633268918938e-02,4.498259099142226658e-02
1.002500000000016733e+01,3.869839776038970502e-02,4.496008843901908025e-02
1.003000000000016811e+01,3.867903887722336231e-02,4.493759714352336954e-02
1.003500000000016890e+01,3.865968967834315650e-02,4.491511709930385426e-02
1.004000000000016968e+01,3.864035015890454616e-02,4.489264830073209922e-02
1.004500000000017046e+01,3.862102031406538377e-02,4.487019074218243780e-02
1.005000000000017124e+01,3.860170013898592961e-02,4.484774441803206224e-02
1.005500000000017202e+01,3.858238962882890033e-02,4.482530932266097501e-02
1.006000000000017280e+01,3.856308877875940649e-02,4.480288545045196802e-02
1.006500000000017359e+01,3.854379758394498728e-02,4.478047279579064344e-02
1.007000000000017437e+01,3.852451603955560355e-02,4.475807135306541368e-02
1.007500000000017515e+01,3.850524414076363089e-02,4.473568111666750835e-02
1.008000000000017593e+01,3.848598188274385268e-02,4.471330208099098119e-02
1.008500000000017671e+01,3.846672926067346010e-02,4.469093424043264762e-02
1.009000000000017749e+01,3.844748626973209377e-02,4.466857758939214024e-02
1.009500000000017828e+01,3.842825290510174657e-02,4.464623212227191579e-02
1.010000000000017906e+01,3.840902916196688166e-02,4.462389783347723432e-02
1.010500000000017984e+01,3.838981503551433527e-02,4.460157471741609675e-02
1.011000000000018062e+01,3.837061052093335145e-02,4.457926276849934893e-02
1.011500000000018140e+01,3.835141561341559591e-02,4.455696198114064699e-02
1.012000000000018218e+01,3.833223030815513521e-02,4.453467234975638095e-02
1.012500000000018296e+01,3.831305460034842986e-02,4.451239386876581355e-02
1.013000000000018375e+01,3.829388848519436200e-02,4.449012653259093453e-02
1.013500000000018453e+01,3.827473195789417304e-02,4.446787033565655772e-02
1.014000000000018531e+01,3.825558501365158154e-02,4.444562527239026561e-02
1.014500000000018609e+01,3.823644764767262366e-02,4.442339133722244399e-02
1.015000000000018687e+01,3.821731985516579888e-02,4.440116852458624724e-02
1.015500000000018765e+01,3.819820163134196589e-02,4.437895682891764004e-02
1.016000000000018844e+01,3.817909297141439118e-02,4.435675624465534872e-02
1.016500000000018922e+01,3.815999387059870740e-02,4.433456676624089599e-02
1.017000000000019000e+01,3.814090432411301052e-02,4.431238838811856623e-02
1.017500000000019078e+01,3.812182432717770020e-02,4.429022110473544022e-02
1.018000000000019156e+01,3.810275387501564637e-02,4.426806491054138815e-02
1.018500000000019234e+01,3.808369296285205041e-02,4.424591979998902108e-02
1.019000000000019313e+01,3.806464158591454927e-02,4.422378576753374646e-02
1.019500000000019391e+01,3.804559973943311135e-02,4.420166280763375422e-02
1.020000000000019469e+01,3.802656741864016837e-02,4.417955091474998208e-02
1.020500000000019547e+01,3.800754461877044188e-02,4.415745008334617111e-02
1.021000000000019625e+01,3.798853133506111673e-02,4.413536030788878239e-02
1.021500000000019703e+01,3.796952756275173702e-02,4.411328158284710810e-02
1.022000000000019782e+01,3.795053329708420603e-02,4.409121390269316043e-02
1.022500000000019860e+01,3.793154853330282794e-02,4.406915726190174104e-02
1.023000000000019938e+01,3.791257326665429389e-02,4.404711165495039243e-02
1.023500000000020016e+01,3.789360749238764731e-02,4.402507707631945350e-02
1.024000000000020094e+01,3.787465120575431859e-02,4.400305352049196927e-02
1.024500000000020172e+01,3.785570440200812514e-02,4.398104098195381589e-02
1.025000000000020250e+01,3.783676707640523662e-02,4.395903945519356870e-02
1.025500000000020329e+01,3.781783922420424437e-02,4.393704893470258555e-02
1.026000000000020407e+01,3.779892084066603652e-02,4.391506941497498595e-02
1.026500000000020485e+01,3.778001192105392980e-02,4.389310089050763031e-02
1.027000000000020563e+01,3.776111246063360016e-02,4.387114335580014068e-02
1.027500000000020641e+01,3.774222245467307585e-02,4.384919680535487307e-02
1.028000000000020719e+01,3.772334189844276514e-02,4.382726123367697291e-02
1.028500000000020798e+01,3.770447078721542861e-02,4.380533663527429872e-02
1.029000000000020876e+01,3.768560911626619991e-02,4.378342300465746378e-02
1.029500000000020954e+01,3.766675688087259971e-02,4.376152033633984306e-02
1.030000000000021032e+01,3.764791407631446624e-02,4.373962862483751074e-02
1.030500000000021110e+01,3.762908069787403165e-02,4.371774786466933738e-02
1.031000000000021188e+01,3.761025674083588038e-02,4.369587805035692052e-02
1.031500000000021267e+01,3.759144220048694918e-02,4.367401917642458470e-02
1.032000000000021345e+01,3.757263707211652703e-02,4.365217123739941613e-02
1.032500000000021423e+01,3.755384135101628301e-02,4.363033422781120718e-02
1.033000000000021501e+01,3.753505503248022457e-02,4.360850814219249111e-02
1.033500000000021579e+01,3.751627811180471839e-02,4.358669297507859058e-02
1.034000000000021657e+01,3.749751058428847650e-02,4.356488872100748588e-02
1.034500000000021736e+01,3.747875244523257016e-02,4.354309537451993978e-02
1.035000000000021814e+01,3.746000368994042290e-02,4.352131293015944202e-02
1.035500000000021892e+01,3.744126431371780361e-02,4.349954138247218161e-02
1.036000000000021970e+01,3.742253431187283347e-02,4.347778072600709531e-02
1.036500000000022048e+01,3.740381367971596510e-02,4.345603095531585386e-02
1.037000000000022126e+01,3.738510241256003813e-02,4.343429206495286188e-02
1.037500000000022204e+01,3.736640050572017507e-02,4.341256404947519548e-02
1.038000000000022283e+01,3.734770795451389930e-02,4.339084690344272022e-02
1.038500000000022361e+01,3.732902475426104483e-02,4.336914062141799392e-02
1.039000000000022439e+01,3.731035090028378409e-02,4.334744519796626672e-02
1.039500000000022517e+01,3.729168638790664875e-02,4.332576062765555042e-02
1.040000000000022595e+01,3.727303121245650885e-02,4.330408690505657687e-02
1.040500000000022673e+01,3.725438536926255206e-02,4.328242402474274247e-02
1.041000000000022752e+01,3.723574885365632525e-02,4.326077198129020529e-02
1.041500000000022830e+01,3.721712166097168595e-02,4.323913076927783650e-02
1.042000000000022908e+01,3.719850378654485784e-02,4.321750038328719262e-02
1.042500000000022986e+01,3.717989522571437527e-02,4.319588081790255718e-02
1.043000000000023064e+01,3.716129597382111099e-02,4.317427206771089904e-02
1.043500000000023142e+01,3.714270602620824840e-02,4.315267412730194180e-02
1.044000000000023221e+01,3.712412537822134401e-02,4.313108699126808054e-02
1.044500000000023299e+01,3.710555402520823026e-02,4.310951065420444428e-02
1.045000000000023377e+01,3.708699196251912661e-02,4.308794511070880573e-02
1.045500000000023455e+01,3.706843918550652150e-02,4.306639035538169930e-02
1.046000000000023533e+01,3.704989568952526263e-02,4.304484638282635167e-02
1.046500000000023611e+01,3.703136146993251526e-02,4.302331318764866103e-02
1.047000000000023689e+01,3.701283652208774838e-02,4.300179076445725251e-02
1.047500000000023768e+01,3.699432084135278326e-02,4.298027910786342276e-02
1.048000000000023846e+01,3.697581442309173794e-02,4.295877821248118844e-02
1.048500000000023924e+01,3.695731726267105499e-02,4.293728807292725158e-02
1.049000000000024002e+01,3.693882935545950152e-02,4.291580868382101344e-02
1.049500000000024080e+01,3.692035069682816223e-02,4.289434003978455368e-02
1.050000000000024158e+01,3.690188128215043939e-02,4.287288213544263732e-02
1.050500000000024237e+01,3.688342110680203900e-02,4.285143496542274250e-02
1.051000000000024315e+01,3.686497016616094996e-02,4.282999852435501881e-02
1.051500000000024393e+01,3.684652845560755507e-02,4.280857280687231509e-02
1.052000000000024471e+01,3.682809597052447842e-02,4.278715780761013776e-02
1.052500000000024549e+01,3.680967270629666860e-02,4.276575352120669943e-02
1.053000000000024627e+01,3.679125865831141262e-02,4.274435994230289110e-02
1.053500000000024706e+01,3.677285382195827346e-02,4.272297706554228219e-02
1.054000000000024784e+01,3.675445819262911779e-02,4.270160488557114831e-02
1.054500000000024862e+01,3.673607176571813682e-02,4.268024339703836711e-02
1.055000000000024940e+01,3.671769453662182547e-02,4.265889259459557797e-02
1.055500000000025018e+01,3.669932650073897545e-02,4.263755247289705702e-02
1.056000000000025096e+01,3.668096765347065441e-02,4.261622302659975881e-02
1.056500000000025175e+01,3.666261799022028228e-02,4.259490425036330935e-02
1.057000000000025253e+01,3.664427750639354803e-02,4.257359613885000615e-02
1.057500000000025331e+01,3.662594619739843044e-02,4.255229868672482513e-02
1.058000000000025409e+01,3.660762405864523977e-02,4.253101188865539284e-02
1.058500000000025487e+01,3.658931108554654837e-02,4.250973573931202815e-02
1.059000000000025565e+01,3.657100727351721842e-02,4.248847023336769363e-02
1.059500000000025643e+01,3.655271261797445048e-02,4.246721536549803722e-02
1.060000000000025722e+01,3.653442711433768642e-02,4.244597113038135749e-02
1.060500000000025800e+01,3.651615075802869953e-02,4.242473752269861065e-02
1.061000000000025878e+01,3.649788354447153216e-02,4.240351453713342433e-02
1.061500000000025956e+01,3.647962546909252340e-02,4.238230216837208381e-02
1.062000000000026034e+01,3.646137652732028139e-02,4.236110041110351804e-02
1.062500000000026112e+01,3.644313671458573184e-02,4.233990926001933441e-02
1.063000000000026191e+01,3.642490602632206947e-02,4.231872870981377016e-02
1.063500000000026269e+01,3.640668445796477887e-02,4.229755875518376174e-02
1.064000000000026347e+01,3.638847200495161360e-02,4.227639939082886156e-02
1.064500000000026425e+01,3.637026866272263792e-02,4.225525061145127270e-02
1.065000000000026503e+01,3.635207442672015732e-02,4.223411241175585584e-02
1.065500000000026581e+01,3.633388929238879489e-02,4.221298478645013619e-02
1.066000000000026660e+01,3.631571325517542886e-02,4.219186773024425491e-02
1.066500000000026738e+01,3.629754631052924813e-02,4.217076123785102465e-02
1.067000000000026816e+01,3.627938845390166200e-02,4.214966530398589484e-02
1.067500000000026894e+01,3.626123968074639048e-02,4.212857992336697249e-02
1.068000000000026972e+01,3.624309998651943643e-02,4.210750509071498060e-02
1.068500000000027050e+01,3.622496936667906481e-02,4.208644080075330668e-02
1.069000000000027129e+01,3.620684781668581653e-02,4.206538704820794727e-02
1.069500000000027207e+01,3.618873533200247378e-02,4.204434382780757734e-02
1.070000000000027285e+01,3.617063190809412937e-02,4.202331113428348086e-02
1.070500000000027363e+01,3.615253754042812434e-02,4.200228896236956472e-02
1.071000000000027441e+01,3.613445222447406874e-02,4.198127730680241421e-02
1.071500000000027519e+01,3.611637595570385550e-02,4.196027616232123753e-02
1.072000000000027597e+01,3.609830872959161191e-02,4.193928552366782414e-02
1.072500000000027676e+01,3.608025054161375506e-02,4.191830538558666275e-02
1.073000000000027754e+01,3.606220138724895719e-02,4.189733574282482331e-02
1.073500000000027832e+01,3.604416126197815956e-02,4.187637659013202646e-02
1.074000000000027910e+01,3.602613016128452389e-02,4.185542792226061570e-02
1.074500000000027988e+01,3.600810808065353641e-02,4.183448973396555054e-02
1.075000000000028066e+01,3.599009501557291074e-02,4.181356202000442029e-02
1.075500000000028145e+01,3.597209096153258789e-02,4.179264477513743720e-02
1.076000000000028223e+01,3.595409591402479871e-02,4.177173799412743638e-02
1.076500000000028301e+01,3.593610986854402917e-02,4.175084167173986199e-02
1.077000000000028379e+01,3.591813282058700652e-02,4.172995580274280192e-02
1.077500000000028457e+01,3.590016476565274089e-02,4.170908038190692529e-02
1.078000000000028535e+01,3.588220569924243514e-02,4.168821540400555192e-02
1.078500000000028614e+01,3.586425561685962354e-02,4.166736086381461063e-02
1.079000000000028692e+01,3.584631451400999147e-02,4.164651675611260456e-02
1.079500000000028770e+01,3.582838238620155574e-02,4.162568307568069448e-02
1.080000000000028848e+01,3.581045922894455363e-02,4.160485981730263627e-02
1.080500000000028926e+01,3.579254503775144980e-02,4.158404697576480180e-02
1.081000000000029004e+01,3.577463980813697791e-02,4.156324454585614420e-02
1.081500000000029083e+01,3.575674353561809904e-02,4.154245252236826724e-02
1.082000000000029161e+01,3.573885621571403631e-02,4.152167090009532824e-02
1.082500000000029239e+01,3.572097784394621944e-02,4.150089967383414208e-02
1.083000000000029317e+01,3.570310841583836103e-02,4.148013883838410493e-02
1.083500000000029395e+01,3.568524792691639413e-02,4.145938838854719422e-02
1.084000000000029473e+01,3.566739637270847224e-02,4.143864831912800334e-02
1.084500000000029551e+01,3.564955374874500399e-02,4.141791862493374166e-02
1.085000000000029630e+01,3.563172005055865316e-02,4.139719930077416510e-02
1.085500000000029708e+01,3.561389527368428315e-02,4.137649034146170107e-02
1.086000000000029786e+01,3.559607941365899864e-02,4.135579174181130968e-02
1.086500000000029864e+01,3.557827246602215249e-02,4.133510349664057393e-02
1.087000000000029942e+01,3.556047442631532496e-02,4.131442560076967890e-02
1.087500000000030020e+01,3.554268529008232369e-02,4.129375804902135627e-02
1.088000000000030099e+01,3.552490505286916983e-02,4.127310083622098141e-02
1.088500000000030177e+01,3.550713371022413967e-02,4.125245395719646241e-02
1.089000000000030255e+01,3.548937125769770218e-02,4.123181740677836493e-02
1.089500000000030333e+01,3.547161769084259536e-02,4.121119117979975960e-02
1.090000000000030411e+01,3.545387300521373602e-02,4.119057527109636768e-02
1.090500000000030489e+01,3.543613719636832388e-02,4.116996967550645009e-02
1.091000000000030568e+01,3.541841025986571662e-02,4.114937438787091145e-02
1.091500000000030646e+01,3.540069219126753403e-02,4.112878940303315439e-02
1.092000000000030724e+01,3.538298298613760245e-02,4.110821471583922526e-02
1.092500000000030802e+01,3.536528264004197564e-02,4.108765032113769616e-02
1.093000000000030880e+01,3.534759114854890000e-02,4.106709621377978292e-02
1.093500000000030958e+01,3.532990850722888404e-02,4.104655238861922018e-02
1.094000000000031037e+01,3.531223471165459427e-02,4.102601884051232384e-02
1.094500000000031115e+01,3.529456975740098701e-02,4.100549556431801190e-02
1.095000000000031193e+01,3.527691364004516272e-02,4.098498255489776976e-02
1.095500000000031271e+01,3.525926635516645619e-02,4.096447980711560855e-02
1.096000000000031349e+01,3.524162789834642956e-02,4.094398731583816231e-02
1.096500000000031427e+01,3.522399826516884463e-02,4.092350507593459780e-02
1.097000000000031505e+01,3.520637745121967671e-02,4.090303308227667689e-02
1.097500000000031584e+01,3.518876545208709378e-02,4.088257132973870805e-02
1.098000000000031662e+01,3.517116226336147733e-02,4.086211981319756714e-02
1.098500000000031740e+01,3.515356788063541543e-02,4.084167852753269046e-02
1.099000000000031818e+01,3.513598229950373741e-02,4.082124746762608863e-02
1.099500000000031896e+01,3.511840551556342366e-02,4.080082662836231888e-02
1.100000000000031974e+01,3.510083752441366112e-02,4.078041600462850580e-02
1.100500000000032053e+01,3.508327832165588495e-02,4.076001559131432750e-02
1.101000000000032131e+01,3.506572790289367442e-02,4.073962538331202254e-02
1.101500000000032209e+01,3.504818626373284313e-02,4.071924537551635526e-02
1.102000000000032287e+01,3.503065339978139736e-02,4.069887556282469898e-02
1.102500000000032365e+01,3.501312930664952916e-02,4.067851594013693894e-02
1.103000000000032443e+01,3.499561397994963713e-02,4.065816650235553470e-02
1.103500000000032522e+01,3.497810741529631257e-02,4.063782724438546462e-02
1.104000000000032600e+01,3.496060960830633946e-02,4.061749816113428141e-02
1.104500000000032678e+01,3.494312055459869448e-02,4.059717924751208434e-02
1.105000000000032756e+01,3.492564024979454701e-02,4.057687049843151927e-02
1.105500000000032834e+01,3.490816868951723828e-02,4.055657190880776475e-02
1.106000000000032912e+01,3.489070586939233692e-02,4.053628347355854589e-02
1.106500000000032990e+01,3.487325178504757650e-02,4.051600518760414132e-02
1.107000000000033069e+01,3.485580643211288326e-02,4.049573704586735545e-02
1.107500000000033147e+01,3.483836980622036228e-02,4.047547904327356005e-02
1.108000000000033225e+01,3.482094190300429742e-02,4.045523117475061797e-02
1.108500000000033303e+01,3.480352271810118608e-02,4.043499343522898720e-02
1.109000000000033381e+01,3.478611224714968364e-02,4.041476581964160986e-02
1.109500000000033459e+01,3.476871048579063123e-02,4.039454832292399544e-02
1.110000000000033538e+01,3.475131742966706266e-02,4.037434094001417922e-02
1.110500000000033616e+01,3.473393307442416283e-02,4.035414366585271528e-02
1.111000000000033694e+01,3.471655741570933013e-02,4.033395649538271122e-02
1.111500000000033772e+01,3.469919044917211398e-02,4.031377942354977956e-02
1.112000000000033850e+01,3.468183217046427042e-02,4.029361244530208636e-02
1.112500000000033928e+01,3.466448257523969262e-02,4.027345555559030954e-02
1.113000000000034007e+01,3.464714165915444566e-02,4.025330874936766667e-02
1.113500000000034085e+01,3.462980941786682199e-02,4.023317202158987332e-02
1.114000000000034163e+01,3.461248584703724429e-02,4.021304536721518469e-02
1.114500000000034241e+01,3.459517094232831408e-02,4.019292878120438867e-02
1.115000000000034319e+01,3.457786469940479085e-02,4.017282225852078503e-02
1.115500000000034397e+01,3.456056711393362679e-02,4.015272579413017850e-02
1.116000000000034476e+01,3.454327818158393210e-02,4.013263938300091344e-02
1.116500000000034554e+01,3.452599789802696106e-02,4.011256302010384606e-02
1.117000000000034632e+01,3.450872625893616069e-02,4.009249670041234448e-02
1.117500000000034710e+01,3.449146325998715679e-02,4.007244041890228869e-02
1.118000000000034788e+01,3.447420889685768458e-02,4.005239417055208445e-02
1.118500000000034866e+01,3.445696316522769281e-02,4.003235795034263550e-02
1.119000000000034944e+01,3.443972606077927434e-02,4.001233175325735747e-02
1.119500000000035023e+01,3.442249757919665226e-02,3.999231557428218481e-02
1.120000000000035101e+01,3.440527771616627012e-02,3.997230940840554997e-02
1.120500000000035179e+01,3.438806646737666006e-02,3.995231325061841116e-02
1.121000000000035257e+01,3.437086382851857469e-02,3.993232709591421070e-02
1.121500000000035335e+01,3.435366979528488296e-02,3.991235093928890282e-02
1.122000000000035413e+01,3.433648436337062571e-02,3.989238477574094666e-02
1.122500000000035492e+01,3.431930752847298788e-02,3.987242860027129243e-02
1.123000000000035570e+01,3.430213928629129855e-02,3.985248240788342999e-02
1.123500000000035648e+01,3.428497963252707254e-02,3.983254619358329168e-02
1.124000000000035726e+01,3.426782856288392715e-02,3.981261995237934948e-02
1.124500000000035804e+01,3.425068607306767238e-02,3.979270367928255947e-02
1.125000000000035882e+01,3.423355215878622765e-02,3.977279736930637577e-02
1.125500000000035961e+01,3.421642681574971201e-02,3.975290101746672966e-02
1.126000000000036039e+01,3.419931003967030536e-02,3.973301461878207125e-02
1.126500000000036117e+01,3.418220182626242887e-02,3.971313816827335558e-02
1.127000000000036195e+01,3.416510217124259924e-02,3.969327166096395243e-02
1.127500000000036273e+01,3.414801107032947036e-02,3.967341509187981979e-02
1.128000000000036351e+01,3.413092851924384025e-02,3.965356845604933733e-02
1.128500000000036430e+01,3.411385451370867877e-02,3.963373174850340352e-02
1.129000000000036508e+01,3.409678904944905831e-02,3.961390496427538016e-02
1.129500000000036586e+01,3.407973212219219533e-02,3.959408809840111315e-02
1.130000000000036664e+01,3.406268372766746433e-02,3.957428114591897417e-02
1.130500000000036742e+01,3.404564386160637002e-02,3.955448410186978431e-02
1.131000000000036820e+01,3.402861251974253348e-02,3.953469696129682798e-02
1.131500000000036898e+01,3.401158969781172686e-02,3.951491971924588759e-02
1.132000000000036977e+01,3.399457539155186642e-02,3.949515237076524354e-02
1.132500000000037055e+01,3.397756959670295007e-02,3.947539491090561181e-02
1.133000000000037133e+01,3.396057230900717538e-02,3.945564733472024105e-02
1.133500000000037211e+01,3.394358352420883546e-02,3.943590963726478771e-02
1.134000000000037289e+01,3.392660323805433281e-02,3.941618181359742706e-02
1.134500000000037367e+01,3.390963144629223491e-02,3.939646385877879076e-02
1.135000000000037446e+01,3.389266814467321171e-02,3.937675576787200149e-02
1.135500000000037524e+01,3.387571332895006337e-02,3.935705753594261058e-02
1.136000000000037602e+01,3.385876699487772035e-02,3.933736915805867429e-02
1.136500000000037680e+01,3.384182913821325717e-02,3.931769062929071912e-02
1.137000000000037758e+01,3.382489975471583005e-02,3.929802194471168630e-02
1.137500000000037836e+01,3.380797884014671850e-02,3.927836309939704285e-02
1.138000000000037915e+01,3.379106639026935310e-02,3.925871408842468435e-02
1.138500000000037993e+01,3.377416240084928772e-02,3.923907490687498362e-02
1.139000000000038071e+01,3.375726686765414403e-02,3.921944554983077674e-02
1.139500000000038149e+01,3.374037978645372249e-02,3.919982601237734926e-02
1.140000000000038227e+01,3.372350115301989831e-02,3.918021628960242919e-02
1.140500000000038305e+01,3.370663096312667001e-02,3.916061637659623562e-02
1.141000000000038384e+01,3.368976921255018020e-02,3.914102626845142319e-02
1.141500000000038462e+01,3.367291589706860461e-02,3.912144596026313759e-02
1.142000000000038540e+01,3.365607101246231858e-02,3.910187544712891150e-02
1.142500000000038618e+01,3.363923455451379302e-02,3.908231472414877561e-02
1.143000000000038696e+01,3.362240651900755967e-02,3.906276378642519614e-02
1.143500000000038774e+01,3.360558690173030827e-02,3.904322262906311652e-02
1.144000000000038852e+01,3.358877569847080330e-02,3.902369124716990878e-02
1.144500000000038931e+01,3.357197290501993253e-02,3.900416963585538049e-02
1.145000000000039009e+01,3.355517851717068623e-02,3.898465779023178868e-02
1.145500000000039087e+01,3.353839253071818488e-02,3.896515570541386753e-02
1.146000000000039165e+01,3.352161494145960291e-02,3.894566337651875904e-02
1.146500000000039243e+01,3.350484574519423803e-02,3.892618079866605463e-02
1.147000000000039321e+01,3.348808493772351125e-02,3.890670796697779515e-02
1.147500000000039400e+01,3.347133251485091832e-02,3.888724487657846396e-02
1.148000000000039478e+01,3.345458847238205052e-02,3.886779152259497994e-02
1.148500000000039556e+01,3.343785280612462246e-02,3.884834790015669059e-02
1.149000000000039634e+01,3.342112551188842345e-02,3.882891400439539287e-02
1.149500000000039712e+01,3.340440658548536612e-02,3.880948983044531231e-02
1.150000000000039790e+01,3.338769602272942394e-02,3.879007537344311696e-02
1.150500000000039869e+01,3.337099381943669368e-02,3.877067062852789653e-02
1.151000000000039947e+01,3.335429997142531910e-02,3.875127559084116935e-02
1.151500000000040025e+01,3.333761447451560889e-02,3.873189025552691706e-02
1.152000000000040103e+01,3.332093732452989093e-02,3.871251461773148050e-02
1.152500000000040181e+01,3.330426851729263726e-02,3.869314867260373325e-02
1.153000000000040259e+01,3.328760804863035994e-02,3.867379241529485950e-02
1.153500000000040338e+01,3.327095591437172900e-02,3.865444584095856229e-02
1.154000000000040416e+01,3.325431211034739903e-02,3.863510894475091079e-02
1.154500000000040494e+01,3.323767663239021730e-02,3.861578172183041668e-02
1.155000000000040572e+01,3.322104947633504335e-02,3.859646416735804803e-02
1.155500000000040650e+01,3.320443063801886002e-02,3.857715627649712514e-02
1.156000000000040728e+01,3.318782011328069020e-02,3.855785804441344555e-02
1.156500000000040806e+01,3.317121789796166620e-02,3.853856946627520069e-02
1.157000000000040885e+01,3.315462398790502974e-02,3.851929053725299673e-02
1.157500000000040963e+01,3.313803837895604870e-02,3.850002125251986151e-02
1.158000000000041041e+01,3.312146106696210041e-02,3.848076160725123762e-02
1.158500000000041119e+01,3.310489204777262995e-02,3.846151159662497543e-02
1.159000000000041197e+01,3.308833131723914328e-02,3.844227121582136086e-02
1.159500000000041275e+01,3.307177887121526272e-02,3.842304046002303908e-02
1.160000000000041354e+01,3.305523470555665061e-02,3.840381932441512547e-02
1.160500000000041432e+01,3.303869881612103709e-02,3.838460780418511548e-02
1.161000000000041510e+01,3.302217119876826174e-02,3.836540589452289846e-02
1.161500000000041588e+01,3.300565184936019719e-02,3.834621359062079932e-02
1.162000000000041666e+01,3.298914076376081861e-02,3.832703088767354382e-02
1.162500000000041744e+01,3.297263793783613423e-02,3.830785778087823085e-02
1.163000000000041823e+01,3.295614336745424783e-02,3.828869426543438786e-02
1.163500000000041901e+01,3.293965704848532405e-02,3.826954033654395015e-02
1.164000000000041979e+01,3.292317897680160227e-02,3.825039598941123997e-02
1.164500000000042057e+01,3.290670914827736188e-02,3.823126121924296655e-02
1.165000000000042135e+01,3.289024755878895007e-02,3.821213602124826081e-02
1.165500000000042213e+01,3.287379420421481652e-02,3.819302039063863369e-02
1.166000000000042292e+01,3.285734908043541624e-02,3.817391432262801088e-02
1.166500000000042370e+01,3.284091218333331369e-02,3.815481781243268422e-02
1.167000000000042448e+01,3.282448350879309945e-02,3.813573085527136725e-02
1.167500000000042526e+01,3.280806305270143192e-02,3.811665344636516045e-02
1.168000000000042604e+01,3.279165081094703033e-02,3.809758558093752356e-02
1.168500000000042682e+01,3.277524677942067477e-02,3.807852725421433798e-02
1.169000000000042760e+01,3.275885095401519925e-02,3.805947846142387903e-02
1.169500000000042839e+01,3.274246333062548475e-02,3.804043919779677430e-02
1.170000000000042917e+01,3.272608390514848697e-02,3.802140945856605919e-02
1.170500000000042995e+01,3.270971267348317391e-02,3.800238923896716303e-02
1.171000000000043073e+01,3.269334963153060214e-02,3.798337853423788130e-02
1.171500000000043151e+01,3.267699477519386136e-02,3.796437733961839645e-02
1.172000000000043229e+01,3.266064810037810212e-02,3.794538565035127098e-02
1.172500000000043308e+01,3.264430960299050805e-02,3.792640346168146132e-02
1.173000000000043386e+01,3.262797927894032363e-02,3.790743076885629004e-02
1.173500000000043464e+01,3.261165712413882645e-02,3.788846756712545283e-02
1.174000000000043542e+01,3.259534313449935494e-02,3.786951385174102541e-02
1.174500000000043620e+01,3.257903730593728758e-02,3.785056961795746355e-02
1.175000000000043698e+01,3.256273963437004287e-02,3.783163486103159612e-02
1.175500000000043777e+01,3.254645011571707242e-02,3.781270957622261814e-02
1.176000000000043855e+01,3.253016874589988172e-02,3.779379375879210468e-02
1.176500000000043933e+01,3.251389552084203022e-02,3.777488740400400391e-02
1.177000000000044011e+01,3.249763043646907573e-02,3.775599050712460936e-02
1.177500000000044089e+01,3.248137348870865776e-02,3.773710306342259457e-02
1.178000000000044167e+01,3.246512467349042114e-02,3.771822506816903398e-02
1.178500000000044245e+01,3.244888398674607155e-02,3.769935651663731957e-02
1.179000000000044324e+01,3.243265142440932003e-02,3.768049740410323034e-02
1.179500000000044402e+01,3.241642698241594539e-02,3.766164772584491838e-02
1.180000000000044480e+01,3.240021065670374567e-02,3.764280747714286030e-02
1.180500000000044558e+01,3.238400244321253812e-02,3.762397665327993357e-02
1.181000000000044636e+01,3.236780233788418698e-02,3.760515524954136102e-02
1.181500000000044714e+01,3.235161033666258262e-02,3.758634326121471775e-02
1.182000000000044793e+01,3.233542643549364159e-02,3.756754068358994503e-02
1.182500000000044871e+01,3.231925063032531353e-02,3.754874751195933641e-02
1.183000000000044949e+01,3.230308291710756036e-02,3.752996374161754467e-02
1.183500000000045027e+01,3.228692329179239096e-02,3.751118936786156793e-02
1.184000000000045105e+01,3.227077175033384038e-02,3.749242438599075661e-02
1.184500000000045183e+01,3.225462828868793513e-02,3.747366879130681339e-02
1.185000000000045262e+01,3.223849290281276952e-02,3.745492257911382794e-02
1.185500000000045340e+01,3.222236558866842238e-02,3.743618574471817978e-02
1.186000000000045418e+01,3.220624634221701255e-02,3.741745828342862151e-02
1.186500000000045496e+01,3.219013515942268505e-02,3.739874019055625803e-02
1.187000000000045574e+01,3.217403203625157637e-02,3.738003146141454652e-02
1.187500000000045652e+01,3.215793696867186302e-02,3.736133209131926869e-02
1.188000000000045731e+01,3.214184995265373379e-02,3.734264207558856546e-02
1.188500000000045809e+01,3.212577098416940363e-02,3.732396140954290925e-02
1.189000000000045887e+01,3.210970005919307202e-02,3.730529008850510392e-02
1.189500000000045965e+01,3.209363717370098540e-02,3.728662810780033338e-02
1.190000000000046043e+01,3.207758232367139556e-02,3.726797546275608525e-02
1.190500000000046121e+01,3.206153550508455269e-02,3.724933214870217862e-02
1.191000000000046199e+01,3.204549671392271232e-02,3.723069816097079876e-02
1.191500000000046278e+01,3.202946594617017695e-02,3.721207349489644850e-02
1.192000000000046356e+01,3.201344319781321973e-02,3.719345814581596216e-02
1.192500000000046434e+01,3.199742846484013997e-02,3.717485210906851245e-02
1.193000000000046512e+01,3.198142174324123538e-02,3.715625537999561745e-02
1.193500000000046590e+01,3.196542302900882287e-02,3.713766795394107118e-02
1.194000000000046668e+01,3.194943231813720391e-02,3.711908982625106157e-02
1.194500000000046747e+01,3.193344960662269222e-02,3.710052099227409417e-02
1.195000000000046825e+01,3.191747489046362768e-02,3.708196144736097821e-02
1.195500000000046903e+01,3.190150816566032083e-02,3.706341118686482666e-02
1.196000000000046981e+01,3.188554942821508753e-02,3.704487020614114640e-02
1.196500000000047059e+01,3.186959867413226288e-02,3.702633850054770637e-02
1.197000000000047137e+01,3.185365589941815262e-02,3.700781606544464170e-02
1.197500000000047216e+01,3.183772110008108863e-02,3.698930289619436346e-02
1.198000000000047294e+01,3.182179427213138040e-02,3.697079898816164889e-02
1.198500000000047372e+01,3.180587541158132886e-02,3.695230433671355119e-02
1.199000000000047450e+01,3.178996451444526805e-02,3.693381893721946890e-02
1.199500000000047528e+01,3.177406157673947490e-02,3.691534278505111122e-02
1.200000000000047606e+01,3.175816659448225249e-02,3.689687587558250492e-02
1.200500000000047685e+01,3.174227956369387454e-02,3.687841820418998051e-02
1.201000000000047763e+01,3.172640048039663402e-02,3.685996976625219301e-02
1.201500000000047841e+01,3.171052934061479450e-02,3.684153055715009423e-02
1.202000000000047919e+01,3.169466614037459717e-02,3.682310057226696742e-02
1.202500000000047997e+01,3.167881087570428855e-02,3.680467980698839264e-02
1.203000000000048075e+01,3.166296354263410662e-02,3.678626825670226752e-02
1.203500000000048153e+01,3.164712413719624612e-02,3.676786591679877259e-02
1.204000000000048232e+01,3.163129265542492796e-02,3.674947278267042677e-02
1.204500000000048310e+01,3.161546909335632982e-02,3.673108884971202498e-02
1.205000000000048388e+01,3.159965344702862083e-02,3.671271411332068663e-02
1.205500000000048466e+01,3.158384571248194078e-02,3.669434856889583485e-02
1.206000000000048544e+01,3.156804588575842091e-02,3.667599221183916874e-02
1.206500000000048622e+01,3.155225396290217699e-02,3.665764503755471887e-02
1.207000000000048701e+01,3.153646993995930237e-02,3.663930704144879869e-02
1.207500000000048779e+01,3.152069381297785411e-02,3.662097821893002536e-02
1.208000000000048857e+01,3.150492557800787380e-02,3.660265856540930590e-02
1.208500000000048935e+01,3.148916523110138060e-02,3.658434807629983715e-02
1.209000000000049013e+01,3.147341276831237128e-02,3.656604674701712659e-02
1.209500000000049091e+01,3.145766818569682016e-02,3.654775457297897850e-02
1.210000000000049170e+01,3.144193147931265836e-02,3.652947154960547310e-02
1.210500000000049248e+01,3.142620264521981538e-02,3.651119767231897351e-02
1.211000000000049326e+01,3.141048167948016362e-02,3.649293293654417430e-02
1.211500000000049404e+01,3.139476857815755306e-02,3.647467733770801829e-02
1.212000000000049482e+01,3.137906333731781822e-02,3.645643087123974502e-02
1.212500000000049560e+01,3.136336595302873648e-02,3.643819353257088389e-02
1.213000000000049639e+01,3.134767642136006977e-02,3.641996531713526108e-02
1.213500000000049717e+01,3.133199473838356452e-02,3.640174622036897872e-02
1.214000000000049795e+01,3.131632090017288234e-02,3.638353623771041490e-02
1.214500000000049873e+01,3.130065490280369706e-02,3.636533536460023058e-02
1.215000000000049951e+01,3.128499674235361155e-02,3.634714359648137660e-02
1.215500000000050029e+01,3.126934641490221323e-02,3.632896092879907279e-02
1.216000000000050107e+01,3.125370391653103930e-02,3.631078735700082188e-02
1.216500000000050186e+01,3.123806924332358723e-02,3.629262287653643032e-02
1.217000000000050264e+01,3.122244239136531471e-02,3.627446748285793193e-02
1.217500000000050342e+01,3.120682335674365704e-02,3.625632117141965732e-02
1.218000000000050420e+01,3.119121213554796462e-02,3.623818393767824081e-02
1.218500000000050498e+01,3.117560872386960016e-02,3.622005577709253021e-02
1.219000000000050576e+01,3.116001311780182761e-02,3.620193668512369095e-02
1.219500000000050655e+01,3.114442531343988851e-02,3.618382665723514358e-02
1.220000000000050733e+01,3.112884530688098464e-02,3.616572568889258460e-02
1.220500000000050811e+01,3.111327309422426413e-02,3.614763377556395874e-02
1.221000000000050889e+01,3.109770867157081800e-02,3.612955091271951441e-02
1.221500000000050967e+01,3.108215203502370794e-02,3.611147709583172744e-02
1.222000000000051045e+01,3.106660318068792115e-02,3.609341232037537039e-02
1.222500000000051124e+01,3.105106210467041550e-02,3.607535658182744326e-02
1.223000000000051202e+01,3.103552880308007092e-02,3.605730987566725665e-02
1.223500000000051280e+01,3.102000327202773453e-02,3.603927219737634163e-02
1.224000000000051358e+01,3.100448550762618938e-02,3.602124354243849830e-02
1.224500000000051436e+01,3.098897550599016837e-02,3.600322390633980962e-02
1.225000000000051514e+01,3.097347326323635422e-02,3.598521328456859986e-02
1.225500000000051593e+01,3.095797877548335866e-02,3.596721167261542756e-02
1.226000000000051671e+01,3.094249203885173286e-02,3.594921906597314809e-02
1.226500000000051749e+01,3.092701304946399166e-02,3.593123546013684416e-02
1.227000000000051827e+01,3.091154180344456506e-02,3.591326085060384671e-02
1.227500000000051905e+01,3.089607829691984331e-02,3.589529523287378343e-02
1.228000000000051983e+01,3.088062252601811788e-02,3.587733860244847472e-02
1.228500000000052061e+01,3.086517448686966827e-02,3.585939095483205163e-02
1.229000000000052140e+01,3.084973417560664746e-02,3.584145228553081708e-02
1.229500000000052218e+01,3.083430158836321378e-02,3.582352259005340545e-02
1.230000000000052296e+01,3.081887672127540251e-02,3.580560186391062993e-02
1.230500000000052374e+01,3.080345957048121613e-02,3.578769010261560052e-02
1.231000000000052452e+01,3.078805013212058267e-02,3.576978730168364068e-02
1.231500000000052530e+01,3.077264840233534526e-02,3.575189345663233598e-02
1.232000000000052609e+01,3.075725437726928302e-02,3.573400856298149242e-02
1.232500000000052687e+01,3.074186805306812487e-02,3.571613261625317115e-02
1.233000000000052765e+01,3.072648942587948712e-02,3.569826561197168152e-02
1.233500000000052843e+01,3.071111849185296366e-02,3.568040754566356026e-02
1.234000000000052921e+01,3.069575524714002190e-02,3.566255841285758538e-02
1.234500000000052999e+01,3.068039968789409988e-02,3.564471820908474836e-02
1.235000000000053078e+01,3.066505181027052995e-02,3.562688692987833056e-02
1.235500000000053156e+01,3.064971161042658043e-02,3.560906457077378517e-02
1.236000000000053234e+01,3.063437908452143477e-02,3.559125112730884138e-02
1.236500000000053312e+01,3.061905422871621582e-02,3.557344659502346268e-02
1.237000000000053390e+01,3.060373703917395119e-02,3.555565096945980524e-02
1.237500000000053468e+01,3.058842751205958707e-02,3.553786424616228734e-02
1.238000000000053547e+01,3.057312564354001602e-02,3.552008642067756156e-02
1.238500000000053625e+01,3.055783142978399369e-02,3.550231748855447317e-02
1.239000000000053703e+01,3.054254486696222209e-02,3.548455744534412953e-02
1.239500000000053781e+01,3.052726595124732878e-02,3.546680628659983070e-02
1.240000000000053859e+01,3.051199467881385297e-02,3.544906400787717349e-02
1.240500000000053937e+01,3.049673104583822125e-02,3.543133060473387802e-02
1.241000000000054015e+01,3.048147504849882047e-02,3.541360607272994038e-02
1.241500000000054094e+01,3.046622668297591097e-02,3.539589040742757708e-02
1.242000000000054172e+01,3.045098594545166126e-02,3.537818360439120430e-02
1.242500000000054250e+01,3.043575283211016544e-02,3.536048565918750025e-02
1.243000000000054328e+01,3.042052733913744658e-02,3.534279656738530812e-02
1.243500000000054406e+01,3.040530946272138393e-02,3.532511632455570538e-02
1.244000000000054484e+01,3.039009919905181697e-02,3.530744492627201775e-02
1.244500000000054563e+01,3.037489654432045175e-02,3.528978236810973584e-02
1.245000000000054641e+01,3.035970149472092677e-02,3.527212864564659156e-02
1.245500000000054719e+01,3.034451404644876796e-02,3.525448375446254418e-02
1.246000000000054797e+01,3.032933419570140593e-02,3.523684769013971790e-02
1.246500000000054875e+01,3.031416193867818645e-02,3.521922044826249210e-02
1.247000000000054953e+01,3.029899727158032879e-02,3.520160202441742492e-02
1.247500000000055032e+01,3.028384019061098817e-02,3.518399241419328805e-02
1.248000000000055110e+01,3.026869069197520024e-02,3.516639161318108053e-02
1.248500000000055188e+01,3.025354877187989150e-02,3.514879961697398025e-02
1.249000000000055266e+01,3.023841442653391054e-02,3.513121642116739246e-02
1.249500000000055344e+01,3.022328765214796556e-02,3.511364202135890816e-02
1.250000000000055422e+01,3.020816844493470418e-02,3.509607641314832494e-02
1.250500000000055500e+01,3.019305680110863366e-02,3.507851959213764692e-02
1.251000000000055579e+01,3.017795271688615555e-02,3.506097155393107789e-02
1.251500000000055657e+01,3.016285618848561084e-02,3.504343229413501432e-02
1.252000000000055735e+01,3.014776721212716545e-02,3.502590180835805228e-02
1.252500000000055813e+01,3.013268578403292125e-02,3.500838009221098751e-02
1.253000000000055891e+01,3.011761190042685707e-02,3.499086714130681536e-02
1.253500000000055969e+01,3.010254555753484607e-02,3.497336295126070999e-02
1.254000000000056048e+01,3.008748675158464184e-02,3.495586751769006600e-02
1.254500000000056126e+01,3.007243547880587148e-02,3.493838083621443602e-02
1.255000000000056204e+01,3.005739173543008416e-02,3.492090290245558615e-02
1.255500000000056282e+01,3.004235551769067827e-02,3.490343371203748213e-02
1.256000000000056360e+01,3.002732682182296386e-02,3.488597326058624770e-02
1.256500000000056438e+01,3.001230564406412102e-02,3.486852154373022705e-02
1.257000000000056517e+01,2.999729198065320679e-02,3.485107855709994318e-02
1.257500000000056595e+01,2.998228582783118296e-02,3.483364429632808401e-02
1.258000000000056673e+01,2.996728718184085705e-02,3.481621875704953711e-02
1.258500000000056751e+01,2.995229603892694478e-02,3.479880193490136192e-02
1.259000000000056829e+01,2.993731239533602845e-02,3.478139382552283831e-02
1.259500000000056907e+01,2.992233624731656730e-02,3.476399442455540417e-02
1.260000000000056986e+01,2.990736759111889756e-02,3.474660372764263455e-02
1.260500000000057064e+01,2.989240642299524978e-02,3.472922173043035271e-02
1.261000000000057142e+01,2.987745273919968636e-02,3.471184842856653990e-02
1.261500000000057220e+01,2.986250653598818833e-02,3.469448381770132844e-02
1.262000000000057298e+01,2.984756780961859285e-02,3.467712789348705027e-02
1.262500000000057376e+01,2.983263655635059672e-02,3.465978065157820226e-02
1.263000000000057454e+01,2.981771277244579799e-02,3.464244208763145316e-02
1.263500000000057533e+01,2.980279645416761616e-02,3.462511219730565748e-02
1.264000000000057611e+01,2.978788759778139283e-02,3.460779097626185546e-02
1.264500000000057689e+01,2.977298619955430492e-02,3.459047842016321067e-02
1.265000000000057767e+01,2.975809225575541672e-02,3.457317452467507934e-02
1.265500000000057845e+01,2.974320576265564522e-02,3.455587928546499654e-02
1.266000000000057923e+01,2.972832671652776704e-02,3.453859269820266226e-02
1.266500000000058002e+01,2.971345511364643921e-02,3.452131475855992060e-02
1.267000000000058080e+01,2.969859095028817494e-02,3.450404546221082919e-02
1.267500000000058158e+01,2.968373422273135054e-02,3.448678480483154812e-02
1.268000000000058236e+01,2.966888492725621232e-02,3.446953278210044408e-02
1.268500000000058314e+01,2.965404306014483848e-02,3.445228938969803478e-02
1.269000000000058392e+01,2.963920861768121542e-02,3.443505462330698208e-02
1.269500000000058471e+01,2.962438159615113711e-02,3.441782847861213357e-02
1.270000000000058549e+01,2.960956199184229531e-02,3.440061095130048097e-02
1.270500000000058627e+01,2.959474980104421712e-02,3.438340203706117398e-02
1.271000000000058705e+01,2.957994502004829274e-02,3.436620173158552033e-02
1.271500000000058783e+01,2.956514764514777197e-02,3.434901003056698571e-02
1.272000000000058861e+01,2.955035767263773996e-02,3.433182692970119382e-02
1.272500000000058940e+01,2.953557509881517620e-02,3.431465242468590554e-02
1.273000000000059018e+01,2.952079991997885733e-02,3.429748651122106057e-02
1.273500000000059096e+01,2.950603213242945083e-02,3.428032918500872883e-02
1.274000000000059174e+01,2.949127173246945954e-02,3.426318044175311744e-02
1.274500000000059252e+01,2.947651871640324245e-02,3.424604027716060539e-02
1.275000000000059330e+01,2.946177308053700428e-02,3.422890868693972966e-02
1.275500000000059408e+01,2.944703482117879897e-02,3.421178566680114358e-02
1.276000000000059487e+01,2.943230393463852623e-02,3.419467121245767238e-02
1.276500000000059565e+01,2.941758041722794537e-02,3.417756531962427152e-02
1.277000000000059643e+01,2.940286426526061980e-02,3.416046798401804058e-02
1.277500000000059721e+01,2.938815547505200729e-02,3.414337920135823018e-02
1.278000000000059799e+01,2.937345404291936968e-02,3.412629896736622120e-02
1.278500000000059877e+01,2.935875996518183539e-02,3.410922727776554558e-02
1.279000000000059956e+01,2.934407323816037860e-02,3.409216412828185855e-02
1.279500000000060034e+01,2.932939385817777758e-02,3.407510951464296639e-02
1.280000000000060112e+01,2.931472182155869452e-02,3.405806343257881952e-02
1.280500000000060190e+01,2.930005712462961306e-02,3.404102587782150552e-02
1.281000000000060268e+01,2.928539976371883832e-02,3.402399684610521446e-02
1.281500000000060346e+01,2.927074973515652115e-02,3.400697633316630830e-02
1.282000000000060425e+01,2.925610703527466161e-02,3.398996433474325146e-02
1.282500000000060503e+01,2.924147166040708123e-02,3.397296084657667331e-02
1.283000000000060581e+01,2.922684360688944383e-02,3.395596586440929876e-02
1.283500000000060659e+01,2.921222287105924853e-02,3.393897938398601072e-02
1.284000000000060737e+01,2.919760944925580207e-02,3.392200140105379458e-02
1.284500000000060815e+01,2.918300333782026731e-02,3.390503191136180067e-02
1.285000000000060894e+01,2.916840453309563902e-02,3.388807091066128180e-02
1.285500000000060972e+01,2.915381303142673686e-02,3.387111839470559327e-02
1.286000000000061050e+01,2.913922882916018114e-02,3.385417435925026919e-02
1.286500000000061128e+01,2.912465192264446570e-02,3.383723880005291840e-02
1.287000000000061206e+01,2.911008230822988152e-02,3.382031171287328691e-02
1.287500000000061284e+01,2.909551998226855493e-02,3.380339309347326487e-02
1.288000000000061362e+01,2.908096494111443719e-02,3.378648293761682408e-02
1.288500000000061441e+01,2.906641718112330450e-02,3.376958124107009435e-02
1.289000000000061519e+01,2.905187669865274408e-02,3.375268799960128713e-02
1.289500000000061597e+01,2.903734349006218893e-02,3.373580320898074414e-02
1.290000000000061675e+01,2.902281755171285185e-02,3.371892686498093733e-02
1.290500000000061753e+01,2.900829887996782264e-02,3.370205896337644808e-02
1.291000000000061831e+01,2.899378747119196742e-02,3.368519949994395329e-02
1.291500000000061910e+01,2.897928332175198074e-02,3.366834847046225321e-02
1.292000000000061988e+01,2.896478642801639247e-02,3.365150587071228522e-02
1.292500000000062066e+01,2.895029678635551232e-02,3.363467169647706145e-02
1.293000000000062144e+01,2.893581439314150267e-02,3.361784594354170347e-02
1.293500000000062222e+01,2.892133924474831960e-02,3.360102860769346306e-02
1.294000000000062300e+01,2.890687133755175456e-02,3.358421968472168062e-02
1.294500000000062379e+01,2.889241066792937879e-02,3.356741917041783374e-02
1.295000000000062457e+01,2.887795723226060582e-02,3.355062706057548166e-02
1.295500000000062535e+01,2.886351102692664636e-02,3.353384335099026531e-02
1.296000000000062613e+01,2.884907204831052216e-02,3.351706803745998359e-02
1.296500000000062691e+01,2.883464029279705562e-02,3.350030111578448933e-02
1.297000000000062769e+01,2.882021575677289407e-02,3.348354258176575865e-02
1.297500000000062848e+01,2.880579843662649589e-02,3.346679243120787017e-02
1.298000000000062926e+01,2.879138832874811663e-02,3.345005065991698417e-02
1.298500000000063004e+01,2.877698542952980207e-02,3.343331726370139118e-02
1.299000000000063082e+01,2.876258973536542987e-02,3.341659223837142867e-02
1.299500000000063160e+01,2.874820124265066099e-02,3.339987557973959215e-02
1.300000000000063238e+01,2.873381994778298129e-02,3.338316728362041019e-02
1.300500000000063316e+01,2.871944584716165649e-02,3.336646734583053470e-02
1.301000000000063395e+01,2.870507893718775641e-02,3.334977576218872003e-02
1.301500000000063473e+01,2.869071921426418273e-02,3.333309252851581611e-02
1.302000000000063551e+01,2.867636667479558574e-02,3.331641764063471983e-02
1.302500000000063629e+01,2.866202131518844759e-02,3.329975109437045833e-02
1.303000000000063707e+01,2.864768313185105802e-02,3.328309288555014733e-02
1.303500000000063785e+01,2.863335212119346232e-02,3.326644301000297038e-02
1.304000000000063864e+01,2.861902827962753415e-02,3.324980146356018573e-02
1.304500000000063942e+01,2.860471160356693743e-02,3.323316824205518882e-02
1.305000000000064020e+01,2.859040208942712630e-02,3.321654334132341513e-02
1.305500000000064098e+01,2.857609973362533820e-02,3.319992675720238179e-02
1.306000000000064176e+01,2.856180453258062857e-02,3.318331848553172231e-02
1.306500000000064254e+01,2.854751648271380837e-02,3.316671852215311717e-02
1.307000000000064333e+01,2.853323558044751351e-02,3.315012686291034932e-02
1.307500000000064411e+01,2.851896182220615972e-02,3.313354350364927647e-02
1.308000000000064489e+01,2.850469520441593213e-02,3.311696844021782410e-02
1.308500000000064567e+01,2.849043572350483042e-02,3.310040166846599935e-02
1.309000000000064645e+01,2.847618337590262019e-02,3.308384318424589104e-02
1.309500000000064723e+01,2.846193815804086771e-02,3.306729298341165579e-02
1.310000000000064801e+01,2.844770006635291559e-02,3.305075106181952493e-02
1.310500000000064880e+01,2.843346909727388974e-02,3.303421741532781841e-02
1.311000000000064958e+01,2.841924524724072018e-02,3.301769203979691009e-02
1.311500000000065036e+01,2.840502851269208900e-02,3.300117493108924854e-02
1.312000000000065114e+01,2.839081889006847548e-02,3.298466608506935710e-02
1.312500000000065192e+01,2.837661637581212482e-02,3.296816549760380605e-02
1.313000000000065270e+01,2.836242096636708634e-02,3.295167316456126816e-02
1.313500000000065349e+01,2.834823265817918575e-02,3.293518908181247012e-02
1.314000000000065427e+01,2.833405144769600426e-02,3.291871324523019254e-02
1.314500000000065505e+01,2.831987733136691679e-02,3.290224565068929075e-02
1.315000000000065583e+01,2.830571030564307117e-02,3.288578629406668091e-02
1.315500000000065661e+01,2.829155036697738809e-02,3.286933517124133314e-02
1.316000000000065739e+01,2.827739751182456462e-02,3.285289227809430612e-02
1.316500000000065818e+01,2.826325173664108112e-02,3.283645761050867778e-02
1.317000000000065896e+01,2.824911303788517347e-02,3.282003116436964241e-02
1.317500000000065974e+01,2.823498141201686087e-02,3.280361293556438573e-02
1.318000000000066052e+01,2.822085685549791459e-02,3.278720291998218905e-02
1.318500000000066130e+01,2.820673936479189611e-02,3.277080111351440839e-02
1.319000000000066208e+01,2.819262893636414677e-02,3.275440751205441897e-02
1.319500000000066287e+01,2.817852556668175648e-02,3.273802211149765690e-02
1.320000000000066365e+01,2.816442925221357071e-02,3.272164490774161910e-02
1.320500000000066443e+01,2.815033998943022864e-02,3.270527589668587032e-02
1.321000000000066521e+01,2.813625777480413190e-02,3.268891507423198756e-02
1.321500000000066599e+01,2.812218260480940646e-02,3.267256243628365031e-02
1.322000000000066677e+01,2.810811447592200668e-02,3.265621797874652954e-02
1.322500000000066755e+01,2.809405338461959736e-02,3.263988169752838481e-02
1.323000000000066834e+01,2.807999932738164395e-02,3.262355358853901571e-02
1.323500000000066912e+01,2.806595230068933272e-02,3.260723364769024801e-02
1.324000000000066990e+01,2.805191230102564021e-02,3.259092187089598219e-02
1.324500000000067068e+01,2.803787932487529500e-02,3.257461825407214490e-02
1.325000000000067146e+01,2.802385336872477428e-02,3.255832279313668892e-02
1.325500000000067224e+01,2.800983442906233856e-02,3.254203548400964874e-02
1.326000000000067303e+01,2.799582250237797262e-02,3.252575632261307803e-02
1.326500000000067381e+01,2.798181758516345152e-02,3.250948530487107052e-02
1.327000000000067459e+01,2.796781967391226420e-02,3.249322242670975303e-02
1.327500000000067537e+01,2.795382876511968637e-02,3.247696768405732709e-02
1.328000000000067615e+01,2.793984485528272499e-02,3.246072107284397185e-02
1.328500000000067693e+01,2.792586794090015992e-02,3.244448258900194809e-02
1.329000000000067772e+01,2.791189801847252655e-02,3.242825222846552891e-02
1.329500000000067850e+01,2.789793508450208459e-02,3.241202998717101352e-02
1.330000000000067928e+01,2.788397913549284235e-02,3.239581586105678979e-02
1.330500000000068006e+01,2.787003016795058796e-02,3.237960984606320924e-02
1.331000000000068084e+01,2.785608817838284776e-02,3.236341193813268430e-02
1.331500000000068162e+01,2.784215316329887238e-02,3.234722213320965351e-02
1.332000000000068241e+01,2.782822511920967495e-02,3.233104042724058852e-02
1.332500000000068319e+01,2.781430404262801373e-02,3.231486681617398021e-02
1.333000000000068397e+01,2.780038993006841985e-02,3.229870129596035949e-02
1.333500000000068475e+01,2.778648277804709674e-02,3.228254386255227648e-02
1.334000000000068553e+01,2.777258258308206579e-02,3.226639451190429358e-02
1.334500000000068631e+01,2.775868934169304497e-02,3.225025323997301324e-02
1.335000000000068709e+01,2.774480305040150085e-02,3.223412004271706405e-02
1.335500000000068788e+01,2.773092370573065554e-02,3.221799491609707994e-02
1.336000000000068866e+01,2.771705130420545546e-02,3.220187785607572101e-02
1.336500000000068944e+01,2.770318584235258869e-02,3.218576885861767350e-02
1.337000000000069022e+01,2.768932731670048844e-02,3.216966791968962902e-02
1.337500000000069100e+01,2.767547572377931225e-02,3.215357503526031918e-02
1.338000000000069178e+01,2.766163106012096279e-02,3.213749020130048095e-02
1.338500000000069257e+01,2.764779332225907396e-02,3.212141341378284970e-02
1.339000000000069335e+01,2.763396250672901788e-02,3.210534466868220083e-02
1.339500000000069413e+01,2.762013861006789098e-02,3.208928396197530120e-02
1.340000000000069491e+01,2.760632162881452439e-02,3.207323128964095771e-02
1.340500000000069569e+01,2.759251155950949441e-02,3.205718664765997566e-02
1.341000000000069647e+01,2.757870839869508428e-02,3.204115003201515183e-02
1.341500000000069726e+01,2.756491214291533626e-02,3.202512143869132993e-02
1.342000000000069804e+01,2.755112278871598916e-02,3.200910086367532437e-02
1.342500000000069882e+01,2.753734033264453387e-02,3.199308830295597567e-02
1.343000000000069960e+01,2.752356477125017520e-02,3.197708375252413665e-02
1.343500000000070038e+01,2.750979610108385612e-02,3.196108720837266548e-02
1.344000000000070116e+01,2.749603431869822659e-02,3.194509866649641178e-02
1.344500000000070195e+01,2.748227942064767823e-02,3.192911812289222356e-02
1.345000000000070273e+01,2.746853140348832698e-02,3.191314557355897502e-02
1.345500000000070351e+01,2.745479026377800613e-02,3.189718101449752485e-02
1.346000000000070429e+01,2.744105599807626292e-02,3.188122444171074404e-02
1.346500000000070507e+01,2.742732860294437233e-02,3.186527585120350198e-02
1.347000000000070585e+01,2.741360807494533022e-02,3.184933523898264562e-02
1.347500000000070663e+01,2.739989441064386022e-02,3.183340260105704811e-02
1.348000000000070742e+01,2.738618760660637905e-02,3.181747793343755321e-02
1.348500000000070820e+01,2.737248765940106937e-02,3.180156123213702390e-02
1.349000000000070898e+01,2.735879456559777226e-02,3.178565249317030078e-02
1.349500000000070976e+01,2.734510832176806003e-02,3.176975171255424363e-02
1.350000000000071054e+01,2.733142892448527095e-02,3.175385888630765513e-02
1.350500000000071132e+01,2.731775637032438434e-02,3.173797401045137800e-02
1.351000000000071211e+01,2.730409065586214545e-02,3.172209708100821868e-02
1.351500000000071289e+01,2.729043177767697878e-02,3.170622809400299585e-02
1.352000000000071367e+01,2.727677973234906086e-02,3.169036704546249889e-02
1.352500000000071445e+01,2.726313451646021624e-02,3.167451393141549471e-02
1.353000000000071523e+01,2.724949612659404233e-02,3.165866874789276253e-02
1.353500000000071601e+01,2.723586455933580883e-02,3.164283149092705222e-02
1.354000000000071680e+01,2.722223981127250975e-02,3.162700215655311203e-02
1.354500000000071758e+01,2.720862187899284607e-02,3.161118074080764700e-02
1.355000000000071836e+01,2.719501075908721532e-02,3.159536723972936750e-02
1.355500000000071914e+01,2.718140644814771856e-02,3.157956164935895454e-02
1.356000000000071992e+01,2.716780894276817071e-02,3.156376396573908755e-02
1.356500000000072070e+01,2.715421823954409369e-02,3.154797418491440270e-02
1.357000000000072149e+01,2.714063433507271639e-02,3.153219230293154152e-02
1.357500000000072227e+01,2.712705722595293301e-02,3.151641831583908843e-02
1.358000000000072305e+01,2.711348690878538983e-02,3.150065221968761930e-02
1.358500000000072383e+01,2.709992338017240890e-02,3.148489401052969455e-02
1.359000000000072461e+01,2.708636663671801920e-02,3.146914368441985216e-02
1.359500000000072539e+01,2.707281667502793240e-02,3.145340123741459382e-02
1.360000000000072617e+01,2.705927349170957757e-02,3.143766666557238493e-02
1.360500000000072696e+01,2.704573708337206644e-02,3.142193996495367542e-02
1.361000000000072774e+01,2.703220744662621078e-02,3.140622113162088586e-02
1.361500000000072852e+01,2.701868457808452931e-02,3.139051016163840052e-02
1.362000000000072930e+01,2.700516847436121998e-02,3.137480705107258822e-02
1.362500000000073008e+01,2.699165913207217729e-02,3.135911179599178145e-02
1.363000000000073086e+01,2.697815654783499925e-02,3.134342439246624867e-02
1.363500000000073165e+01,2.696466071826896307e-02,3.132774483656824982e-02
1.364000000000073243e+01,2.695117163999504253e-02,3.131207312437202239e-02
1.364500000000073321e+01,2.693768930963590796e-02,3.129640925195373985e-02
1.365000000000073399e+01,2.692421372381590544e-02,3.128075321539155323e-02
1.365500000000073477e+01,2.691074487916108801e-02,3.126510501076558424e-02
1.366000000000073555e+01,2.689728277229917752e-02,3.124946463415788703e-02
1.366500000000073634e+01,2.688382739985960279e-02,3.123383208165250377e-02
1.367000000000073712e+01,2.687037875847345797e-02,3.121820734933542646e-02
1.367500000000073790e+01,2.685693684477352683e-02,3.120259043329460039e-02
1.368000000000073868e+01,2.684350165539428623e-02,3.118698132961993455e-02
1.368500000000073946e+01,2.683007318697189225e-02,3.117138003440328778e-02
1.369000000000074024e+01,2.681665143614419058e-02,3.115578654373847914e-02
1.369500000000074103e+01,2.680323639955070961e-02,3.114020085372126712e-02
1.370000000000074181e+01,2.678982807383264650e-02,3.112462296044940513e-02
1.370500000000074259e+01,2.677642645563286378e-02,3.110905286002253745e-02
1.371000000000074337e+01,2.676303154159593786e-02,3.109349054854231714e-02
1.371500000000074415e+01,2.674964332836812092e-02,3.107793602211230896e-02
1.372000000000074493e+01,2.673626181259733045e-02,3.106238927683803441e-02
1.372500000000074571e+01,2.672288699093314235e-02,3.104685030882697871e-02
1.373000000000074650e+01,2.670951886002683948e-02,3.103131911418856304e-02
1.373500000000074728e+01,2.669615741653137697e-02,3.101579568903414796e-02
1.374000000000074806e+01,2.668280265710136143e-02,3.100028002947706127e-02
1.374500000000074884e+01,2.666945457839309253e-02,3.098477213163254584e-02
1.375000000000074962e+01,2.665611317706454569e-02,3.096927199161780483e-02
1.375500000000075040e+01,2.664277844977534088e-02,3.095377960555198774e-02
1.376000000000075119e+01,2.662945039318680499e-02,3.093829496955618000e-02
1.376500000000075197e+01,2.661612900396192333e-02,3.092281807975340302e-02
1.377000000000075275e+01,2.660281427876533267e-02,3.090734893226862109e-02
1.377500000000075353e+01,2.658950621426334898e-02,3.089188752322874140e-02
1.378000000000075431e+01,2.657620480712396399e-02,3.087643384876261748e-02
1.378500000000075509e+01,2.656291005401683128e-02,3.086098790500100067e-02
1.379000000000075588e+01,2.654962195161326977e-02,3.084554968807662334e-02
1.379500000000075666e+01,2.653634049658626370e-02,3.083011919412412954e-02
1.380000000000075744e+01,2.652306568561045921e-02,3.081469641928009928e-02
1.380500000000075822e+01,2.650979751536216775e-02,3.079928135968304156e-02
1.381000000000075900e+01,2.649653598251936609e-02,3.078387401147340136e-02
1.381500000000075978e+01,2.648328108376167903e-02,3.076847437079355263e-02
1.382000000000076056e+01,2.647003281577041747e-02,3.075308243378781226e-02
1.382500000000076135e+01,2.645679117522853341e-02,3.073769819660241570e-02
1.383000000000076213e+01,2.644355615882064761e-02,3.072232165538552051e-02
1.383500000000076291e+01,2.643032776323303232e-02,3.070695280628722712e-02
1.384000000000076369e+01,2.641710598515362163e-02,3.069159164545952681e-02
1.384500000000076447e+01,2.640389082127200457e-02,3.067623816905637804e-02
1.385000000000076525e+01,2.639068226827943550e-02,3.066089237323365094e-02
1.385500000000076604e+01,2.637748032286879943e-02,3.064555425414912382e-02
1.386000000000076682e+01,2.636428498173465709e-02,3.063022380796250749e-02
1.386500000000076760e+01,2.635109624157322764e-02,3.061490103083543829e-02
1.387000000000076838e+01,2.633791409908235390e-02,3.059958591893146077e-02
1.387500000000076916e+01,2.632473855096155446e-02,3.058427846841604500e-02
1.388000000000076994e+01,2.631156959391202366e-02,3.056897867545658315e-02
1.388500000000077073e+01,2.629840722463654135e-02,3.055368653622238251e-02
1.389000000000077151e+01,2.628525143983959089e-02,3.053840204688465162e-02
1.389500000000077229e+01,2.627210223622727242e-02,3.052312520361654194e-02
1.390000000000077307e+01,2.625895961050735139e-02,3.050785600259310615e-02
1.390500000000077385e+01,2.624582355938923431e-02,3.049259443999129821e-02
1.391000000000077463e+01,2.623269407958398608e-02,3.047734051199000455e-02
1.391500000000077542e+01,2.621957116780429184e-02,3.046209421477000939e-02
1.392000000000077620e+01,2.620645482076449859e-02,3.044685554451401904e-02
1.392500000000077698e+01,2.619334503518059784e-02,3.043162449740664105e-02
1.393000000000077776e+01,2.618024180777021176e-02,3.041640106963438075e-02
1.393500000000077854e+01,2.616714513525262090e-02,3.040118525738567945e-02
1.394000000000077932e+01,2.615405501434872951e-02,3.038597705685086581e-02
1.394500000000078010e+01,2.614097144178111412e-02,3.037077646422217322e-02
1.395000000000078089e+01,2.612789441427394721e-02,3.035558347569375370e-02
1.395500000000078167e+01,2.611482392855305271e-02,3.034039808746163969e-02
1.396000000000078245e+01,2.610175998134591988e-02,3.032522029572379957e-02
1.396500000000078323e+01,2.608870256938164087e-02,3.031005009668007524e-02
1.397000000000078401e+01,2.607565168939096623e-02,3.029488748653222027e-02
1.397500000000078479e+01,2.606260733810627020e-02,3.027973246148387906e-02
1.398000000000078558e+01,2.604956951226157502e-02,3.026458501774061116e-02
1.398500000000078636e+01,2.603653820859251622e-02,3.024944515150987390e-02
1.399000000000078714e+01,2.602351342383638771e-02,3.023431285900100157e-02
1.399500000000078792e+01,2.601049515473209672e-02,3.021918813642524709e-02
1.400000000000078870e+01,2.599748339802017416e-02,3.020407097999574728e-02
1.400500000000078948e+01,2.598447815044281281e-02,3.018896138592752632e-02
1.401000000000079027e+01,2.597147940874380487e-02,3.017385935043752701e-02
1.401500000000079105e+01,2.595848716966858705e-02,3.015876486974456219e-02
1.402000000000079183e+01,2.594550142996421629e-02,3.014367794006933554e-02
1.402500000000079261e+01,2.593252218637938020e-02,3.012859855763446934e-02
1.403000000000079339e+01,2.591954943566439351e-02,3.011352671866443162e-02
1.403500000000079417e+01,2.590658317457120510e-02,3.009846241938561248e-02
1.404000000000079496e+01,2.589362339985337366e-02,3.008340565602627553e-02
1.404500000000079574e+01,2.588067010826609199e-02,3.006835642481658216e-02
1.405000000000079652e+01,2.586772329656616964e-02,3.005331472198856727e-02
1.405500000000079730e+01,2.585478296151203642e-02,3.003828054377616352e-02
1.406000000000079808e+01,2.584184909986374581e-02,3.002325388641517365e-02
1.406500000000079886e+01,2.582892170838298890e-02,3.000823474614327732e-02
1.407000000000079964e+01,2.581600078383306310e-02,2.999322311920007977e-02
1.407500000000080043e+01,2.580308632297887220e-02,2.997821900182700075e-02
1.408000000000080121e+01,2.579017832258695408e-02,2.996322239026739595e-02
1.408500000000080199e+01,2.577727677942546342e-02,2.994823328076647723e-02
1.409000000000080277e+01,2.576438169026417160e-02,2.993325166957135422e-02
1.409500000000080355e+01,2.575149305187444948e-02,2.991827755293097191e-02
1.410000000000080433e+01,2.573861086102931933e-02,2.990331092709617999e-02
1.410500000000080512e+01,2.572573511450337858e-02,2.988835178831972597e-02
1.411000000000080590e+01,2.571286580907285874e-02,2.987340013285617879e-02
1.411500000000080668e+01,2.570000294151561157e-02,2.985845595696201560e-02
1.412000000000080746e+01,2.568714650861107091e-02,2.984351925689558704e-02
1.412500000000080824e+01,2.567429650714031161e-02,2.982859002891710687e-02
1.413000000000080902e+01,2.566145293388601492e-02,2.981366826928864497e-02
1.413500000000080981e+01,2.564861578563244759e-02,2.979875397427420025e-02
1.414000000000081059e+01,2.563578505916551051e-02,2.978384714013955839e-02
1.414500000000081137e+01,2.562296075127268313e-02,2.976894776315240979e-02
1.415000000000081215e+01,2.561014285874310334e-02,2.975405583958233569e-02
1.415500000000081293e+01,2.559733137836745984e-02,2.973917136570077002e-02
1.416000000000081371e+01,2.558452630693809279e-02,2.972429433778097860e-02
1.416500000000081450e+01,2.557172764124891404e-02,2.970942475209812500e-02
1.417000000000081528e+01,2.555893537809543828e-02,2.969456260492923244e-02
1.417500000000081606e+01,2.554614951427480393e-02,2.967970789255318723e-02
1.418000000000081684e+01,2.553337004658575923e-02,2.966486061125071794e-02
1.418500000000081762e+01,2.552059697182862408e-02,2.965002075730444053e-02
1.419000000000081840e+01,2.550783028680533165e-02,2.963518832699882019e-02
1.419500000000081918e+01,2.549506998831942151e-02,2.962036331662017130e-02
1.420000000000081997e+01,2.548231607317601524e-02,2.960554572245667829e-02
1.420500000000082075e+01,2.546956853818185471e-02,2.959073554079836438e-02
1.421000000000082153e+01,2.545682738014526381e-02,2.957593276793712631e-02
1.421500000000082231e+01,2.544409259587617975e-02,2.956113740016672736e-02
1.422000000000082309e+01,2.543136418218609751e-02,2.954634943378275924e-02
1.422500000000082387e+01,2.541864213588816701e-02,2.953156886508267326e-02
1.423000000000082466e+01,2.540592645379707859e-02,2.951679569036579076e-02
1.423500000000082544e+01,2.539321713272914283e-02,2.950202990593324415e-02
1.424000000000082622e+01,2.538051416950224543e-02,2.948727150808806707e-02
1.424500000000082700e+01,2.536781756093588538e-02,2.947252049313510078e-02
1.425000000000082778e+01,2.535512730385113336e-02,2.945777685738106000e-02
1.425500000000082856e+01,2.534244339507066984e-02,2.944304059713449828e-02
1.426000000000082935e+01,2.532976583141874002e-02,2.942831170870580104e-02
1.426500000000083013e+01,2.531709460972119893e-02,2.941359018840723760e-02
1.427000000000083091e+01,2.530442972680550101e-02,2.939887603255289181e-02
1.427500000000083169e+01,2.529177117950063419e-02,2.938416923745867243e-02
1.428000000000083247e+01,2.527911896463724134e-02,2.936946979944240685e-02
1.428500000000083325e+01,2.526647307904747800e-02,2.935477771482367798e-02
1.429000000000083404e+01,2.525383351956516156e-02,2.934009297992395959e-02
1.429500000000083482e+01,2.524120028302564989e-02,2.932541559106655038e-02
1.430000000000083560e+01,2.522857336626585859e-02,2.931074554457659131e-02
1.430500000000083638e+01,2.521595276612435127e-02,2.929608283678105871e-02
1.431000000000083716e+01,2.520333847944121811e-02,2.928142746400877114e-02
1.431500000000083794e+01,2.519073050305816255e-02,2.926677942259038601e-02
1.432000000000083872e+01,2.517812883381844238e-02,2.925213870885837869e-02
1.432500000000083951e+01,2.516553346856690437e-02,2.923750531914708420e-02
1.433000000000084029e+01,2.515294440414999125e-02,2.922287924979265553e-02
1.433500000000084107e+01,2.514036163741571045e-02,2.920826049713309142e-02
1.434000000000084185e+01,2.512778516521363761e-02,2.919364905750819819e-02
1.434500000000084263e+01,2.511521498439493044e-02,2.917904492725963139e-02
1.435000000000084341e+01,2.510265109181232870e-02,2.916444810273087843e-02
1.435500000000084420e+01,2.509009348432013689e-02,2.914985858026723775e-02
1.436000000000084498e+01,2.507754215877422074e-02,2.913527635621588133e-02
1.436500000000084576e+01,2.506499711203206623e-02,2.912070142692574359e-02
1.437000000000084654e+01,2.505245834095267896e-02,2.910613378874763596e-02
1.437500000000084732e+01,2.503992584239666044e-02,2.909157343803418089e-02
1.438000000000084810e+01,2.502739961322617696e-02,2.907702037113981189e-02
1.438500000000084889e+01,2.501487965030498029e-02,2.906247458442079434e-02
1.439000000000084967e+01,2.500236595049835919e-02,2.904793607423522203e-02
1.439500000000085045e+01,2.498985851067320879e-02,2.903340483694301366e-02
1.440000000000085123e+01,2.497735732769796116e-02,2.901888086890589205e-02
1.440500000000085201e+01,2.496486239844262697e-02,2.900436416648741883e-02
1.441000000000085279e+01,2.495237371977877816e-02,2.898985472605296321e-02
1.441500000000085357e+01,2.493989128857956525e-02,2.897535254396972626e-02
1.442000000000085436e+01,2.492741510171967573e-02,2.896085761660669930e-02
1.442500000000085514e+01,2.491494515607538610e-02,2.894636994033470551e-02
1.443000000000085592e+01,2.490248144852452716e-02,2.893188951152639993e-02
1.443500000000085670e+01,2.489002397594648752e-02,2.891741632655623478e-02
1.444000000000085748e+01,2.487757273522222395e-02,2.890295038180046294e-02
1.444500000000085826e+01,2.486512772323425102e-02,2.888849167363718648e-02
1.445000000000085905e+01,2.485268893686663760e-02,2.887404019844628383e-02
1.445500000000085983e+01,2.484025637300502076e-02,2.885959595260946531e-02
1.446000000000086061e+01,2.482783002853658494e-02,2.884515893251024532e-02
1.446500000000086139e+01,2.481540990035008276e-02,2.883072913453393893e-02
1.447000000000086217e+01,2.480299598533581076e-02,2.881630655506768612e-02
1.447500000000086295e+01,2.479058828038563367e-02,2.880189119050041713e-02
1.448000000000086374e+01,2.477818678239296704e-02,2.878748303722288709e-02
1.448500000000086452e+01,2.476579148825277035e-02,2.877308209162763447e-02
1.449000000000086530e+01,2.475340239486157473e-02,2.875868835010901917e-02
1.449500000000086608e+01,2.474101949911745521e-02,2.874430180906319826e-02
1.450000000000086686e+01,2.472864279792002379e-02,2.872992246488814336e-02
1.450500000000086764e+01,2.471627228817046412e-02,2.871555031398362323e-02
1.451000000000086843e+01,2.470390796677150377e-02,2.870118535275116914e-02
1.451500000000086921e+01,2.469154983062741768e-02,2.868682757759417890e-02
1.452000000000086999e+01,2.467919787664402814e-02,2.867247698491779198e-02
1.452500000000087077e+01,2.466685210172871873e-02,2.865813357112900056e-02
1.453000000000087155e+01,2.465451250279039608e-02,2.864379733263653152e-02
1.453500000000087233e+01,2.464217907673952809e-02,2.862946826585096444e-02
1.454000000000087311e+01,2.462985182048814045e-02,2.861514636718464830e-02
1.454500000000087390e+01,2.461753073094976804e-02,2.860083163305172579e-02
1.455000000000087468e+01,2.460521580503952088e-02,2.858652405986814027e-02
1.455500000000087546e+01,2.459290703967405289e-02,2.857222364405161141e-02
1.456000000000087624e+01,2.458060443177153068e-02,2.855793038202167691e-02
1.456500000000087702e+01,2.456830797825169596e-02,2.854364427019965428e-02
1.457000000000087780e+01,2.455601767603580662e-02,2.852936530500864779e-02
1.457500000000087859e+01,2.454373352204668179e-02,2.851509348287355888e-02
1.458000000000087937e+01,2.453145551320866369e-02,2.850082880022104803e-02
1.458500000000088015e+01,2.451918364644764536e-02,2.848657125347960756e-02
1.459000000000088093e+01,2.450691791869103950e-02,2.847232083907949921e-02
1.459500000000088171e+01,2.449465832686781308e-02,2.845807755345276108e-02
1.460000000000088249e+01,2.448240486790846659e-02,2.844384139303322498e-02
1.460500000000088328e+01,2.447015753874503402e-02,2.842961235425649213e-02
1.461000000000088406e+01,2.445791633631107589e-02,2.841539043355998176e-02
1.461500000000088484e+01,2.444568125754170707e-02,2.840117562738285126e-02
1.462000000000088562e+01,2.443345229937355159e-02,2.838696793216607256e-02
1.462500000000088640e+01,2.442122945874478090e-02,2.837276734435238701e-02
1.463000000000088718e+01,2.440901273259508952e-02,2.835857386038630537e-02
1.463500000000088797e+01,2.439680211786572281e-02,2.834438747671412517e-02
1.464000000000088875e+01,2.438459761149942492e-02,2.833020818978392724e-02
1.464500000000088953e+01,2.437239921044049087e-02,2.831603599604557223e-02
1.465000000000089031e+01,2.436020691163473875e-02,2.830187089195068673e-02
1.465500000000089109e+01,2.434802071202952015e-02,2.828771287395266329e-02
1.466000000000089187e+01,2.433584060857369932e-02,2.827356193850668817e-02
1.466500000000089265e+01,2.432366659821769486e-02,2.825941808206971009e-02
1.467000000000089344e+01,2.431149867791339986e-02,2.824528130110045762e-02
1.467500000000089422e+01,2.429933684461429294e-02,2.823115159205942526e-02
1.468000000000089500e+01,2.428718109527533767e-02,2.821702895140886999e-02
1.468500000000089578e+01,2.427503142685303109e-02,2.820291337561284944e-02
1.469000000000089656e+01,2.426288783630539680e-02,2.818880486113715250e-02
1.469500000000089734e+01,2.425075032059196764e-02,2.817470340444934440e-02
1.470000000000089813e+01,2.423861887667381684e-02,2.816060900201877715e-02
1.470500000000089891e+01,2.422649350151351647e-02,2.814652165031654441e-02
1.471000000000089969e+01,2.421437419207517205e-02,2.813244134581554048e-02
1.471500000000090047e+01,2.420226094532441918e-02,2.811836808499037707e-02
1.472000000000090125e+01,2.419015375822838182e-02,2.810430186431747343e-02
1.472500000000090203e+01,2.417805262775572436e-02,2.809024268027498009e-02
1.473000000000090282e+01,2.416595755087661002e-02,2.807619052934281698e-02
1.473500000000090360e+01,2.415386852456273201e-02,2.806214540800268040e-02
1.474000000000090438e+01,2.414178554578729277e-02,2.804810731273801525e-02
1.474500000000090516e+01,2.412970861152500743e-02,2.803407624003401155e-02
1.475000000000090594e+01,2.411763771875211071e-02,2.802005218637764264e-02
1.475500000000090672e+01,2.410557286444635003e-02,2.800603514825762697e-02
1.476000000000090751e+01,2.409351404558696813e-02,2.799202512216444547e-02
1.476500000000090829e+01,2.408146125915475166e-02,2.797802210459031727e-02
1.477000000000090907e+01,2.406941450213195832e-02,2.796402609202923786e-02
1.477500000000090985e+01,2.405737377150237929e-02,2.795003708097694092e-02
1.478000000000091063e+01,2.404533906425130804e-02,2.793605506793093302e-02
1.478500000000091141e+01,2.403331037736555764e-02,2.792208004939044155e-02
1.479000000000091219e+01,2.402128770783343303e-02,2.790811202185648071e-02
1.479500000000091298e+01,2.400927105264474837e-02,2.789415098183178898e-02
1.480000000000091376e+01,2.399726040879083047e-02,2.788019692582086734e-02
1.480500000000091454e+01,2.398525577326450497e-02,2.786624985032995147e-02
1.481000000000091532e+01,2.397325714306011019e-02,2.785230975186704649e-02
1.481500000000091610e+01,2.396126451517348321e-02,2.783837662694187143e-02
1.482000000000091688e+01,2.394927788660195303e-02,2.782445047206594246e-02
1.482500000000091767e+01,2.393729725434436129e-02,2.781053128375247235e-02
1.483000000000091845e+01,2.392532261540106231e-02,2.779661905851643633e-02
1.483500000000091923e+01,2.391335396677389188e-02,2.778271379287455475e-02
1.484000000000092001e+01,2.390139130546618806e-02,2.776881548334530006e-02
1.484500000000092079e+01,2.388943462848280158e-02,2.775492412644885512e-02
1.485000000000092157e+01,2.387748393283006809e-02,2.774103971870718610e-02
1.485500000000092236e+01,2.386553921551582552e-02,2.772716225664395573e-02
1.486000000000092314e+01,2.385360047354941060e-02,2.771329173678460656e-02
1.486500000000092392e+01,2.384166770394164844e-02,2.769942815565628463e-02
1.487000000000092470e+01,2.382974090370486991e-02,2.768557150978788808e-02
1.487500000000092548e+01,2.381782006985289427e-02,2.767172179571006016e-02
1.488000000000092626e+01,2.380590519940104302e-02,2.765787900995516843e-02
1.488500000000092705e+01,2.379399628936612263e-02,2.764404314905731866e-02
1.489000000000092783e+01,2.378209333676641751e-02,2.763021420955234092e-02
1.489500000000092861e+01,2.377019633862173520e-02,2.761639218797781389e-02
1.490000000000092939e+01,2.375830529195335078e-02,2.760257708087303710e-02
1.490500000000093017e+01,2.374642019378403815e-02,2.758876888477905173e-02
1.491000000000093095e+01,2.373454104113806654e-02,2.757496759623860941e-02
1.491500000000093173e+01,2.372266783104116927e-02,2.756117321179622423e-02
1.492000000000093252e+01,2.371080056052059931e-02,2.754738572799809992e-02
1.492500000000093330e+01,2.369893922660508065e-02,2.753360514139219228e-02
1.493000000000093408e+01,2.368708382632481874e-02,2.751983144852819876e-02
1.493500000000093486e+01,2.367523435671151436e-02,2.750606464595750644e-02
1.494000000000093564e+01,2.366339081479834627e-02,2.749230473023324406e-02
1.494500000000093642e+01,2.365155319761999900e-02,2.747855169791026120e-02
1.495000000000093721e+01,2.363972150221259685e-02,2.746480554554514564e-02
1.495500000000093799e+01,2.362789572561378726e-02,2.745106626969619212e-02
1.496000000000093877e+01,2.361607586486268520e-02,2.743733386692341972e-02
1.496500000000093955e+01,2.360426191699987672e-02,2.742360833378856833e-02
1.497000000000094033e+01,2.359245387906744665e-02,2.740988966685510564e-02
1.497500000000094111e+01,2.358065174810894740e-02,2.739617786268820979e-02
1.498000000000094190e+01,2.356885552116941285e-02,2.738247291785478668e-02
1.498500000000094268e+01,2.355706519529536178e-02,2.736877482892343880e-02
1.499000000000094346e+01,2.354528076753477361e-02,2.735508359246451721e-02
1.499500000000094424e+01,2.353350223493713353e-02,2.734139920505005567e-02
1.500000000000094502e+01,2.352172959455336304e-02,2.732772166325382959e-02
1.500500000000094580e+01,2.350996284343589635e-02,2.731405096365129362e-02
1.501000000000094659e+01,2.349820197863861440e-02,2.730038710281967179e-02
1.501500000000094737e+01,2.348644699721690043e-02,2.728673007733783962e-02
1.502000000000094815e+01,2.347469789622758096e-02,2.727307988378642467e-02
1.502500000000094893e+01,2.346295467272897436e-02,2.725943651874776150e-02
1.503000000000094971e+01,2.345121732378085966e-02,2.724579997880586732e-02
1.503500000000095049e+01,2.343948584644449384e-02,2.723217026054648715e-02
1.504000000000095127e+01,2.342776023778260150e-02,2.721854736055707991e-02
1.504500000000095206e+01,2.341604049485937825e-02,2.720493127542680800e-02
1.505000000000095284e+01,2.340432661474049075e-02,2.719132200174652694e-02
1.505500000000095362e+01,2.339261859449305939e-02,2.717771953610880267e-02
1.506000000000095440e+01,2.338091643118568597e-02,2.716412387510792892e-02
1.506500000000095518e+01,2.336922012188844336e-02,2.715053501533987515e-02
1.507000000000095596e+01,2.335752966367285813e-02,2.713695295340231781e-02
1.507500000000095675e+01,2.334584505361191054e-02,2.712337768589465070e-02
1.508000000000095753e+01,2.333416628878007271e-02,2.710980920941794686e-02
1.508500000000095831e+01,2.332249336625326699e-02,2.709624752057500363e-02
1.509000000000095909e+01,2.331082628310887986e-02,2.708269261597029409e-02
1.509500000000095987e+01,2.329916503642574799e-02,2.706914449221000871e-02
1.510000000000096065e+01,2.328750962328419993e-02,2.705560314590202062e-02
1.510500000000096144e+01,2.327586004076598325e-02,2.704206857365590994e-02
1.511000000000096222e+01,2.326421628595434082e-02,2.702854077208295680e-02
1.511500000000096300e+01,2.325257835593395536e-02,2.701501973779612056e-02
1.512000000000096378e+01,2.324094624779097368e-02,2.700150546741008489e-02
1.512500000000096456e+01,2.322931995861301363e-02,2.698799795754118838e-02
1.513000000000096534e+01,2.321769948548911555e-02,2.697449720480749394e-02
1.513500000000096612e+01,2.320608482550981164e-02,2.696100320582871593e-02
1.514000000000096691e+01,2.319447597576707390e-02,2.694751595722631038e-02
1.514500000000096769e+01,2.318287293335431071e-02,2.693403545562339518e-02
1.515000000000096847e+01,2.317127569536642229e-02,2.692056169764478479e-02
1.515500000000096925e+01,2.315968425889975563e-02,2.690709467991697634e-02
1.516000000000097003e+01,2.314809862105207325e-02,2.689363439906815659e-02
1.516500000000097081e+01,2.313651877892261566e-02,2.688018085172819843e-02
1.517000000000097160e+01,2.312494472961209094e-02,2.686673403452866093e-02
1.517500000000097238e+01,2.311337647022263311e-02,2.685329394410279624e-02
1.518000000000097316e+01,2.310181399785782644e-02,2.683986057708554265e-02
1.518500000000097394e+01,2.309025730962270886e-02,2.682643393011349686e-02
1.519000000000097472e+01,2.307870640262378245e-02,2.681301399982495212e-02
1.519500000000097550e+01,2.306716127396896826e-02,2.679960078285989478e-02
1.520000000000097629e+01,2.305562192076766187e-02,2.678619427585997997e-02
1.520500000000097707e+01,2.304408834013067786e-02,2.677279447546854554e-02
1.521000000000097785e+01,2.303256052917029839e-02,2.675940137833062241e-02
1.521500000000097863e+01,2.302103848500023156e-02,2.674601498109288253e-02
1.522000000000097941e+01,2.300952220473565304e-02,2.673263528040372219e-02
1.522500000000098019e+01,2.299801168549314365e-02,2.671926227291317527e-02
1.523000000000098098e+01,2.298650692439077950e-02,2.670589595527296869e-02
1.523500000000098176e+01,2.297500791854802452e-02,2.669253632413651212e-02
1.524000000000098254e+01,2.296351466508583447e-02,2.667918337615888050e-02
1.524500000000098332e+01,2.295202716112655639e-02,2.666583710799681761e-02
1.525000000000098410e+01,2.294054540379401180e-02,2.665249751630873604e-02
1.525500000000098488e+01,2.292906939021345167e-02,2.663916459775474144e-02
1.526000000000098566e+01,2.291759911751155288e-02,2.662583834899658400e-02
1.526500000000098645e+01,2.290613458281644602e-02,2.661251876669770700e-02
1.527000000000098723e+01,2.289467578325769109e-02,2.659920584752320863e-02
1.527500000000098801e+01,2.288322271596628446e-02,2.658589958813986284e-02
1.528000000000098879e+01,2.287177537807465882e-02,2.657259998521610891e-02
1.528500000000098957e+01,2.286033376671667630e-02,2.655930703542203411e-02
1.529000000000099035e+01,2.284889787902763883e-02,2.654602073542941879e-02
1.529500000000099114e+01,2.283746771214427776e-02,2.653274108191171557e-02
1.530000000000099192e+01,2.282604326320476426e-02,2.651946807154400773e-02
1.530500000000099270e+01,2.281462452934868851e-02,2.650620170100305428e-02
1.531000000000099348e+01,2.280321150771709091e-02,2.649294196696728998e-02
1.531500000000099426e+01,2.279180419545241698e-02,2.647968886611678715e-02
1.532000000000099504e+01,2.278040258969855555e-02,2.646644239513330776e-02
1.532500000000099583e+01,2.276900668760083180e-02,2.645320255070023746e-02
1.533000000000099661e+01,2.275761648630598641e-02,2.643996932950266540e-02
1.533500000000099739e+01,2.274623198296217910e-02,2.642674272822731485e-02
1.534000000000099817e+01,2.273485317471902675e-02,2.641352274356256399e-02
1.534500000000099895e+01,2.272348005872754789e-02,2.640030937219844942e-02
1.535000000000099973e+01,2.271211263214019047e-02,2.638710261082667652e-02
1.535500000000100052e+01,2.270075089211082142e-02,2.637390245614057438e-02
1.536000000000100130e+01,2.268939483579475100e-02,2.636070890483515824e-02
1.536500000000100208e+01,2.267804446034869803e-02,2.634752195360709134e-02
1.537000000000100286e+01,2.266669976293079689e-02,2.633434159915466755e-02
1.537500000000100364e+01,2.265536074070062522e-02,2.632116783817786340e-02
1.538000000000100442e+01,2.264402739081915542e-02,2.630800066737828263e-02
1.538500000000100520e+01,2.263269971044881007e-02,2.629484008345920470e-02
1.539000000000100599e+01,2.262137769675340304e-02,2.628168608312551197e-02
1.539500000000100677e+01,2.261006134689817759e-02,2.626853866308378679e-02
1.540000000000100755e+01,2.259875065804980293e-02,2.625539782004222833e-02
1.540500000000100833e+01,2.258744562737635686e-02,2.624226355071068717e-02
1.541000000000100911e+01,2.257614625204732578e-02,2.622913585180066884e-02
1.541500000000100989e+01,2.256485252923363938e-02,2.621601472002530256e-02
1.542000000000101068e+01,2.255356445610761165e-02,2.620290015209940718e-02
1.542500000000101146e+01,2.254228202984299989e-02,2.618979214473940095e-02
1.543000000000101224e+01,2.253100524761494916e-02,2.617669069466335013e-02
1.543500000000101302e+01,2.251973410660002006e-02,2.616359579859097936e-02
1.544000000000101380e+01,2.250846860397621649e-02,2.615050745324364392e-02
1.544500000000101458e+01,2.249720873692291623e-02,2.613742565534434709e-02
1.545000000000101537e+01,2.248595450262092649e-02,2.612435040161772623e-02
1.545500000000101615e+01,2.247470589825246653e-02,2.611128168879004244e-02
1.546000000000101693e+01,2.246346292100115383e-02,2.609821951358923947e-02
1.546500000000101771e+01,2.245222556805202482e-02,2.608516387274484316e-02
1.547000000000101849e+01,2.244099383659153152e-02,2.607211476298805508e-02
1.547500000000101927e+01,2.242976772380750675e-02,2.605907218105167969e-02
1.548000000000102006e+01,2.241854722688920928e-02,2.604603612367017984e-02
1.548500000000102084e+01,2.240733234302730650e-02,2.603300658757965597e-02
1.549000000000102162e+01,2.239612306941386397e-02,2.601998356951781138e-02
1.549500000000102240e+01,2.238491940324234541e-02,2.600696706622403209e-02
1.550000000000102318e+01,2.237372134170764054e-02,2.599395707443927922e-02
1.550500000000102396e+01,2.236252888200601988e-02,2.598095359090616535e-02
1.551000000000102474e+01,2.235134202133516601e-02,2.596795661236894412e-02
1.551500000000102553e+01,2.234016075689416667e-02,2.595496613557348939e-02
1.552000000000102631e+01,2.232898508588350081e-02,2.594198215726730913e-02
1.552500000000102709e+01,2.231781500550505254e-02,2.592900467419952115e-02
1.553000000000102787e+01,2.230665051296211107e-02,2.591603368312088429e-02
1.553500000000102865e+01,2.229549160545936035e-02,2.590306918078379150e-02
1.554000000000102943e+01,2.228433828020287902e-02,2.589011116394223169e-02
1.554500000000103022e+01,2.227319053440014740e-02,2.587715962935183134e-02
1.555000000000103100e+01,2.226204836526005093e-02,2.586421457376986144e-02
1.555500000000103178e+01,2.225091176999284548e-02,2.585127599395518200e-02
1.556000000000103256e+01,2.223978074581021633e-02,2.583834388666829407e-02
1.556500000000103334e+01,2.222865528992521919e-02,2.582541824867131894e-02
1.557000000000103412e+01,2.221753539955231838e-02,2.581249907672797730e-02
1.557500000000103491e+01,2.220642107190735209e-02,2.579958636760364479e-02
1.558000000000103569e+01,2.219531230420758103e-02,2.578668011806528604e-02
1.558500000000103647e+01,2.218420909367162241e-02,2.577378032488147896e-02
1.559000000000103725e+01,2.217311143751951943e-02,2.576088698482244255e-02
1.559500000000103803e+01,2.216201933297268570e-02,2.574800009465999517e-02
1.560000000000103881e+01,2.215093277725392606e-02,2.573511965116758241e-02
1.560500000000103960e+01,2.213985176758744011e-02,2.572224565112025615e-02
1.561000000000104038e+01,2.212877630119881520e-02,2.570937809129466428e-02
1.561500000000104116e+01,2.211770637531501951e-02,2.569651696846910957e-02
1.562000000000104194e+01,2.210664198716441944e-02,2.568366227942345953e-02
1.562500000000104272e+01,2.209558313397676221e-02,2.567081402093922618e-02
1.563000000000104350e+01,2.208452981298318282e-02,2.565797218979951402e-02
1.563500000000104428e+01,2.207348202141619364e-02,2.564513678278904432e-02
1.564000000000104507e+01,2.206243975650970524e-02,2.563230779669414122e-02
1.564500000000104585e+01,2.205140301549899859e-02,2.561948522830275257e-02
1.565000000000104663e+01,2.204037179562074247e-02,2.560666907440441176e-02
1.565500000000104741e+01,2.202934609411298997e-02,2.559385933179025852e-02
1.566000000000104819e+01,2.201832590821518540e-02,2.558105599725305629e-02
1.566500000000104897e+01,2.200731123516812965e-02,2.556825906758716446e-02
1.567000000000104976e+01,2.199630207221401831e-02,2.555546853958853490e-02
1.567500000000105054e+01,2.198529841659644171e-02,2.554268441005473969e-02
1.568000000000105132e+01,2.197430026556033630e-02,2.552990667578494341e-02
1.568500000000105210e+01,2.196330761635204021e-02,2.551713533357992392e-02
1.569000000000105288e+01,2.195232046621925850e-02,2.550437038024203421e-02
1.569500000000105366e+01,2.194133881241108752e-02,2.549161181257524403e-02
1.570000000000105445e+01,2.193036265217797320e-02,2.547885962738512255e-02
1.570500000000105523e+01,2.191939198277177009e-02,2.546611382147883143e-02
1.571000000000105601e+01,2.190842680144568233e-02,2.545337439166514212e-02
1.571500000000105679e+01,2.189746710545429839e-02,2.544064133475440123e-02
1.572000000000105757e+01,2.188651289205357023e-02,2.542791464755857211e-02
1.572500000000105835e+01,2.187556415850084104e-02,2.541519432689118979e-02
1.573000000000105914e+01,2.186462090205481407e-02,2.540248036956741645e-02
1.573500000000105992e+01,2.185368311997556295e-02,2.538977277240397554e-02
1.574000000000106070e+01,2.184275080952453527e-02,2.537707153221918296e-02
1.574500000000106148e+01,2.183182396796454552e-02,2.536437664583298876e-02
1.575000000000106226e+01,2.182090259255978562e-02,2.535168811006687298e-02
1.575500000000106304e+01,2.180998668057580400e-02,2.533900592174396366e-02
1.576000000000106382e+01,2.179907622927952301e-02,2.532633007768893274e-02
1.576500000000106461e+01,2.178817123593923544e-02,2.531366057472805853e-02
1.577000000000106539e+01,2.177727169782459407e-02,2.530099740968921873e-02
1.577500000000106617e+01,2.176637761220662562e-02,2.528834057940184885e-02
1.578000000000106695e+01,2.175548897635771681e-02,2.527569008069700113e-02
1.578500000000106773e+01,2.174460578755161091e-02,2.526304591040730296e-02
1.579000000000106851e+01,2.173372804306343206e-02,2.525040806536694993e-02
1.579500000000106930e+01,2.172285574016965398e-02,2.523777654241174048e-02
1.580000000000107008e+01,2.171198887614812431e-02,2.522515133837904822e-02
1.580500000000107086e+01,2.170112744827804030e-02,2.521253245010783919e-02
1.581000000000107164e+01,2.169027145383996269e-02,2.519991987443864767e-02
1.581500000000107242e+01,2.167942089011582960e-02,2.518731360821359344e-02
1.582000000000107320e+01,2.166857575438891140e-02,2.517471364827637142e-02
1.582500000000107399e+01,2.165773604394385238e-02,2.516211999147226555e-02
1.583000000000107477e+01,2.164690175606665337e-02,2.514953263464813141e-02
1.583500000000107555e+01,2.163607288804468218e-02,2.513695157465239971e-02
1.584000000000107633e+01,2.162524943716664927e-02,2.512437680833508671e-02
1.584500000000107711e+01,2.161443140072262167e-02,2.511180833254775951e-02
1.585000000000107789e+01,2.160361877600404379e-02,2.509924614414358462e-02
1.585500000000107867e+01,2.159281156030368187e-02,2.508669023997730715e-02
1.586000000000107946e+01,2.158200975091567955e-02,2.507414061690524040e-02
1.586500000000108024e+01,2.157121334513552313e-02,2.506159727178525198e-02
1.587000000000108102e+01,2.156042234026006241e-02,2.504906020147680892e-02
1.587500000000108180e+01,2.154963673358750026e-02,2.503652940284091868e-02
1.588000000000108258e+01,2.153885652241736837e-02,2.502400487274018120e-02
1.588500000000108336e+01,2.152808170405057578e-02,2.501148660803875767e-02
1.589000000000108415e+01,2.151731227578936728e-02,2.499897460560238441e-02
1.589500000000108493e+01,2.150654823493734075e-02,2.498646886229836592e-02
1.590000000000108571e+01,2.149578957879945060e-02,2.497396937499556796e-02
1.590500000000108649e+01,2.148503630468198006e-02,2.496147614056442102e-02
1.591000000000108727e+01,2.147428840989258278e-02,2.494898915587692029e-02
1.591500000000108805e+01,2.146354589174024122e-02,2.493650841780663957e-02
1.592000000000108884e+01,2.145280874753529438e-02,2.492403392322870004e-02
1.592500000000108962e+01,2.144207697458942394e-02,2.491156566901979452e-02
1.593000000000109040e+01,2.143135057021565426e-02,2.489910365205817711e-02
1.593500000000109118e+01,2.142062953172836279e-02,2.488664786922367006e-02
1.594000000000109196e+01,2.140991385644325229e-02,2.487419831739764303e-02
1.594500000000109274e+01,2.139920354167738903e-02,2.486175499346303733e-02
1.595000000000109353e+01,2.138849858474917501e-02,2.484931789430433816e-02
1.595500000000109431e+01,2.137779898297833409e-02,2.483688701680761279e-02
1.596000000000109509e+01,2.136710473368595709e-02,2.482446235786045854e-02
1.596500000000109587e+01,2.135641583419446710e-02,2.481204391435205825e-02
1.597000000000109665e+01,2.134573228182762988e-02,2.479963168317312477e-02
1.597500000000109743e+01,2.133505407391052960e-02,2.478722566121594265e-02
1.598000000000109821e+01,2.132438120776961391e-02,2.477482584537435764e-02
1.598500000000109900e+01,2.131371368073265923e-02,2.476243223254374903e-02
1.599000000000109978e+01,2.130305149012877430e-02,2.475004481962106428e-02
1.599500000000110056e+01,2.129239463328840357e-02,2.473766360350479823e-02
1.600000000000110134e+01,2.128174310754334109e-02,2.472528858109498268e-02
1.600500000000110035e+01,2.127109691022669932e-02,2.471291974929323496e-02
1.601000000000109935e+01,2.126045603867292300e-02,2.470055710500268509e-02
1.601500000000109836e+01,2.124982049021781338e-02,2.468820064512803822e-02
1.602000000000109736e+01,2.123919026219847628e-02,2.467585036657553299e-02
1.602500000000109637e+01,2.122856535195336361e-02,2.466350626625296930e-02
1.603000000000109537e+01,2.121794575682226305e-02,2.465116834106968746e-02
1.603500000000109438e+01,2.120733147414628761e-02,2.463883658793655784e-02
1.604000000000109338e+01,2.119672250126787560e-02,2.462651100376602245e-02
1.604500000000109239e+01,2.118611883553080111e-02,2.461419158547205333e-02
1.605000000000109139e+01,2.117552047428017392e-02,2.460187832997016988e-02
1.605500000000109040e+01,2.116492741486240836e-02,2.458957123417743543e-02
1.606000000000108940e+01,2.115433965462526836e-02,2.457727029501245372e-02
1.606500000000108841e+01,2.114375719091783623e-02,2.456497550939536201e-02
1.607000000000108741e+01,2.113318002109052310e-02,2.455268687424785878e-02
1.607500000000108642e+01,2.112260814249506194e-02,2.454040438649315869e-02
1.608000000000108543e+01,2.111204155248452147e-02,2.452812804305603764e-02
1.608500000000108443e+01,2.110148024841327491e-02,2.451585784086278766e-02
1.609000000000108344e+01,2.109092422763703123e-02,2.450359377684125858e-02
1.609500000000108244e+01,2.108037348751282472e-02,2.449133584792082333e-02
1.610000000000108145e+01,2.106982802539900460e-02,2.447908405103240564e-02
1.610500000000108045e+01,2.105928783865525233e-02,2.446683838310844544e-02
1.611000000000107946e+01,2.104875292464254699e-02,2.445459884108293000e-02
1.611500000000107846e+01,2.103822328072322070e-02,2.444236542189137662e-02
1.612000000000107747e+01,2.102769890426090665e-02,2.443013812247083263e-02
1.612500000000107647e+01,2.101717979262054253e-02,2.441791693975989622e-02
1.613000000000107548e+01,2.100666594316841218e-02,2.440570187069865393e-02
1.613500000000107448e+01,2.099615735327209701e-02,2.439349291222877789e-02
1.614000000000107349e+01,2.098565402030051416e-02,2.438129006129342510e-02
1.614500000000107249e+01,2.097515594162387836e-02,2.436909331483730692e-02
1.615000000000107150e+01,2.096466311461372967e-02,2.435690266980666471e-02
1.615500000000107050e+01,2.095417553664291610e-02,2.434471812314924211e-02
1.616000000000106951e+01,2.094369320508560756e-02,2.433253967181434052e-02
1.616500000000106851e+01,2.093321611731728191e-02,2.432036731275276364e-02
1.617000000000106752e+01,2.092274427071474235e-02,2.430820104291686254e-02
1.617500000000106652e+01,2.091227766265608620e-02,2.429604085926048013e-02
1.618000000000106553e+01,2.090181629052072915e-02,2.428388675873902405e-02
1.618500000000106454e+01,2.089136015168940180e-02,2.427173873830939382e-02
1.619000000000106354e+01,2.088090924354414624e-02,2.425959679493002938e-02
1.619500000000106255e+01,2.087046356346829862e-02,2.424746092556087987e-02
1.620000000000106155e+01,2.086002310884652391e-02,2.423533112716341059e-02
1.620500000000106056e+01,2.084958787706479508e-02,2.422320739670062728e-02
1.621000000000105956e+01,2.083915786551036875e-02,2.421108973113704835e-02
1.621500000000105857e+01,2.082873307157183385e-02,2.419897812743869447e-02
1.622000000000105757e+01,2.081831349263908032e-02,2.418687258257313025e-02
1.622500000000105658e+01,2.080789912610329570e-02,2.417477309350940864e-02
1.623000000000105558e+01,2.079748996935697897e-02,2.416267965721812655e-02
1.623500000000105459e+01,2.078708601979393014e-02,2.415059227067137618e-02
1.624000000000105359e+01,2.077668727480925029e-02,2.413851093084276936e-02
1.624500000000105260e+01,2.076629373179935539e-02,2.412643563470742714e-02
1.625000000000105160e+01,2.075590538816195207e-02,2.411436637924200058e-02
1.625500000000105061e+01,2.074552224129605840e-02,2.410230316142464649e-02
1.626000000000104961e+01,2.073514428860197267e-02,2.409024597823502395e-02
1.626500000000104862e+01,2.072477152748132545e-02,2.407819482665430819e-02
1.627000000000104762e+01,2.071440395533702405e-02,2.406614970366519404e-02
1.627500000000104663e+01,2.070404156957328379e-02,2.405411060625186823e-02
1.628000000000104563e+01,2.069368436759561405e-02,2.404207753140003012e-02
1.628500000000104464e+01,2.068333234681082877e-02,2.403005047609690220e-02
1.629000000000104365e+01,2.067298550462702555e-02,2.401802943733119880e-02
1.629500000000104265e+01,2.066264383845362387e-02,2.400601441209315040e-02
1.630000000000104166e+01,2.065230734570131302e-02,2.399400539737448282e-02
1.630500000000104066e+01,2.064197602378208679e-02,2.398200239016843802e-02
1.631000000000103967e+01,2.063164987010923657e-02,2.397000538746974982e-02
1.631500000000103867e+01,2.062132888209734435e-02,2.395801438627466473e-02
1.632000000000103768e+01,2.061101305716228974e-02,2.394602938358093500e-02
1.632500000000103668e+01,2.060070239272124293e-02,2.393405037638779778e-02
1.633000000000103569e+01,2.059039688619266131e-02,2.392207736169600640e-02
1.633500000000103469e+01,2.058009653499629985e-02,2.391011033650781298e-02
1.634000000000103370e+01,2.056980133655320758e-02,2.389814929782696495e-02
1.634500000000103270e+01,2.055951128828570687e-02,2.388619424265870858e-02
1.635000000000103171e+01,2.054922638761743497e-02,2.387424516800979585e-02
1.635500000000103071e+01,2.053894663197329204e-02,2.386230207088846367e-02
1.636000000000102972e+01,2.052867201877947925e-02,2.385036494830446163e-02
1.636500000000102872e+01,2.051840254546349190e-02,2.383843379726901385e-02
1.637000000000102773e+01,2.050813820945410204e-02,2.382650861479486057e-02
1.637500000000102673e+01,2.049787900818137235e-02,2.381458939789622350e-02
1.638000000000102574e+01,2.048762493907664919e-02,2.380267614358882663e-02
1.638500000000102474e+01,2.047737599957255572e-02,2.379076884888987539e-02
1.639000000000102375e+01,2.046713218710301263e-02,2.377886751081807748e-02
1.639500000000102276e+01,2.045689349910322780e-02,2.376697212639363940e-02
1.640000000000102176e+01,2.044665993300968238e-02,2.375508269263822830e-02
1.640500000000102077e+01,2.043643148626013081e-02,2.374319920657503094e-02
1.641000000000101977e+01,2.042620815629362860e-02,2.373132166522871553e-02
1.641500000000101878e+01,2.041598994055049757e-02,2.371945006562543173e-02
1.642000000000101778e+01,2.040577683647235366e-02,2.370758440479281415e-02
1.642500000000101679e+01,2.039556884150206875e-02,2.369572467976000310e-02
1.643000000000101579e+01,2.038536595308383312e-02,2.368387088755760997e-02
1.643500000000101480e+01,2.037516816866308256e-02,2.367202302521772411e-02
1.644000000000101380e+01,2.036497548568654004e-02,2.366018108977394410e-02
1.644500000000101281e+01,2.035478790160221221e-02,2.364834507826134302e-02
1.645000000000101181e+01,2.034460541385936516e-02,2.363651498771645112e-02
1.645500000000101082e+01,2.033442801990856599e-02,2.362469081517732175e-02
1.646000000000100982e+01,2.032425571720164123e-02,2.361287255768346194e-02
1.646500000000100883e+01,2.031408850319168374e-02,2.360106021227587059e-02
1.647000000000100783e+01,2.030392637533308398e-02,2.358925377599702805e-02
1.647500000000100684e+01,2.029376933108148484e-02,2.357745324589089267e-02
1.648000000000100584e+01,2.028361736789381642e-02,2.356565861900289383e-02
1.648500000000100485e+01,2.027347048322827860e-02,2.355386989237994930e-02
1.649000000000100385e+01,2.026332867454433764e-02,2.354208706307045137e-02
1.649500000000100286e+01,2.025319193930272266e-02,2.353031012812426340e-02
1.650000000000100187e+01,2.024306027496545340e-02,2.351853908459272668e-02
1.650500000000100087e+01,2.023293367899579864e-02,2.350677392952866054e-02
1.651000000000099988e+01,2.022281214885831777e-02,2.349501465998636573e-02
1.651500000000099888e+01,2.021269568201881917e-02,2.348326127302160365e-02
1.652000000000099789e+01,2.020258427594438452e-02,2.347151376569161368e-02
1.652500000000099689e+01,2.019247792810337228e-02,2.345977213505510972e-02
1.653000000000099590e+01,2.018237663596540027e-02,2.344803637817226283e-02
1.653500000000099490e+01,2.017228039700134576e-02,2.343630649210473593e-02
1.654000000000099391e+01,2.016218920868336970e-02,2.342458247391564913e-02
1.654500000000099291e+01,2.015210306848486815e-02,2.341286432066959355e-02
1.655000000000099192e+01,2.014202197388052784e-02,2.340115202943263487e-02
1.655500000000099092e+01,2.013194592234628447e-02,2.338944559727229935e-02
1.656000000000098993e+01,2.012187491135934356e-02,2.337774502125758436e-02
1.656500000000098893e+01,2.011180893839817005e-02,2.336605029845894785e-02
1.657000000000098794e+01,2.010174800094248482e-02,2.335436142594831885e-02
1.657500000000098694e+01,2.009169209647328549e-02,2.334267840079908701e-02
1.658000000000098595e+01,2.008164122247281178e-02,2.333100122008610958e-02
1.658500000000098495e+01,2.007159537642456970e-02,2.331932988088570788e-02
1.659000000000098396e+01,2.006155455581333513e-02,2.330766438027566737e-02
1.659500000000098296e+01,2.005151875812511905e-02,2.329600471533522371e-02
1.660000000000098197e+01,2.004148798084720920e-02,2.328435088314508364e-02
1.660500000000098098e+01,2.003146222146814925e-02,2.327270288078741797e-02
1.661000000000097998e+01,2.002144147747772496e-02,2.326106070534584083e-02
1.661500000000097899e+01,2.001142574636699187e-02,2.324942435390544779e-02
1.662000000000097799e+01,2.000141502562824761e-02,2.323779382355277423e-02
1.662500000000097700e+01,1.999140931275506308e-02,2.322616911137581619e-02
1.663000000000097600e+01,1.998140860524225473e-02,2.321455021446404421e-02
1.663500000000097501e+01,1.997141290058587412e-02,2.320293712990835477e-02
1.664000000000097401e+01,1.996142219628325304e-02,2.319132985480111542e-02
1.664500000000097302e+01,1.995143648983295492e-02,2.317972838623616472e-02
1.665000000000097202e+01,1.994145577873481651e-02,2.316813272130876719e-02
1.665500000000097103e+01,1.993148006048990270e-02,2.315654285711564800e-02
1.666000000000097003e+01,1.992150933260053783e-02,2.314495879075499293e-02
1.666500000000096904e+01,1.991154359257029521e-02,2.313338051932643455e-02
1.667000000000096804e+01,1.990158283790400065e-02,2.312180803993105910e-02
1.667500000000096705e+01,1.989162706610771505e-02,2.311024134967139265e-02
1.668000000000096605e+01,1.988167627468875875e-02,2.309868044565142886e-02
1.668500000000096506e+01,1.987173046115570454e-02,2.308712532497659078e-02
1.669000000000096406e+01,1.986178962301836035e-02,2.307557598475376559e-02
1.669500000000096307e+01,1.985185375778778308e-02,2.306403242209128027e-02
1.670000000000096207e+01,1.984192286297627172e-02,2.305249463409890509e-02
1.670500000000096108e+01,1.983199693609737774e-02,2.304096261788785363e-02
1.671000000000096009e+01,1.982207597466588422e-02,2.302943637057080356e-02
1.671500000000095909e+01,1.981215997619783370e-02,2.301791588926186197e-02
1.672000000000095810e+01,1.980224893821050380e-02,2.300640117107657923e-02
1.672500000000095710e+01,1.979234285822240383e-02,2.299489221313194900e-02
1.673000000000095611e+01,1.978244173375330248e-02,2.298338901254641173e-02
1.673500000000095511e+01,1.977254556232419663e-02,2.297189156643984764e-02
1.674000000000095412e+01,1.976265434145731831e-02,2.296039987193357682e-02
1.674500000000095312e+01,1.975276806867615545e-02,2.294891392615035913e-02
1.675000000000095213e+01,1.974288674150542766e-02,2.293743372621438736e-02
1.675500000000095113e+01,1.973301035747108967e-02,2.292595926925131491e-02
1.676000000000095014e+01,1.972313891410034173e-02,2.291449055238820379e-02
1.676500000000094914e+01,1.971327240892160881e-02,2.290302757275358009e-02
1.677000000000094815e+01,1.970341083946455449e-02,2.289157032747738199e-02
1.677500000000094715e+01,1.969355420326008785e-02,2.288011881369100831e-02
1.678000000000094616e+01,1.968370249784035658e-02,2.286867302852726991e-02
1.678500000000094516e+01,1.967385572073872269e-02,2.285723296912042096e-02
1.679000000000094417e+01,1.966401386948980409e-02,2.284579863260616239e-02
1.679500000000094317e+01,1.965417694162943651e-02,2.283437001612160372e-02
1.680000000000094218e+01,1.964434493469469079e-02,2.282294711680529775e-02
1.680500000000094118e+01,1.963451784622387286e-02,2.281152993179723365e-02
1.681000000000094019e+01,1.962469567375652729e-02,2.280011845823882999e-02
1.681500000000093920e+01,1.961487841483341293e-02,2.278871269327293128e-02
1.682000000000093820e+01,1.960506606699653764e-02,2.277731263404381493e-02
1.682500000000093721e+01,1.959525862778912011e-02,2.276591827769718426e-02
1.683000000000093621e+01,1.958545609475562457e-02,2.275452962138016511e-02
1.683500000000093522e+01,1.957565846544172608e-02,2.274314666224131268e-02
1.684000000000093422e+01,1.956586573739434523e-02,2.273176939743062550e-02
1.684500000000093323e+01,1.955607790816162039e-02,2.272039782409950026e-02
1.685000000000093223e+01,1.954629497529292506e-02,2.270903193940078391e-02
1.685500000000093124e+01,1.953651693633884356e-02,2.269767174048873196e-02
1.686000000000093024e+01,1.952674378885119882e-02,2.268631722451902935e-02
1.686500000000092925e+01,1.951697553038302807e-02,2.267496838864878350e-02
1.687000000000092825e+01,1.950721215848861059e-02,2.266362523003652429e-02
1.687500000000092726e+01,1.949745367072342264e-02,2.265228774584220062e-02
1.688000000000092626e+01,1.948770006464417559e-02,2.264095593322718383e-02
1.688500000000092527e+01,1.947795133780881247e-02,2.262962978935426778e-02
1.689000000000092427e+01,1.946820748777648713e-02,2.261830931138765488e-02
1.689500000000092328e+01,1.945846851210758857e-02,2.260699449649297699e-02
1.690000000000092228e+01,1.944873440836370274e-02,2.259568534183727800e-02
1.690500000000092129e+01,1.943900517410764375e-02,2.258438184458903472e-02
1.691000000000092029e+01,1.942928080690346435e-02,2.257308400191811865e-02
1.691500000000091930e+01,1.941956130431641420e-02,2.256179181099582376e-02
1.692000000000091831e+01,1.940984666391296076e-02,2.255050526899486651e-02
1.692500000000091731e+01,1.940013688326079622e-02,2.253922437308936849e-02
1.693000000000091632e+01,1.939043195992884785e-02,2.252794912045487374e-02
1.693500000000091532e+01,1.938073189148721218e-02,2.251667950826832104e-02
1.694000000000091433e+01,1.937103667550724856e-02,2.250541553370809245e-02
1.694500000000091333e+01,1.936134630956150293e-02,2.249415719395396127e-02
1.695000000000091234e+01,1.935166079122374941e-02,2.248290448618710941e-02
1.695500000000091134e+01,1.934198011806896600e-02,2.247165740759013777e-02
1.696000000000091035e+01,1.933230428767335543e-02,2.246041595534703852e-02
1.696500000000090935e+01,1.932263329761432433e-02,2.244918012664324711e-02
1.697000000000090836e+01,1.931296714547048321e-02,2.243794991866557634e-02
1.697500000000090736e+01,1.930330582882167426e-02,2.242672532860225804e-02
1.698000000000090637e+01,1.929364934524894354e-02,2.241550635364292568e-02
1.698500000000090537e+01,1.928399769233453062e-02,2.240429299097862481e-02
1.699000000000090438e+01,1.927435086766190325e-02,2.239308523780180610e-02
1.699500000000090338e+01,1.926470886881573655e-02,2.238188309130632186e-02
1.700000000000090239e+01,1.925507169338190952e-02,2.237068654868741568e-02
1.700500000000090139e+01,1.924543933894749814e-02,2.235949560714176748e-02
1.701000000000090040e+01,1.923581180310081351e-02,2.234831026386742067e-02
1.701500000000089940e+01,1.922618908343133939e-02,2.233713051606385502e-02
1.702000000000089841e+01,1.921657117752978428e-02,2.232595636093191380e-02
1.702500000000089742e+01,1.920695808298807095e-02,2.231478779567388354e-02
1.703000000000089642e+01,1.919734979739930181e-02,2.230362481749341430e-02
1.703500000000089543e+01,1.918774631835780398e-02,2.229246742359558206e-02
1.704000000000089443e+01,1.917814764345910847e-02,2.228131561118682977e-02
1.704500000000089344e+01,1.916855377029993285e-02,2.227016937747503672e-02
1.705000000000089244e+01,1.915896469647820205e-02,2.225902871966944571e-02
1.705500000000089145e+01,1.914938041959305184e-02,2.224789363498070119e-02
1.706000000000089045e+01,1.913980093724481496e-02,2.223676412062087007e-02
1.706500000000088946e+01,1.913022624703502109e-02,2.222564017380337584e-02
1.707000000000088846e+01,1.912065634656639340e-02,2.221452179174306443e-02
1.707500000000088747e+01,1.911109123344287980e-02,2.220340897165616265e-02
1.708000000000088647e+01,1.910153090526959044e-02,2.219230171076029545e-02
1.708500000000088548e+01,1.909197535965287407e-02,2.218120000627446520e-02
1.709000000000088448e+01,1.908242459420023476e-02,2.217010385541908282e-02
1.709500000000088349e+01,1.907287860652040826e-02,2.215901325541594705e-02
1.710000000000088249e+01,1.906333739422330642e-02,2.214792820348823743e-02
1.710500000000088150e+01,1.905380095492004849e-02,2.213684869686052825e-02
1.711000000000088050e+01,1.904426928622293680e-02,2.212577473275878504e-02
1.711500000000087951e+01,1.903474238574547756e-02,2.211470630841035068e-02
1.712000000000087852e+01,1.902522025110236700e-02,2.210364342104396973e-02
1.712500000000087752e+01,1.901570287990948793e-02,2.209258606788977106e-02
1.713000000000087653e+01,1.900619026978393744e-02,2.208153424617924701e-02
1.713500000000087553e+01,1.899668241834398530e-02,2.207048795314529854e-02
1.714000000000087454e+01,1.898717932320909130e-02,2.205944718602221091e-02
1.714500000000087354e+01,1.897768098199991912e-02,2.204841194204563981e-02
1.715000000000087255e+01,1.896818739233831208e-02,2.203738221845262524e-02
1.715500000000087155e+01,1.895869855184731390e-02,2.202635801248160885e-02
1.716000000000087056e+01,1.894921445815114097e-02,2.201533932137238192e-02
1.716500000000086956e+01,1.893973510887521708e-02,2.200432614236613738e-02
1.717000000000086857e+01,1.893026050164613519e-02,2.199331847270545245e-02
1.717500000000086757e+01,1.892079063409169912e-02,2.198231630963426789e-02
1.718000000000086658e+01,1.891132550384087840e-02,2.197131965039791218e-02
1.718500000000086558e+01,1.890186510852382568e-02,2.196032849224309469e-02
1.719000000000086459e+01,1.889240944577190440e-02,2.194934283241789866e-02
1.719500000000086359e+01,1.888295851321764376e-02,2.193836266817177777e-02
1.720000000000086260e+01,1.887351230849475953e-02,2.192738799675557002e-02
1.720500000000086160e+01,1.886407082923814357e-02,2.191641881542148382e-02
1.721000000000086061e+01,1.885463407308390210e-02,2.190545512142310497e-02
1.721500000000085961e+01,1.884520203766928276e-02,2.189449691201538969e-02
1.722000000000085862e+01,1.883577472063274055e-02,2.188354418445468200e-02
1.722500000000085763e+01,1.882635211961390317e-02,2.187259693599867549e-02
1.723000000000085663e+01,1.881693423225358486e-02,2.186165516390645158e-02
1.723500000000085564e+01,1.880752105619377598e-02,2.185071886543844821e-02
1.724000000000085464e+01,1.879811258907765348e-02,2.183978803785649805e-02
1.724500000000085365e+01,1.878870882854955307e-02,2.182886267842377992e-02
1.725000000000085265e+01,1.877930977225501438e-02,2.181794278440485346e-02
1.725500000000085166e+01,1.876991541784073583e-02,2.180702835306563489e-02
1.726000000000085066e+01,1.876052576295460933e-02,2.179611938167343166e-02
1.726500000000084967e+01,1.875114080524568905e-02,2.178521586749690431e-02
1.727000000000084867e+01,1.874176054236421571e-02,2.177431780780606299e-02
1.727500000000084768e+01,1.873238497196159577e-02,2.176342519987231605e-02
1.728000000000084668e+01,1.872301409169041184e-02,2.175253804096841104e-02
1.728500000000084569e+01,1.871364789920443653e-02,2.174165632836847287e-02
1.729000000000084469e+01,1.870428639215859085e-02,2.173078005934798995e-02
1.729500000000084370e+01,1.869492956820898930e-02,2.171990923118380726e-02
1.730000000000084270e+01,1.868557742501290864e-02,2.170904384115413324e-02
1.730500000000084171e+01,1.867622996022880524e-02,2.169818388653853986e-02
1.731000000000084071e+01,1.866688717151629776e-02,2.168732936461796254e-02
1.731500000000083972e+01,1.865754905653618442e-02,2.167648027267468983e-02
1.732000000000083872e+01,1.864821561295043270e-02,2.166563660799238067e-02
1.732500000000083773e+01,1.863888683842216190e-02,2.165479836785604711e-02
1.733000000000083674e+01,1.862956273061568829e-02,2.164396554955205082e-02
1.733500000000083574e+01,1.862024328719648000e-02,2.163313815036812041e-02
1.734000000000083475e+01,1.861092850583116742e-02,2.162231616759334452e-02
1.734500000000083375e+01,1.860161838418757096e-02,2.161149959851816141e-02
1.735000000000083276e+01,1.859231291993465249e-02,2.160068844043436589e-02
1.735500000000083176e+01,1.858301211074255693e-02,2.158988269063510934e-02
1.736000000000083077e+01,1.857371595428259498e-02,2.157908234641489620e-02
1.736500000000082977e+01,1.856442444822722221e-02,2.156828740506958053e-02
1.737000000000082878e+01,1.855513759025008078e-02,2.155749786389636949e-02
1.737500000000082778e+01,1.854585537802596468e-02,2.154671372019383718e-02
1.738000000000082679e+01,1.853657780923084059e-02,2.153593497126188652e-02
1.738500000000082579e+01,1.852730488154182703e-02,2.152516161440178738e-02
1.739000000000082480e+01,1.851803659263720828e-02,2.151439364691615577e-02
1.739500000000082380e+01,1.850877294019643779e-02,2.150363106610895733e-02
1.740000000000082281e+01,1.849951392190011742e-02,2.149287386928550037e-02
1.740500000000082181e+01,1.849025953543001824e-02,2.148212205375244280e-02
1.741000000000082082e+01,1.848100977846907356e-02,2.147137561681779910e-02
1.741500000000081982e+01,1.847176464870135468e-02,2.146063455579091950e-02
1.742000000000081883e+01,1.846252414381211945e-02,2.144989886798251769e-02
1.742500000000081783e+01,1.845328826148777412e-02,2.143916855070462577e-02
1.743000000000081684e+01,1.844405699941586291e-02,2.142844360127062892e-02
1.743500000000081585e+01,1.843483035528511657e-02,2.141772401699527928e-02
1.744000000000081485e+01,1.842560832678540733e-02,2.140700979519464739e-02
1.744500000000081386e+01,1.841639091160776273e-02,2.139630093318614645e-02
1.745000000000081286e+01,1.840717810744436911e-02,2.138559742828855317e-02
1.745500000000081187e+01,1.839796991198856813e-02,2.137489927782196264e-02
1.746000000000081087e+01,1.838876632293484290e-02,2.136420647910781609e-02
1.746500000000080988e+01,1.837956733797884920e-02,2.135351902946890090e-02
1.747000000000080888e+01,1.837037295481738428e-02,2.134283692622934714e-02
1.747500000000080789e+01,1.836118317114839721e-02,2.133216016671461365e-02
1.748000000000080689e+01,1.835199798467098548e-02,2.132148874825149851e-02
1.748500000000080590e+01,1.834281739308540535e-02,2.131082266816814244e-02
1.749000000000080490e+01,1.833364139409306842e-02,2.130016192379401846e-02
1.749500000000080391e+01,1.832446998539652080e-02,2.128950651245993184e-02
1.750000000000080291e+01,1.831530316469947434e-02,2.127885643149803746e-02
1.750500000000080192e+01,1.830614092970677537e-02,2.126821167824180514e-02
1.751000000000080092e+01,1.829698327812442557e-02,2.125757225002605777e-02
1.751500000000079993e+01,1.828783020765957501e-02,2.124693814418693663e-02
1.752000000000079893e+01,1.827868171602051520e-02,2.123630935806192221e-02
1.752500000000079794e+01,1.826953780091668950e-02,2.122568588898983075e-02
1.753000000000079694e+01,1.826039846005867925e-02,2.121506773431079684e-02
1.753500000000079595e+01,1.825126369115821767e-02,2.120445489136630127e-02
1.754000000000079496e+01,1.824213349192818981e-02,2.119384735749914664e-02
1.754500000000079396e+01,1.823300786008261176e-02,2.118324513005346091e-02
1.755000000000079297e+01,1.822388679333664455e-02,2.117264820637470776e-02
1.755500000000079197e+01,1.821477028940660450e-02,2.116205658380968316e-02
1.756000000000079098e+01,1.820565834600993901e-02,2.115147025970649797e-02
1.756500000000078998e+01,1.819655096086523691e-02,2.114088923141459186e-02
1.757000000000078899e+01,1.818744813169223193e-02,2.113031349628473679e-02
1.757500000000078799e+01,1.817834985621180274e-02,2.111974305166903002e-02
1.758000000000078700e+01,1.816925613214595905e-02,2.110917789492088720e-02
1.758500000000078600e+01,1.816016695721785201e-02,2.109861802339505280e-02
1.759000000000078501e+01,1.815108232915177769e-02,2.108806343444758619e-02
1.759500000000078401e+01,1.814200224567317013e-02,2.107751412543588596e-02
1.760000000000078302e+01,1.813292670450859442e-02,2.106697009371866561e-02
1.760500000000078202e+01,1.812385570338575363e-02,2.105643133665595010e-02
1.761000000000078103e+01,1.811478924003349922e-02,2.104589785160908971e-02
1.761500000000078003e+01,1.810572731218181020e-02,2.103536963594076353e-02
1.762000000000077904e+01,1.809666991756179663e-02,2.102484668701495862e-02
1.762500000000077804e+01,1.808761705390569963e-02,2.101432900219699085e-02
1.763000000000077705e+01,1.807856871894692255e-02,2.100381657885348405e-02
1.763500000000077605e+01,1.806952491041996858e-02,2.099330941435238740e-02
1.764000000000077506e+01,1.806048562606049276e-02,2.098280750606296152e-02
1.764500000000077407e+01,1.805145086360528811e-02,2.097231085135578543e-02
1.765000000000077307e+01,1.804242062079225786e-02,2.096181944760275306e-02
1.765500000000077208e+01,1.803339489536045365e-02,2.095133329217706980e-02
1.766000000000077108e+01,1.802437368505005813e-02,2.094085238245326289e-02
1.766500000000077009e+01,1.801535698760237461e-02,2.093037671580717796e-02
1.767000000000076909e+01,1.800634480075984784e-02,2.091990628961595128e-02
1.767500000000076810e+01,1.799733712226604665e-02,2.090944110125805139e-02
1.768000000000076710e+01,1.798833394986566747e-02,2.089898114811324092e-02
1.768500000000076611e+01,1.797933528130453429e-02,2.088852642756261480e-02
1.769000000000076511e+01,1.797034111432960560e-02,2.087807693698854813e-02
1.769500000000076412e+01,1.796135144668895359e-02,2.086763267377476916e-02
1.770000000000076312e+01,1.795236627613178496e-02,2.085719363530627590e-02
1.770500000000076213e+01,1.794338560040843744e-02,2.084675981896938826e-02
1.771000000000076113e+01,1.793440941727037288e-02,2.083633122215173758e-02
1.771500000000076014e+01,1.792543772447016334e-02,2.082590784224225278e-02
1.772000000000075914e+01,1.791647051976152580e-02,2.081548967663117422e-02
1.772500000000075815e+01,1.790750780089929439e-02,2.080507672271004679e-02
1.773000000000075715e+01,1.789854956563941349e-02,2.079466897787173377e-02
1.773500000000075616e+01,1.788959581173896543e-02,2.078426643951038211e-02
1.774000000000075516e+01,1.788064653695614972e-02,2.077386910502144676e-02
1.774500000000075417e+01,1.787170173905027956e-02,2.076347697180169066e-02
1.775000000000075318e+01,1.786276141578179918e-02,2.075309003724917431e-02
1.775500000000075218e+01,1.785382556491227693e-02,2.074270829876327313e-02
1.776000000000075119e+01,1.784489418420438442e-02,2.073233175374464277e-02
1.776500000000075019e+01,1.783596727142192431e-02,2.072196039959526767e-02
1.777000000000074920e+01,1.782704482432982337e-02,2.071159423371839864e-02
1.777500000000074820e+01,1.781812684069411165e-02,2.070123325351860138e-02
1.778000000000074721e+01,1.780921331828194329e-02,2.069087745640174614e-02
1.778500000000074621e+01,1.780030425486159654e-02,2.068052683977498682e-02
1.779000000000074522e+01,1.779139964820245293e-02,2.067018140104677840e-02
1.779500000000074422e+01,1.778249949607501809e-02,2.065984113762689423e-02
1.780000000000074323e+01,1.777360379625091830e-02,2.064950604692637401e-02
1.780500000000074223e+01,1.776471254650287962e-02,2.063917612635755849e-02
1.781000000000074124e+01,1.775582574460475224e-02,2.062885137333409641e-02
1.781500000000074024e+01,1.774694338833150350e-02,2.061853178527092018e-02
1.782000000000073925e+01,1.773806547545920057e-02,2.060821735958424938e-02
1.782500000000073825e+01,1.772919200376503468e-02,2.059790809369161854e-02
1.783000000000073726e+01,1.772032297102730733e-02,2.058760398501182504e-02
1.783500000000073626e+01,1.771145837502542675e-02,2.057730503096497771e-02
1.784000000000073527e+01,1.770259821353991486e-02,2.056701122897247255e-02
1.784500000000073427e+01,1.769374248435240035e-02,2.055672257645699275e-02
1.785000000000073328e+01,1.768489118524562906e-02,2.054643907084250862e-02
1.785500000000073229e+01,1.767604431400345705e-02,2.053616070955427766e-02
1.786000000000073129e+01,1.766720186841083326e-02,2.052588749001885496e-02
1.786500000000073030e+01,1.765836384625383074e-02,2.051561940966407580e-02
1.787000000000072930e+01,1.764953024531962580e-02,2.050535646591906264e-02
1.787500000000072831e+01,1.764070106339650154e-02,2.049509865621423205e-02
1.788000000000072731e+01,1.763187629827383737e-02,2.048484597798127388e-02
1.788500000000072632e+01,1.762305594774214376e-02,2.047459842865316515e-02
1.789000000000072532e+01,1.761424000959300670e-02,2.046435600566417004e-02
1.789500000000072433e+01,1.760542848161913282e-02,2.045411870644984684e-02
1.790000000000072333e+01,1.759662136161433202e-02,2.044388652844701323e-02
1.790500000000072234e+01,1.758781864737351749e-02,2.043365946909378797e-02
1.791000000000072134e+01,1.757902033669271266e-02,2.042343752582956654e-02
1.791500000000072035e+01,1.757022642736902687e-02,2.041322069609501771e-02
1.792000000000071935e+01,1.756143691720068317e-02,2.040300897733210092e-02
1.792500000000071836e+01,1.755265180398700095e-02,2.039280236698405580e-02
1.793000000000071736e+01,1.754387108552839941e-02,2.038260086249539180e-02
1.793500000000071637e+01,1.753509475962640451e-02,2.037240446131189861e-02
1.794000000000071537e+01,1.752632282408364203e-02,2.036221316088064962e-02
1.794500000000071438e+01,1.751755527670383061e-02,2.035202695864999842e-02
1.795000000000071338e+01,1.750879211529179219e-02,2.034184585206955456e-02
1.795500000000071239e+01,1.750003333765344157e-02,2.033166983859022864e-02
1.796000000000071140e+01,1.749127894159579685e-02,2.032149891566419758e-02
1.796500000000071040e+01,1.748252892492697594e-02,2.031133308074490121e-02
1.797000000000070941e+01,1.747378328545617573e-02,2.030117233128706997e-02
1.797500000000070841e+01,1.746504202099371378e-02,2.029101666474669372e-02
1.798000000000070742e+01,1.745630512935099007e-02,2.028086607858105295e-02
1.798500000000070642e+01,1.744757260834049403e-02,2.027072057024868409e-02
1.799000000000070543e+01,1.743884445577581835e-02,2.026058013720938994e-02
1.799500000000070443e+01,1.743012066947164859e-02,2.025044477692426736e-02
1.800000000000070344e+01,1.742140124724375974e-02,2.024031448685566226e-02
1.800500000000070244e+01,1.741268618690902312e-02,2.023018926446720073e-02
1.801000000000070145e+01,1.740397548628540292e-02,2.022006910722377523e-02
1.801500000000070045e+01,1.739526914319195275e-02,2.020995401259154112e-02
1.802000000000069946e+01,1.738656715544880868e-02,2.019984397803792700e-02
1.802500000000069846e+01,1.737786952087721354e-02,2.018973900103163133e-02
1.803000000000069747e+01,1.736917623729948568e-02,2.017963907904261542e-02
1.803500000000069647e+01,1.736048730253904326e-02,2.016954420954210001e-02
1.804000000000069548e+01,1.735180271442039734e-02,2.015945439000257911e-02
1.804500000000069448e+01,1.734312247076912755e-02,2.014936961789780615e-02
1.805000000000069349e+01,1.733444656941192027e-02,2.013928989070280784e-02
1.805500000000069249e+01,1.732577500817653396e-02,2.012921520589385643e-02
1.806000000000069150e+01,1.731710778489182687e-02,2.011914556094850093e-02
1.806500000000069051e+01,1.730844489738773626e-02,2.010908095334555321e-02
1.807000000000068951e+01,1.729978634349529226e-02,2.009902138056507762e-02
1.807500000000068852e+01,1.729113212104659708e-02,2.008896684008840486e-02
1.808000000000068752e+01,1.728248222787484925e-02,2.007891732939812157e-02
1.808500000000068653e+01,1.727383666181432631e-02,2.006887284597808074e-02
1.809000000000068553e+01,1.726519542070038826e-02,2.005883338731337395e-02
1.809500000000068454e+01,1.725655850236948105e-02,2.004879895089038688e-02
1.810000000000068354e+01,1.724792590465913308e-02,2.003876953419672993e-02
1.810500000000068255e+01,1.723929762540794830e-02,2.002874513472128679e-02
1.811000000000068155e+01,1.723067366245562351e-02,2.001872574995419013e-02
1.811500000000068056e+01,1.722205401364292066e-02,2.000871137738682859e-02
1.812000000000067956e+01,1.721343867681169801e-02,1.999870201451185367e-02
1.812500000000067857e+01,1.720482764980487550e-02,1.998869765882315894e-02
1.813000000000067757e+01,1.719622093046646941e-02,1.997869830781590431e-02
1.813500000000067658e+01,1.718761851664156459e-02,1.996870395898648828e-02
1.814000000000067558e+01,1.717902040617632839e-02,1.995871460983258266e-02
1.814500000000067459e+01,1.717042659691801407e-02,1.994873025785309090e-02
1.815000000000067359e+01,1.716183708671492267e-02,1.993875090054817931e-02
1.815500000000067260e+01,1.715325187341646893e-02,1.992877653541925628e-02
1.816000000000067160e+01,1.714467095487311188e-02,1.991880715996897921e-02
1.816500000000067061e+01,1.713609432893640691e-02,1.990884277170126837e-02
1.817000000000066962e+01,1.712752199345897106e-02,1.989888336812128955e-02
1.817500000000066862e+01,1.711895394629450035e-02,1.988892894673543674e-02
1.818000000000066763e+01,1.711039018529777328e-02,1.987897950505138067e-02
1.818500000000066663e+01,1.710183070832462654e-02,1.986903504057800640e-02
1.819000000000066564e+01,1.709327551323197233e-02,1.985909555082548267e-02
1.819500000000066464e+01,1.708472459787781228e-02,1.984916103330519599e-02
1.820000000000066365e+01,1.707617796012119923e-02,1.983923148552978188e-02
1.820500000000066265e+01,1.706763559782225811e-02,1.982930690501313181e-02
1.821000000000066166e+01,1.705909750884219978e-02,1.981938728927036542e-02
1.821500000000066066e+01,1.705056369104328978e-02,1.980947263581786522e-02
1.822000000000065967e+01,1.704203414228886923e-02,1.979956294217322457e-02
1.822500000000065867e+01,1.703350886044334433e-02,1.978965820585531707e-02
1.823000000000065768e+01,1.702498784337220031e-02,1.977975842438423060e-02
1.823500000000065668e+01,1.701647108894198054e-02,1.976986359528130552e-02
1.824000000000065569e+01,1.700795859502029009e-02,1.975997371606911038e-02
1.824500000000065469e+01,1.699945035947582339e-02,1.975008878427147313e-02
1.825000000000065370e+01,1.699094638017830880e-02,1.974020879741343604e-02
1.825500000000065270e+01,1.698244665499857101e-02,1.973033375302130077e-02
1.826000000000065171e+01,1.697395118180848247e-02,1.972046364862259371e-02
1.826500000000065072e+01,1.696545995848098079e-02,1.971059848174608331e-02
1.827000000000064972e+01,1.695697298289007560e-02,1.970073824992177314e-02
1.827500000000064873e+01,1.694849025291083472e-02,1.969088295068089842e-02
1.828000000000064773e+01,1.694001176641938763e-02,1.968103258155593990e-02
1.828500000000064674e+01,1.693153752129293241e-02,1.967118714008060307e-02
1.829000000000064574e+01,1.692306751540972182e-02,1.966134662378982503e-02
1.829500000000064475e+01,1.691460174664907376e-02,1.965151103021978499e-02
1.830000000000064375e+01,1.690614021289137126e-02,1.964168035690789030e-02
1.830500000000064276e+01,1.689768291201805203e-02,1.963185460139278346e-02
1.831000000000064176e+01,1.688922984191160506e-02,1.962203376121432821e-02
1.831500000000064077e+01,1.688078100045559485e-02,1.961221783391363035e-02
1.832000000000063977e+01,1.687233638553463713e-02,1.960240681703302387e-02
1.832500000000063878e+01,1.686389599503441625e-02,1.959260070811606400e-02
1.833000000000063778e+01,1.685545982684164695e-02,1.958279950470754802e-02
1.833500000000063679e+01,1.684702787884413341e-02,1.957300320435348406e-02
1.834000000000063579e+01,1.683860014893070675e-02,1.956321180460113274e-02
1.834500000000063480e+01,1.683017663499128749e-02,1.955342530299895507e-02
1.835000000000063380e+01,1.682175733491682312e-02,1.954364369709665761e-02
1.835500000000063281e+01,1.681334224659932625e-02,1.953386698444515776e-02
1.836000000000063181e+01,1.680493136793186765e-02,1.952409516259660804e-02
1.836500000000063082e+01,1.679652469680857282e-02,1.951432822910438569e-02
1.837000000000062983e+01,1.678812223112460464e-02,1.950456618152308919e-02
1.837500000000062883e+01,1.677972396877620495e-02,1.949480901740854172e-02
1.838000000000062784e+01,1.677132990766063911e-02,1.948505673431777732e-02
1.838500000000062684e+01,1.676294004567625492e-02,1.947530932980907556e-02
1.839000000000062585e+01,1.675455438072242370e-02,1.946556680144191642e-02
1.839500000000062485e+01,1.674617291069958533e-02,1.945582914677701503e-02
1.840000000000062386e+01,1.673779563350922747e-02,1.944609636337629732e-02
1.840500000000062286e+01,1.672942254705387863e-02,1.943636844880290704e-02
1.841000000000062187e+01,1.672105364923711854e-02,1.942664540062122303e-02
1.841500000000062087e+01,1.671268893796359206e-02,1.941692721639681762e-02
1.842000000000061988e+01,1.670432841113897102e-02,1.940721389369651217e-02
1.842500000000061888e+01,1.669597206666998887e-02,1.939750543008831110e-02
1.843000000000061789e+01,1.668761990246441992e-02,1.938780182314146436e-02
1.843500000000061689e+01,1.667927191643108625e-02,1.937810307042641539e-02
1.844000000000061590e+01,1.667092810647985077e-02,1.936840916951484276e-02
1.844500000000061490e+01,1.666258847052163802e-02,1.935872011797963241e-02
1.845000000000061391e+01,1.665425300646839954e-02,1.934903591339487416e-02
1.845500000000061291e+01,1.664592171223313460e-02,1.933935655333588258e-02
1.846000000000061192e+01,1.663759458572989722e-02,1.932968203537918650e-02
1.846500000000061092e+01,1.662927162487377875e-02,1.932001235710251522e-02
1.847000000000060993e+01,1.662095282758091139e-02,1.931034751608482966e-02
1.847500000000060894e+01,1.661263819176847165e-02,1.930068750990627732e-02
1.848000000000060794e+01,1.660432771535468033e-02,1.929103233614823734e-02
1.848500000000060695e+01,1.659602139625879560e-02,1.928138199239328582e-02
1.849000000000060595e+01,1.658771923240111995e-02,1.927173647622520969e-02
1.849500000000060496e+01,1.657942122170299321e-02,1.926209578522901020e-02
1.850000000000060396e+01,1.657112736208679257e-02,1.925245991699089942e-02
1.850500000000060297e+01,1.656283765147593956e-02,1.924282886909828294e-02
1.851000000000060197e+01,1.655455208779489651e-02,1.923320263913978409e-02
1.851500000000060098e+01,1.654627066896915619e-02,1.922358122470523012e-02
1.852000000000059998e+01,1.653799339292526260e-02,1.921396462338566258e-02
1.852500000000059899e+01,1.652972025759077632e-02,1.920435283277331304e-02
1.853000000000059799e+01,1.652145126089431260e-02,1.919474585046161696e-02
1.853500000000059700e+01,1.651318640076551367e-02,1.918514367404522761e-02
1.854000000000059600e+01,1.650492567513506606e-02,1.917554630111999864e-02
1.854500000000059501e+01,1.649666908193468326e-02,1.916595372928297375e-02
1.855000000000059401e+01,1.648841661909710918e-02,1.915636595613241441e-02
1.855500000000059302e+01,1.648016828455614244e-02,1.914678297926777212e-02
1.856000000000059202e+01,1.647192407624659474e-02,1.913720479628970572e-02
1.856500000000059103e+01,1.646368399210431516e-02,1.912763140480007451e-02
1.857000000000059003e+01,1.645544803006619358e-02,1.911806280240193473e-02
1.857500000000058904e+01,1.644721618807013994e-02,1.910849898669953265e-02
1.858000000000058805e+01,1.643898846405510844e-02,1.909893995529833230e-02
1.858500000000058705e+01,1.643076485596107680e-02,1.908938570580498428e-02
1.859000000000058606e+01,1.642254536172904969e-02,1.907983623582733268e-02
1.859500000000058506e+01,1.641432997930107260e-02,1.907029154297443241e-02
1.860000000000058407e+01,1.640611870662020758e-02,1.906075162485651800e-02
1.860500000000058307e+01,1.639791154163055750e-02,1.905121647908503135e-02
1.861000000000058208e+01,1.638970848227724528e-02,1.904168610327260092e-02
1.861500000000058108e+01,1.638150952650643116e-02,1.903216049503306251e-02
1.862000000000058009e+01,1.637331467226529197e-02,1.902263965198142462e-02
1.862500000000057909e+01,1.636512391750203840e-02,1.901312357173391351e-02
1.863000000000057810e+01,1.635693726016590119e-02,1.900361225190792466e-02
1.863500000000057710e+01,1.634875469820714841e-02,1.899410569012205743e-02
1.864000000000057611e+01,1.634057622957706818e-02,1.898460388399610121e-02
1.864500000000057511e+01,1.633240185222796514e-02,1.897510683115104235e-02
1.865000000000057412e+01,1.632423156411317786e-02,1.896561452920904334e-02
1.865500000000057312e+01,1.631606536318706488e-02,1.895612697579346709e-02
1.866000000000057213e+01,1.630790324740500827e-02,1.894664416852886307e-02
1.866500000000057113e+01,1.629974521472341356e-02,1.893716610504096731e-02
1.867000000000057014e+01,1.629159126309971325e-02,1.892769278295670585e-02
1.867500000000056914e+01,1.628344139049235292e-02,1.891822419990418780e-02
1.868000000000056815e+01,1.627529559486079816e-02,1.890876035351270884e-02
1.868500000000056716e+01,1.626715387416554845e-02,1.889930124141275813e-02
1.869000000000056616e+01,1.625901622636811983e-02,1.888984686123599752e-02
1.869500000000056517e+01,1.625088264943104141e-02,1.888039721061528925e-02
1.870000000000056417e+01,1.624275314131785539e-02,1.887095228718467174e-02
1.870500000000056318e+01,1.623462769999314131e-02,1.886151208857936301e-02
1.871000000000056218e+01,1.622650632342248142e-02,1.885207661243576763e-02
1.871500000000056119e+01,1.621838900957248489e-02,1.884264585639147671e-02
1.872000000000056019e+01,1.621027575641077398e-02,1.883321981808525405e-02
1.872500000000055920e+01,1.620216656190598750e-02,1.882379849515706041e-02
1.873000000000055820e+01,1.619406142402778082e-02,1.881438188524801533e-02
1.873500000000055721e+01,1.618596034074682929e-02,1.880496998600043532e-02
1.874000000000055621e+01,1.617786331003481098e-02,1.879556279505781302e-02
1.874500000000055522e+01,1.616977032986443782e-02,1.878616031006481377e-02
1.875000000000055422e+01,1.616168139820942443e-02,1.877676252866728249e-02
1.875500000000055323e+01,1.615359651304449154e-02,1.876736944851224373e-02
1.876000000000055223e+01,1.614551567234538687e-02,1.875798106724791206e-02
1.876500000000055124e+01,1.613743887408886427e-02,1.874859738252365390e-02
1.877000000000055024e+01,1.612936611625269065e-02,1.873921839199002917e-02
1.877500000000054925e+01,1.612129739681564602e-02,1.872984409329876698e-02
1.878000000000054825e+01,1.611323271375751653e-02,1.872047448410277606e-02
1.878500000000054726e+01,1.610517206505910834e-02,1.871110956205612394e-02
1.879000000000054627e+01,1.609711544870223027e-02,1.870174932481407509e-02
1.879500000000054527e+01,1.608906286266969729e-02,1.869239377003304933e-02
1.880000000000054428e+01,1.608101430494534786e-02,1.868304289537064261e-02
1.880500000000054328e+01,1.607296977351401618e-02,1.867369669848562355e-02
1.881000000000054229e+01,1.606492926636154256e-02,1.866435517703793692e-02
1.881500000000054129e+01,1.605689278147478388e-02,1.865501832868869669e-02
1.882000000000054030e+01,1.604886031684159969e-02,1.864568615110017910e-02
1.882500000000053930e+01,1.604083187045085915e-02,1.863635864193583305e-02
1.883000000000053831e+01,1.603280744029243754e-02,1.862703579886028360e-02
1.883500000000053731e+01,1.602478702435720936e-02,1.861771761953931806e-02
1.884000000000053632e+01,1.601677062063706566e-02,1.860840410163988254e-02
1.884500000000053532e+01,1.600875822712488281e-02,1.859909524283011317e-02
1.885000000000053433e+01,1.600074984181456758e-02,1.858979104077929448e-02
1.885500000000053333e+01,1.599274546270100517e-02,1.858049149315787671e-02
1.886000000000053234e+01,1.598474508778009728e-02,1.857119659763748973e-02
1.886500000000053134e+01,1.597674871504874833e-02,1.856190635189090832e-02
1.887000000000053035e+01,1.596875634250485496e-02,1.855262075359209034e-02
1.887500000000052935e+01,1.596076796814733731e-02,1.854333980041614552e-02
1.888000000000052836e+01,1.595278358997608004e-02,1.853406349003935277e-02
1.888500000000052736e+01,1.594480320599200515e-02,1.852479182013914635e-02
1.889000000000052637e+01,1.593682681419701652e-02,1.851552478839412624e-02
1.889500000000052538e+01,1.592885441259402068e-02,1.850626239248405469e-02
1.890000000000052438e+01,1.592088599918692685e-02,1.849700463008985621e-02
1.890500000000052339e+01,1.591292157198062954e-02,1.848775149889361410e-02
1.891000000000052239e+01,1.590496112898103637e-02,1.847850299657857048e-02
1.891500000000052140e+01,1.589700466819504374e-02,1.846925912082912277e-02
1.892000000000052040e+01,1.588905218763055766e-02,1.846001986933083414e-02
1.892500000000051941e+01,1.588110368529645905e-02,1.845078523977041612e-02
1.893000000000051841e+01,1.587315915920264192e-02,1.844155522983575296e-02
1.893500000000051742e+01,1.586521860735999254e-02,1.843232983721587032e-02
1.894000000000051642e+01,1.585728202778038595e-02,1.842310905960095266e-02
1.894500000000051543e+01,1.584934941847670684e-02,1.841389289468234672e-02
1.895000000000051443e+01,1.584142077746282171e-02,1.840468134015254414e-02
1.895500000000051344e+01,1.583349610275358241e-02,1.839547439370520579e-02
1.896000000000051244e+01,1.582557539236485386e-02,1.838627205303512702e-02
1.896500000000051145e+01,1.581765864431347243e-02,1.837707431583827586e-02
1.897000000000051045e+01,1.580974585661728757e-02,1.836788117981176180e-02
1.897500000000050946e+01,1.580183702729513404e-02,1.835869264265384271e-02
1.898000000000050846e+01,1.579393215436682152e-02,1.834950870206394219e-02
1.898500000000050747e+01,1.578603123585317278e-02,1.834032935574261489e-02
1.899000000000050647e+01,1.577813426977599243e-02,1.833115460139158465e-02
1.899500000000050548e+01,1.577024125415806693e-02,1.832198443671370983e-02
1.900000000000050449e+01,1.576235218702317503e-02,1.831281885941301452e-02
1.900500000000050349e+01,1.575446706639609812e-02,1.830365786719466079e-02
1.901000000000050250e+01,1.574658589030258557e-02,1.829450145776495215e-02
1.901500000000050150e+01,1.573870865676938943e-02,1.828534962883135093e-02
1.902000000000050051e+01,1.573083536382423320e-02,1.827620237810246781e-02
1.902500000000049951e+01,1.572296600949584650e-02,1.826705970328805148e-02
1.903000000000049852e+01,1.571510059181393387e-02,1.825792160209900247e-02
1.903500000000049752e+01,1.570723910880918867e-02,1.824878807224735583e-02
1.904000000000049653e+01,1.569938155851328607e-02,1.823965911144630886e-02
1.904500000000049553e+01,1.569152793895887965e-02,1.823053471741018297e-02
1.905000000000049454e+01,1.568367824817962566e-02,1.822141488785446184e-02
1.905500000000049354e+01,1.567583248421014833e-02,1.821229962049575671e-02
1.906000000000049255e+01,1.566799064508605718e-02,1.820318891305183068e-02
1.906500000000049155e+01,1.566015272884395404e-02,1.819408276324157789e-02
1.907000000000049056e+01,1.565231873352141215e-02,1.818498116878505474e-02
1.907500000000048956e+01,1.564448865715699008e-02,1.817588412740343481e-02
1.908000000000048857e+01,1.563666249779022480e-02,1.816679163681904005e-02
1.908500000000048757e+01,1.562884025346164898e-02,1.815770369475533733e-02
1.909000000000048658e+01,1.562102192221275464e-02,1.814862029893692802e-02
1.909500000000048558e+01,1.561320750208602254e-02,1.813954144708955149e-02
1.910000000000048459e+01,1.560539699112491359e-02,1.813046713694007814e-02
1.910500000000048360e+01,1.559759038737387055e-02,1.812139736621654063e-02
1.911000000000048260e+01,1.558978768887830935e-02,1.811233213264806449e-02
1.911500000000048161e+01,1.558198889368462084e-02,1.810327143396496183e-02
1.912000000000048061e+01,1.557419399984017773e-02,1.809421526789863760e-02
1.912500000000047962e+01,1.556640300539333284e-02,1.808516363218165210e-02
1.913000000000047862e+01,1.555861590839341217e-02,1.807611652454770013e-02
1.913500000000047763e+01,1.555083270689071318e-02,1.806707394273160752e-02
1.914000000000047663e+01,1.554305339893651688e-02,1.805803588446933464e-02
1.914500000000047564e+01,1.553527798258307058e-02,1.804900234749796939e-02
1.915000000000047464e+01,1.552750645588360338e-02,1.803997332955573421e-02
1.915500000000047365e+01,1.551973881689231241e-02,1.803094882838198604e-02
1.916000000000047265e+01,1.551197506366437141e-02,1.802192884171720938e-02
1.916500000000047166e+01,1.550421519425592386e-02,1.801291336730301632e-02
1.917000000000047066e+01,1.549645920672409333e-02,1.800390240288215690e-02
1.917500000000046967e+01,1.548870709912696098e-02,1.799489594619850877e-02
1.918000000000046867e+01,1.548095886952360195e-02,1.798589399499706323e-02
1.918500000000046768e+01,1.547321451597403856e-02,1.797689654702396000e-02
1.919000000000046668e+01,1.546547403653927670e-02,1.796790360002646289e-02
1.919500000000046569e+01,1.545773742928129198e-02,1.795891515175294939e-02
1.920000000000046469e+01,1.545000469226301756e-02,1.794993119995293845e-02
1.920500000000046370e+01,1.544227582354837716e-02,1.794095174237705578e-02
1.921000000000046271e+01,1.543455082120224510e-02,1.793197677677708934e-02
1.921500000000046171e+01,1.542682968329046889e-02,1.792300630090589569e-02
1.922000000000046072e+01,1.541911240787986574e-02,1.791404031251750753e-02
1.922500000000045972e+01,1.541139899303822086e-02,1.790507880936705737e-02
1.923000000000045873e+01,1.540368943683428048e-02,1.789612178921079835e-02
1.923500000000045773e+01,1.539598373733776053e-02,1.788716924980611814e-02
1.924000000000045674e+01,1.538828189261934667e-02,1.787822118891150766e-02
1.924500000000045574e+01,1.538058390075067866e-02,1.786927760428660278e-02
1.925000000000045475e+01,1.537288975980437289e-02,1.786033849369214263e-02
1.925500000000045375e+01,1.536519946785399986e-02,1.785140385489000087e-02
1.926000000000045276e+01,1.535751302297409977e-02,1.784247368564315442e-02
1.926500000000045176e+01,1.534983042324017041e-02,1.783354798371570779e-02
1.927000000000045077e+01,1.534215166672868447e-02,1.782462674687288265e-02
1.927500000000044977e+01,1.533447675151706352e-02,1.781570997288102476e-02
1.928000000000044878e+01,1.532680567568370233e-02,1.780679765950759358e-02
1.928500000000044778e+01,1.531913843730794283e-02,1.779788980452115185e-02
1.929000000000044679e+01,1.531147503447009839e-02,1.778898640569140030e-02
1.929500000000044579e+01,1.530381546525144514e-02,1.778008746078914293e-02
1.930000000000044480e+01,1.529615972773421331e-02,1.777119296758630090e-02
1.930500000000044380e+01,1.528850782000158726e-02,1.776230292385590909e-02
1.931000000000044281e+01,1.528085974013771928e-02,1.775341732737211603e-02
1.931500000000044182e+01,1.527321548622771752e-02,1.774453617591018398e-02
1.932000000000044082e+01,1.526557505635765290e-02,1.773565946724649928e-02
1.932500000000043983e+01,1.525793844861453655e-02,1.772678719915854115e-02
1.933000000000043883e+01,1.525030566108635625e-02,1.771791936942491985e-02
1.933500000000043784e+01,1.524267669186205390e-02,1.770905597582534199e-02
1.934000000000043684e+01,1.523505153903151159e-02,1.770019701614062788e-02
1.934500000000043585e+01,1.522743020068557940e-02,1.769134248815271496e-02
1.935000000000043485e+01,1.521981267491606497e-02,1.768249238964464051e-02
1.935500000000043386e+01,1.521219895981572312e-02,1.767364671840056245e-02
1.936000000000043286e+01,1.520458905347826621e-02,1.766480547220573849e-02
1.936500000000043187e+01,1.519698295399835898e-02,1.765596864884654005e-02
1.937000000000043087e+01,1.518938065947162026e-02,1.764713624611043835e-02
1.937500000000042988e+01,1.518178216799462125e-02,1.763830826178601485e-02
1.938000000000042888e+01,1.517418747766488378e-02,1.762948469366295776e-02
1.938500000000042789e+01,1.516659658658088723e-02,1.762066553953206202e-02
1.939000000000042689e+01,1.515900949284205469e-02,1.761185079718523283e-02
1.939500000000042590e+01,1.515142619454876508e-02,1.760304046441546824e-02
1.940000000000042490e+01,1.514384668980234619e-02,1.759423453901687653e-02
1.940500000000042391e+01,1.513627097670507300e-02,1.758543301878467274e-02
1.941000000000042292e+01,1.512869905336017111e-02,1.757663590151516131e-02
1.941500000000042192e+01,1.512113091787182194e-02,1.756784318500577077e-02
1.942000000000042093e+01,1.511356656834514194e-02,1.755905486705501214e-02
1.942500000000041993e+01,1.510600600288620511e-02,1.755027094546250666e-02
1.943000000000041894e+01,1.509844921960203264e-02,1.754149141802897882e-02
1.943500000000041794e+01,1.509089621660058937e-02,1.753271628255625297e-02
1.944000000000041695e+01,1.508334699199078560e-02,1.752394553684723938e-02
1.944500000000041595e+01,1.507580154388248571e-02,1.751517917870595506e-02
1.945000000000041496e+01,1.506825987038648909e-02,1.750641720593753420e-02
1.945500000000041396e+01,1.506072196961454578e-02,1.749765961634817957e-02
1.946000000000041297e+01,1.505318783967935295e-02,1.748890640774521110e-02
1.946500000000041197e+01,1.504565747869454455e-02,1.748015757793703814e-02
1.947000000000041098e+01,1.503813088477470514e-02,1.747141312473316291e-02
1.947500000000040998e+01,1.503060805603535777e-02,1.746267304594418743e-02
1.948000000000040899e+01,1.502308899059296918e-02,1.745393733938182396e-02
1.948500000000040799e+01,1.501557368656495153e-02,1.744520600285885334e-02
1.949000000000040700e+01,1.500806214206965375e-02,1.743647903418915970e-02
1.949500000000040600e+01,1.500055435522636843e-02,1.742775643118772352e-02
1.950000000000040501e+01,1.499305032415533014e-02,1.741903819167063203e-02
1.950500000000040401e+01,1.498555004697771711e-02,1.741032431345503756e-02
1.951000000000040302e+01,1.497805352181563569e-02,1.740161479435920269e-02
1.951500000000040203e+01,1.497056074679214803e-02,1.739290963220247246e-02
1.952000000000040103e+01,1.496307172003123742e-02,1.738420882480528826e-02
1.952500000000040004e+01,1.495558643965783953e-02,1.737551236998918433e-02
1.953000000000039904e+01,1.494810490379782676e-02,1.736682026557678435e-02
1.953500000000039805e+01,1.494062711057799614e-02,1.735813250939179098e-02
1.954000000000039705e+01,1.493315305812609531e-02,1.734944909925900322e-02
1.954500000000039606e+01,1.492568274457080173e-02,1.734077003300430950e-02
1.955000000000039506e+01,1.491821616804174001e-02,1.733209530845468069e-02
1.955500000000039407e+01,1.491075332666945419e-02,1.732342492343817708e-02
1.956000000000039307e+01,1.490329421858543196e-02,1.731475887578395184e-02
1.956500000000039208e+01,1.489583884192209606e-02,1.730609716332223019e-02
1.957000000000039108e+01,1.488838719481280597e-02,1.729743978388433717e-02
1.957500000000039009e+01,1.488093927539184402e-02,1.728878673530267335e-02
1.958000000000038909e+01,1.487349508179443974e-02,1.728013801541073216e-02
1.958500000000038810e+01,1.486605461215674551e-02,1.727149362204307911e-02
1.959000000000038710e+01,1.485861786461585045e-02,1.726285355303537605e-02
1.959500000000038611e+01,1.485118483730977525e-02,1.725421780622435688e-02
1.960000000000038511e+01,1.484375552837747039e-02,1.724558637944783798e-02
1.960500000000038412e+01,1.483632993595881792e-02,1.723695927054473206e-02
1.961000000000038312e+01,1.482890805819463143e-02,1.722833647735501003e-02
1.961500000000038213e+01,1.482148989322665082e-02,1.721971799771973219e-02
1.962000000000038114e+01,1.481407543919755453e-02,1.721110382948105519e-02
1.962500000000038014e+01,1.480666469425094035e-02,1.720249397048219386e-02
1.963000000000037915e+01,1.479925765653134287e-02,1.719388841856745245e-02
1.963500000000037815e+01,1.479185432418421431e-02,1.718528717158221072e-02
1.964000000000037716e+01,1.478445469535595060e-02,1.717669022737293091e-02
1.964500000000037616e+01,1.477705876819386012e-02,1.716809758378713691e-02
1.965000000000037517e+01,1.476966654084618108e-02,1.715950923867345240e-02
1.965500000000037417e+01,1.476227801146208496e-02,1.715092518988155929e-02
1.966000000000037318e+01,1.475489317819166091e-02,1.714234543526222190e-02
1.966500000000037218e+01,1.474751203918593136e-02,1.713376997266728360e-02
1.967000000000037119e+01,1.474013459259683467e-02,1.712519879994965286e-02
1.967500000000037019e+01,1.473276083657723903e-02,1.711663191496331712e-02
1.968000000000036920e+01,1.472539076928094243e-02,1.710806931556334287e-02
1.968500000000036820e+01,1.471802438886265357e-02,1.709951099960585821e-02
1.969000000000036721e+01,1.471066169347801447e-02,1.709095696494807720e-02
1.969500000000036621e+01,1.470330268128358479e-02,1.708240720944827207e-02
1.970000000000036522e+01,1.469594735043684187e-02,1.707386173096579751e-02
1.970500000000036422e+01,1.468859569909619980e-02,1.706532052736107682e-02
1.971000000000036323e+01,1.468124772542097993e-02,1.705678359649559148e-02
1.971500000000036223e+01,1.467390342757143168e-02,1.704825093623190888e-02
1.972000000000036124e+01,1.466656280370871868e-02,1.703972254443365808e-02
1.972500000000036025e+01,1.465922585199493089e-02,1.703119841896554715e-02
1.973000000000035925e+01,1.465189257059307595e-02,1.702267855769333191e-02
1.973500000000035826e+01,1.464456295766707744e-02,1.701416295848385066e-02
1.974000000000035726e+01,1.463723701138177832e-02,1.700565161920499987e-02
1.974500000000035627e+01,1.462991472990294618e-02,1.699714453772575851e-02
1.975000000000035527e+01,1.462259611139725413e-02,1.698864171191615674e-02
1.975500000000035428e+01,1.461528115403230334e-02,1.698014313964729335e-02
1.976000000000035328e+01,1.460796985597660747e-02,1.697164881879133919e-02
1.976500000000035229e+01,1.460066221539959436e-02,1.696315874722150938e-02
1.977000000000035129e+01,1.459335823047160086e-02,1.695467292281211888e-02
1.977500000000035030e+01,1.458605789936390576e-02,1.694619134343850267e-02
1.978000000000034930e+01,1.457876122024866911e-02,1.693771400697708859e-02
1.978500000000034831e+01,1.457146819129898421e-02,1.692924091130537309e-02
1.979000000000034731e+01,1.456417881068886380e-02,1.692077205430188303e-02
1.979500000000034632e+01,1.455689307659321745e-02,1.691230743384623467e-02
1.980000000000034532e+01,1.454961098718787066e-02,1.690384704781907818e-02
1.980500000000034433e+01,1.454233254064957528e-02,1.689539089410215661e-02
1.981000000000034333e+01,1.453505773515598523e-02,1.688693897057825036e-02
1.981500000000034234e+01,1.452778656888566167e-02,1.687849127513120148e-02
1.982000000000034134e+01,1.452051904001808516e-02,1.687004780564591369e-02
1.982500000000034035e+01,1.451325514673364181e-02,1.686160856000834887e-02
1.983000000000033936e+01,1.450599488721363364e-02,1.685317353610553057e-02
1.983500000000033836e+01,1.449873825964026301e-02,1.684474273182552662e-02
1.984000000000033737e+01,1.449148526219665514e-02,1.683631614505747692e-02
1.984500000000033637e+01,1.448423589306683558e-02,1.682789377369156222e-02
1.985000000000033538e+01,1.447699015043574060e-02,1.681947561561903878e-02
1.985500000000033438e+01,1.446974803248920853e-02,1.681106166873218982e-02
1.986000000000033339e+01,1.446250953741399017e-02,1.680265193092438103e-02
1.986500000000033239e+01,1.445527466339774185e-02,1.679424640009001546e-02
1.987000000000033140e+01,1.444804340862903408e-02,1.678584507412455434e-02
1.987500000000033040e+01,1.444081577129733597e-02,1.677744795092451016e-02
1.988000000000032941e+01,1.443359174959302042e-02,1.676905502838745010e-02
1.988500000000032841e+01,1.442637134170736933e-02,1.676066630441198912e-02
1.989000000000032742e+01,1.441915454583257358e-02,1.675228177689779691e-02
1.989500000000032642e+01,1.441194136016172092e-02,1.674390144374558742e-02
1.990000000000032543e+01,1.440473178288880635e-02,1.673552530285713977e-02
1.990500000000032443e+01,1.439752581220872345e-02,1.672715335213526347e-02
1.991000000000032344e+01,1.439032344631728001e-02,1.671878558948383317e-02
1.991500000000032244e+01,1.438312468341117895e-02,1.671042201280776782e-02
1.992000000000032145e+01,1.437592952168801480e-02,1.670206262001302372e-02
1.992500000000032045e+01,1.436873795934631715e-02,1.669370740900661884e-02
1.993000000000031946e+01,1.436154999458546903e-02,1.668535637769661198e-02
1.993500000000031847e+01,1.435436562560579547e-02,1.667700952399210623e-02
1.994000000000031747e+01,1.434718485060850098e-02,1.666866684580325594e-02
1.994500000000031648e+01,1.434000766779570078e-02,1.666032834104126323e-02
1.995000000000031548e+01,1.433283407537039658e-02,1.665199400761836410e-02
1.995500000000031449e+01,1.432566407153650079e-02,1.664366384344783886e-02
1.996000000000031349e+01,1.431849765449881400e-02,1.663533784644402949e-02
1.996500000000031250e+01,1.431133482246304926e-02,1.662701601452230490e-02
1.997000000000031150e+01,1.430417557363580089e-02,1.661869834559908526e-02
1.997500000000031051e+01,1.429701990622457217e-02,1.661038483759182810e-02
1.998000000000030951e+01,1.428986781843775457e-02,1.660207548841903177e-02
1.998500000000030852e+01,1.428271930848463815e-02,1.659377029600023548e-02
1.999000000000030752e+01,1.427557437457542024e-02,1.658546925825602966e-02
1.999500000000030653e+01,1.426843301492117765e-02,1.657717237310802824e-02

